GPU-Accelerated Counterfactual Regret Minimization

Counterfactual regret minimization is a family of algorithms of no-regret learning dynamics capable of solving large-scale imperfect information games. We propose implementing this algorithm as a series of dense and sparse matrix and vector operations, thereby making it highly parallelizable for a graphical processing unit, at a cost of higher memory usage. Our experiments show that our implementation performs up to about 401.2 times faster than OpenSpiel's Python implementation and, on an expanded set of games, up to about 203.6 times faster than OpenSpiel's C++ implementation and the speedup becomes more pronounced as the size of the game being solved grows.

==> data/battleship-cpp.jsonl <==
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1],ship_values=[1],num_shots=2)", "iteration_timestamps": [0.0, 0.006141185760498047, 0.009805679321289062, 0.013435840606689453, 0.018406152725219727, 0.02373504638671875, 0.029094934463500977, 0.034522056579589844, 0.04006195068359375, 0.045723676681518555, 0.05134463310241699, 0.056984663009643555, 0.06295442581176758, 0.06876611709594727, 0.07459211349487305, 0.08041834831237793, 0.08625483512878418, 0.0920412540435791, 0.09774446487426758, 0.1034996509552002, 0.10955452919006348, 0.11537361145019531, 0.12118840217590332, 0.12696528434753418, 0.13283610343933105, 0.13877034187316895, 0.14470601081848145, 0.15062642097473145, 0.1565871238708496, 0.1625347137451172, 0.16843247413635254, 0.17435574531555176, 0.1802988052368164, 0.1862480640411377, 0.19223713874816895, 0.19823741912841797, 0.2040245532989502, 0.2098228931427002, 0.21564126014709473, 0.22160005569458008, 0.22754645347595215, 0.23351764678955078, 0.23947787284851074, 0.24541354179382324, 0.25125932693481445, 0.2571289539337158, 0.2628779411315918, 0.2686150074005127, 0.27446627616882324, 0.280437707901001, 0.2863352298736572, 0.2922525405883789, 0.2981717586517334, 0.3041219711303711, 0.31006336212158203, 0.3160688877105713, 0.3220677375793457, 0.32807111740112305, 0.3339974880218506, 0.33989644050598145, 0.34578371047973633, 0.35161638259887695, 0.35750651359558105, 0.36344075202941895, 0.3693408966064453, 0.37517523765563965, 0.3810303211212158, 0.38688182830810547, 0.3927319049835205, 0.3987236022949219, 0.404721736907959, 0.410736083984375, 0.4167823791503906, 0.4227166175842285, 0.4286494255065918, 0.4347410202026367, 0.44066667556762695, 0.4465346336364746, 0.4523329734802246, 0.45828962326049805, 0.4642519950866699, 0.4701855182647705, 0.47618961334228516, 0.48216843605041504, 0.4881577491760254, 0.49414873123168945, 0.5001564025878906, 0.5061702728271484, 0.5122385025024414, 0.5182783603668213, 0.5242893695831299, 0.5303301811218262, 0.5363779067993164, 0.5424458980560303, 0.5483529567718506, 0.5542376041412354, 0.5601956844329834, 0.566131591796875, 0.5719995498657227, 0.5777556896209717, 0.5835356712341309, 0.5894219875335693, 0.5953812599182129, 0.6014118194580078, 0.6074240207672119, 0.6134967803955078, 0.6195337772369385, 0.6255505084991455, 0.6315748691558838, 0.6375987529754639, 0.6436452865600586, 0.6494927406311035, 0.6553375720977783, 0.6612257957458496, 0.6671340465545654, 0.6730294227600098, 0.6789147853851318, 0.6847972869873047, 0.6907055377960205, 0.6966004371643066, 0.7025425434112549, 0.7084424495697021, 0.714383602142334, 0.7202985286712646, 0.726212739944458, 0.732170581817627, 0.738105058670044, 0.7441768646240234, 0.7500476837158203, 0.7559514045715332, 0.7619097232818604, 0.767911434173584, 0.7738573551177979, 0.7797980308532715, 0.7857544422149658, 0.7917308807373047, 0.7976934909820557, 0.8036692142486572, 0.8096532821655273, 0.8156430721282959, 0.8216187953948975, 0.827573299407959, 0.8335278034210205, 0.8394820690155029, 0.8455531597137451, 0.8514900207519531, 0.8574473857879639, 0.8634696006774902, 0.8694319725036621, 0.8754265308380127, 0.8813979625701904, 0.8874366283416748, 0.8935234546661377, 0.8996419906616211, 0.9057557582855225, 0.91190505027771, 0.9180505275726318, 0.9242057800292969, 0.9303693771362305, 0.936598539352417, 0.9428114891052246, 0.9491317272186279, 0.9553067684173584, 0.9615256786346436, 0.9677619934082031, 0.9744274616241455, 0.9813072681427002, 0.9875648021697998, 0.9937801361083984, 0.9999606609344482, 1.0061538219451904, 1.0123882293701172, 1.0185480117797852, 1.0246672630310059, 1.0307793617248535, 1.036940097808838, 1.043041467666626, 1.0491132736206055, 1.055248737335205, 1.0613055229187012, 1.0673234462738037, 1.0733635425567627, 1.0793704986572266, 1.0854384899139404, 1.0914654731750488, 1.0974986553192139, 1.103538990020752, 1.1095945835113525, 1.1156246662139893, 1.1216189861297607, 1.127605676651001, 1.1336510181427002, 1.139711856842041, 1.145782709121704, 1.1517291069030762, 1.1578307151794434, 1.1637632846832275, 1.1697273254394531, 1.1756997108459473, 1.1817083358764648, 1.187687635421753, 1.1936609745025635, 1.1996395587921143, 1.2056241035461426, 1.2116248607635498, 1.2176055908203125, 1.2235779762268066, 1.2295467853546143, 1.235534906387329, 1.2415258884429932, 1.2475152015686035, 1.2534072399139404, 1.2594411373138428, 1.265352725982666, 1.2713422775268555, 1.2773613929748535, 1.2834086418151855, 1.2894330024719238, 1.295473337173462, 1.301513433456421, 1.3075225353240967, 1.313558578491211, 1.3195931911468506, 1.3256285190582275, 1.331676959991455, 1.337700366973877, 1.343709945678711, 1.3496983051300049, 1.3556373119354248, 1.361664056777954, 1.3676574230194092, 1.3736791610717773, 1.3797173500061035, 1.385746955871582, 1.3917689323425293, 1.397794485092163, 1.4038212299346924, 1.4098305702209473, 1.415865182876587, 1.4219417572021484, 1.4280178546905518, 1.4341280460357666, 1.4402282238006592, 1.4463214874267578, 1.4522504806518555, 1.4581868648529053, 1.464285135269165, 1.4703381061553955, 1.4763708114624023, 1.4824140071868896, 1.488795518875122, 1.495568037033081, 1.5016005039215088, 1.507634162902832, 1.5136535167694092, 1.5196855068206787, 1.5256867408752441, 1.531688928604126, 1.5377073287963867, 1.5438156127929688, 1.5498826503753662, 1.5560176372528076, 1.562143087387085, 1.5684309005737305, 1.5745737552642822, 1.580733060836792, 1.587062120437622, 1.5946099758148193, 1.6013767719268799, 1.6075718402862549, 1.6136574745178223, 1.619858980178833, 1.6259334087371826, 1.6319553852081299, 1.6380157470703125, 1.644099235534668, 1.6500768661499023, 1.6560049057006836, 1.6619327068328857, 1.6678433418273926, 1.6739470958709717, 1.6799204349517822, 1.685912847518921, 1.6919305324554443, 1.6982736587524414, 1.705024242401123, 1.7110884189605713, 1.717134952545166, 1.723172903060913, 1.7291879653930664, 1.7352125644683838, 1.7412207126617432, 1.7474045753479004, 1.7541799545288086, 1.7601966857910156, 1.766181230545044, 1.7722599506378174, 1.7783422470092773, 1.7843618392944336, 1.7903797626495361, 1.7963893413543701, 1.8023943901062012, 1.8083841800689697, 1.8143994808197021, 1.8204381465911865, 1.8264286518096924, 1.832446575164795, 1.8384528160095215, 1.8444736003875732, 1.851034164428711, 1.8570823669433594, 1.8631227016448975, 1.869204044342041, 1.875241756439209, 1.8813529014587402, 1.8873789310455322, 1.8933885097503662, 1.8994107246398926, 1.9054248332977295, 1.911475419998169, 1.9175209999084473, 1.9236822128295898, 1.9297559261322021, 1.9358336925506592, 1.941920518875122, 1.948002815246582, 1.954073429107666, 1.9601407051086426, 1.9662189483642578, 1.9723010063171387, 1.9783363342285156, 1.9844703674316406, 1.9905226230621338, 1.9965698719024658, 2.0026462078094482, 2.0087437629699707, 2.0148918628692627, 2.021070957183838, 2.0272138118743896, 2.0333969593048096, 2.039604425430298, 2.0458927154541016, 2.052182197570801, 2.0584816932678223, 2.0648229122161865, 2.0712106227874756, 2.07743501663208, 2.083702325820923, 2.0899436473846436, 2.0961031913757324, 2.102304697036743, 2.1084787845611572, 2.114675998687744, 2.120854139328003, 2.1271286010742188, 2.133419990539551, 2.139667272567749, 2.145803213119507, 2.151956558227539, 2.158085823059082, 2.1642160415649414, 2.1703922748565674, 2.1765494346618652, 2.182638645172119, 2.1887660026550293, 2.1949775218963623, 2.201120376586914, 2.2072689533233643, 2.2134294509887695, 2.2196035385131836, 2.22575044631958, 2.231907367706299, 2.238056182861328, 2.2442219257354736, 2.25036883354187, 2.256507158279419, 2.262681007385254, 2.268866777420044, 2.2750537395477295, 2.2812063694000244, 2.2873525619506836, 2.293524980545044, 2.299757480621338, 2.3058571815490723, 2.3119752407073975, 2.318030834197998, 2.324084758758545, 2.3301587104797363, 2.33620548248291, 2.3422646522521973, 2.3483290672302246, 2.3543782234191895, 2.360396146774292, 2.366337776184082, 2.3722400665283203, 2.3781464099884033, 2.384063243865967, 2.3899784088134766, 2.395838499069214, 2.401822566986084, 2.4078855514526367, 2.4138309955596924, 2.4197795391082764, 2.4257287979125977, 2.4317023754119873, 2.437694549560547, 2.4436535835266113, 2.4495997428894043, 2.455559492111206, 2.4615209102630615, 2.4674956798553467, 2.4734725952148438, 2.4794554710388184, 2.4854300022125244, 2.491406202316284, 2.4973514080047607, 2.5034494400024414, 2.5097744464874268, 2.5157811641693115, 2.5218002796173096, 2.5277843475341797, 2.5338237285614014, 2.5398826599121094, 2.545980215072632, 2.551889419555664, 2.557866334915161, 2.563857078552246, 2.5698447227478027, 2.575817823410034, 2.5818138122558594, 2.5877997875213623, 2.5937891006469727, 2.599766731262207, 2.6058716773986816, 2.6119258403778076, 2.6179280281066895, 2.6239447593688965, 2.629951238632202, 2.6359498500823975, 2.6419687271118164, 2.647939443588257, 2.6538829803466797, 2.6598758697509766, 2.6658992767333984, 2.671926736831665, 2.677917718887329, 2.683898448944092, 2.6898598670959473, 2.6958343982696533, 2.7018208503723145, 2.707970380783081, 2.7139594554901123, 2.7199747562408447, 2.725949764251709, 2.7319750785827637, 2.73799204826355, 2.7440168857574463, 2.749955415725708, 2.755918264389038, 2.761899471282959, 2.7678933143615723, 2.773874521255493, 2.7799153327941895, 2.785905599594116, 2.791869878768921, 2.79783034324646, 2.803807497024536, 2.809934377670288, 2.815990447998047, 2.822054624557495, 2.8280885219573975, 2.8341760635375977, 2.8402464389801025, 2.8463406562805176, 2.8523120880126953, 2.858356237411499, 2.864368200302124, 2.8704047203063965, 2.8764400482177734, 2.8825080394744873, 2.8885648250579834, 2.894627094268799, 2.9006502628326416, 2.9067366123199463, 2.912874460220337, 2.918971300125122, 2.9250645637512207, 2.931166887283325, 2.937236785888672, 2.943335771560669, 2.9493601322174072, 2.9554357528686523, 2.961439847946167, 2.9674668312072754, 2.973499298095703, 2.979512929916382, 2.985537052154541, 2.991551160812378, 2.9975533485412598, 3.003587484359741, 3.0095911026000977, 3.0156586170196533, 3.0216736793518066, 3.0276880264282227, 3.033734083175659, 3.039752960205078, 3.045793056488037, 3.0516936779022217, 3.0577139854431152, 3.0636961460113525, 3.0697343349456787, 3.075753927230835, 3.081758499145508, 3.087769031524658, 3.0937633514404297, 3.0997507572174072, 3.1057345867156982, 3.1117420196533203, 3.1178689002990723, 3.123894691467285, 3.129917621612549, 3.1360421180725098, 3.1420416831970215, 3.1479947566986084, 3.15394926071167, 3.159879207611084, 3.165745735168457, 3.171647548675537, 3.1775574684143066, 3.1834943294525146, 3.189415454864502, 3.1953327655792236, 3.201244592666626, 3.2071385383605957, 3.213054656982422, 3.2191247940063477, 3.225137948989868, 3.231132984161377, 3.237126588821411, 3.2431344985961914, 3.2490780353546143, 3.2549662590026855, 3.260937452316284, 3.2668373584747314, 3.272711992263794, 3.2785937786102295, 3.2844913005828857, 3.290383815765381, 3.2962841987609863, 3.3021790981292725, 3.3080811500549316, 3.3140206336975098, 3.320119619369507, 3.326141357421875, 3.332179307937622, 3.3381714820861816, 3.344228744506836, 3.350189685821533, 3.356112003326416, 3.3620991706848145, 3.368123769760132, 3.3744654655456543, 3.3805088996887207, 3.386575698852539, 3.3926284313201904, 3.398660659790039, 3.404716968536377, 3.410780429840088, 3.416823625564575, 3.422954797744751, 3.428992986679077, 3.435047149658203, 3.4410853385925293, 3.447155714035034, 3.4531240463256836, 3.4591224193573, 3.465113878250122, 3.471116065979004, 3.477128267288208, 3.483152151107788, 3.4892168045043945, 3.495227336883545, 3.501272678375244, 3.507310390472412, 3.5133748054504395, 3.5194530487060547, 3.52582049369812, 3.5318105220794678, 3.537868022918701, 3.5438876152038574, 3.5499634742736816, 3.5567564964294434, 3.5628411769866943, 3.5698695182800293, 3.5770275592803955, 3.5833847522735596, 3.589447021484375, 3.595520496368408, 3.6015937328338623, 3.6076741218566895, 3.613741636276245, 3.6197731494903564, 3.625871419906616, 3.6321730613708496, 3.6383230686187744, 3.644397735595703, 3.6504433155059814, 3.656440496444702, 3.66249680519104, 3.668508529663086, 3.674569845199585, 3.6805970668792725, 3.6866579055786133, 3.6926419734954834, 3.698652982711792, 3.7046825885772705, 3.7107126712799072, 3.7167563438415527, 3.722773551940918, 3.728804111480713, 3.735100507736206, 3.741185188293457, 3.7473418712615967, 3.7536473274230957, 3.759925365447998, 3.7668116092681885, 3.773286819458008, 3.779449224472046, 3.7856345176696777, 3.791940450668335, 3.798173189163208, 3.8045811653137207, 3.811041831970215, 3.8173677921295166, 3.8237197399139404, 3.829824209213257, 3.8359768390655518, 3.8422558307647705, 3.848379373550415, 3.8544819355010986, 3.8605616092681885, 3.8665688037872314, 3.8726117610931396, 3.87894868850708, 3.8853394985198975, 3.89235520362854, 3.899456262588501, 3.906083583831787, 3.9129245281219482, 3.9198851585388184, 3.9265801906585693, 3.933587074279785, 3.9405605792999268, 3.947770357131958, 3.9551942348480225, 3.9621758460998535, 3.9686479568481445, 3.975372076034546, 3.9817934036254883, 3.988433599472046, 3.994799852371216, 4.001413583755493, 4.007895231246948, 4.014196157455444, 4.020314931869507, 4.026416063308716, 4.032566785812378, 4.038689374923706, 4.044789552688599, 4.050858736038208, 4.057104825973511, 4.063358545303345, 4.069437503814697, 4.075520277023315, 4.081787824630737, 4.087912321090698, 4.09399151802063, 4.100094556808472, 4.106695175170898, 4.112911224365234, 4.1189985275268555, 4.125309705734253, 4.13152813911438, 4.137737512588501, 4.143938064575195, 4.150146484375, 4.156322479248047, 4.162445068359375, 4.168396711349487, 4.174362897872925, 4.180332660675049, 4.186321258544922, 4.19231104850769, 4.198293924331665, 4.204272747039795, 4.210244655609131, 4.21623682975769, 4.222221851348877, 4.228211402893066, 4.234229326248169, 4.240238189697266, 4.246254920959473, 4.252355575561523, 4.258378028869629, 4.264628648757935, 4.270653963088989, 4.276697397232056, 4.282769680023193, 4.288829803466797, 4.294817209243774, 4.300791025161743, 4.306689977645874, 4.312623023986816, 4.318569183349609, 4.324474811553955, 4.330393552780151, 4.336347579956055, 4.3423075675964355, 4.348318338394165, 4.354302644729614, 4.360281944274902, 4.366346836090088, 4.372283458709717, 4.378214597702026, 4.384134769439697, 4.390045166015625, 4.395999193191528, 4.40194845199585, 4.4079060554504395, 4.41383957862854, 4.419795513153076, 4.425788640975952, 4.431775093078613, 4.4378602504730225, 4.443793773651123, 4.449753761291504, 4.455684423446655, 4.461604833602905, 4.4676833152771, 4.473573923110962, 4.479437828063965, 4.485385894775391, 4.491496801376343, 4.497586965560913, 4.503724098205566, 4.50982928276062, 4.515918254852295, 4.522130966186523, 4.528341293334961, 4.534605979919434, 4.540884971618652, 4.54709267616272, 4.553174734115601, 4.5592381954193115, 4.565279722213745, 4.57163667678833, 4.578031301498413, 4.584161281585693, 4.590329170227051, 4.596493482589722, 4.602668285369873, 4.608791828155518, 4.61496901512146, 4.621089220046997, 4.627226829528809, 4.633385181427002, 4.639545440673828, 4.6457061767578125, 4.6517884731292725, 4.657809257507324, 4.663837671279907, 4.6699182987213135, 4.676226854324341, 4.6825854778289795, 4.689575672149658, 4.696014404296875, 4.702145338058472, 4.7082624435424805, 4.714377164840698, 4.720471382141113, 4.726588726043701, 4.732691526412964, 4.738771438598633, 4.744933366775513, 4.7510645389556885, 4.757128715515137, 4.763177156448364, 4.769196510314941, 4.775216817855835, 4.781573057174683, 4.787976264953613, 4.7941343784332275, 4.800264358520508, 4.806369304656982, 4.812493085861206, 4.81861138343811, 4.824759244918823, 4.830904483795166, 4.837069034576416, 4.843221664428711, 4.849363803863525, 4.85529351234436, 4.86120867729187, 4.8671324253082275, 4.873105764389038, 4.879065036773682, 4.885218620300293, 4.891490459442139, 4.897532939910889, 4.9035303592681885, 4.909543514251709, 4.9155592918396, 4.921567916870117, 4.927597284317017, 4.93363094329834, 4.939646482467651, 4.94567346572876, 4.951640844345093, 4.957534551620483, 4.963418960571289, 4.969349384307861, 4.975326776504517, 4.981245517730713, 4.9873785972595215, 4.993635416030884, 4.999643087387085, 5.005688428878784, 5.011749505996704, 5.017775535583496, 5.023831844329834, 5.029871940612793, 5.035887002944946, 5.041898488998413, 5.047941446304321, 5.053872585296631, 5.059808015823364, 5.0657007694244385, 5.071640253067017, 5.077585220336914, 5.083540916442871, 5.0896995067596436, 5.09592080116272, 5.101938486099243, 5.10789680480957, 5.113886833190918, 5.119849681854248, 5.125869989395142, 5.131887674331665, 5.13792085647583, 5.143954515457153, 5.14997935295105, 5.15587592124939, 5.161794424057007, 5.167710781097412, 5.173666715621948, 5.179640531539917, 5.1855950355529785, 5.191726207733154, 5.19794774055481, 5.20393443107605, 5.209921836853027, 5.215958833694458, 5.221982002258301, 5.228004693984985, 5.234014987945557, 5.24001145362854, 5.2460339069366455, 5.251983880996704, 5.257913112640381, 5.263813734054565, 5.26968789100647, 5.275593519210815, 5.281508684158325, 5.2874298095703125, 5.29356575012207, 5.299796104431152, 5.305812835693359, 5.311842679977417, 5.317947626113892, 5.324068307876587, 5.330177307128906, 5.336255073547363, 5.342317342758179, 5.348405599594116, 5.354344367980957, 5.360266208648682, 5.366159915924072, 5.372074842453003, 5.377984285354614, 5.3839404582977295, 5.389873743057251, 5.395970821380615, 5.4021875858306885, 5.408151626586914, 5.414146661758423, 5.420161247253418, 5.426156282424927, 5.432130336761475, 5.4381232261657715, 5.4441304206848145, 5.450156927108765, 5.456038236618042, 5.461957693099976, 5.467889308929443, 5.473829746246338, 5.4797539710998535, 5.485727548599243, 5.491675853729248, 5.497814893722534, 5.503840923309326, 5.509921073913574, 5.516010284423828, 5.5220818519592285, 5.528167009353638, 5.534336090087891, 5.540560245513916, 5.5466344356536865, 5.552665948867798, 5.558566570281982, 5.5645434856414795, 5.570554971694946, 5.576561450958252, 5.582544326782227, 5.588574647903442, 5.594589710235596, 5.600710868835449, 5.606746435165405, 5.612805128097534, 5.618856906890869, 5.624937534332275, 5.630993127822876, 5.637043476104736, 5.6430745124816895, 5.649123430252075, 5.654991865158081, 5.660930871963501, 5.666880130767822, 5.672820329666138, 5.678758859634399, 5.684690237045288, 5.6905975341796875, 5.6965491771698, 5.70263409614563, 5.708610773086548, 5.714586496353149, 5.720557928085327, 5.726538181304932, 5.732508659362793, 5.738505840301514, 5.7445127964019775, 5.7505199909210205, 5.756364583969116, 5.76226282119751, 5.768200159072876, 5.774183511734009, 5.780181884765625, 5.786155939102173, 5.7921130657196045, 5.798100709915161, 5.804226636886597, 5.810257196426392, 5.816267251968384, 5.822271347045898, 5.828302621841431, 5.834312200546265, 5.840291261672974, 5.84630823135376, 5.852262735366821, 5.8581931591033936, 5.864116430282593, 5.870056867599487, 5.876018047332764, 5.882007837295532, 5.887956380844116, 5.8939292430877686, 5.899873733520508, 5.905933856964111, 5.911877393722534, 5.917818069458008, 5.923752784729004, 5.929703712463379, 5.935668706893921, 5.941673517227173, 5.947696924209595, 5.953612327575684, 5.9596123695373535, 5.965613842010498, 5.97161340713501, 5.97757887840271, 5.983555316925049, 5.989517688751221, 5.995510578155518, 6.001492500305176, 6.007543087005615, 6.013534069061279, 6.01953387260437, 6.025529384613037, 6.031558275222778, 6.037555932998657, 6.0435874462127686, 6.049631834030151], "average_iteration_time": 0.006049631834030151, "iteration_time_stderr": 6.983226351698384e-06}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1],ship_values=[1],num_shots=3)", "iteration_timestamps": [0.0, 0.0632941722869873, 0.09597086906433105, 0.10769486427307129, 0.14566802978515625, 0.17991089820861816, 0.22061824798583984, 0.2630343437194824, 0.306948184967041, 0.354905366897583, 0.40392494201660156, 0.452988862991333, 0.5025126934051514, 0.5546383857727051, 0.6050403118133545, 0.6518995761871338, 0.6996872425079346, 0.7472360134124756, 0.795642614364624, 0.8458347320556641, 0.8972721099853516, 0.9466519355773926, 0.9956455230712891, 1.0449073314666748, 1.0940735340118408, 1.1429378986358643, 1.192361831665039, 1.2449841499328613, 1.2980282306671143, 1.3518180847167969, 1.404939889907837, 1.4583466053009033, 1.512244462966919, 1.5664167404174805, 1.6201982498168945, 1.6736488342285156, 1.725135087966919, 1.7769105434417725, 1.8263986110687256, 1.8778860569000244, 1.9294342994689941, 1.9828531742095947, 2.0364861488342285, 2.0898239612579346, 2.1431519985198975, 2.1967763900756836, 2.2507450580596924, 2.304171562194824, 2.3581345081329346, 2.4116456508636475, 2.4648070335388184, 2.5173017978668213, 2.5701184272766113, 2.6219594478607178, 2.67460036277771, 2.726938486099243, 2.7797601222991943, 2.832371234893799, 2.8853132724761963, 2.9384872913360596, 2.9911625385284424, 3.0439836978912354, 3.0967767238616943, 3.150137186050415, 3.203233480453491, 3.256798028945923, 3.309861660003662, 3.363257646560669, 3.4164540767669678, 3.4698798656463623, 3.52276873588562, 3.5765292644500732, 3.629793882369995, 3.6835455894470215, 3.736908435821533, 3.7903847694396973, 3.84352970123291, 3.897092580795288, 3.950982093811035, 4.004132270812988, 4.0579352378845215, 4.112043619155884, 4.166199684143066, 4.219903945922852, 4.273823022842407, 4.328023672103882, 4.382005214691162, 4.436300754547119, 4.49091911315918, 4.545357704162598, 4.599541187286377, 4.654343366622925, 4.709491014480591, 4.766046047210693, 4.821691274642944, 4.87760591506958, 4.931715726852417, 4.985479354858398, 5.038854598999023, 5.092585802078247, 5.14600396156311, 5.199788570404053, 5.253651857376099, 5.307500123977661, 5.362068176269531, 5.416267156600952, 5.470803260803223, 5.524963855743408, 5.5790040493011475, 5.633169174194336, 5.687535762786865, 5.742167949676514, 5.796077251434326, 5.849945306777954, 5.903462648391724, 5.957448959350586, 6.011155605316162, 6.065865755081177, 6.120549917221069, 6.175750494003296, 6.230607748031616, 6.285747766494751, 6.340564012527466, 6.395479917526245, 6.4501237869262695, 6.504811525344849, 6.559735298156738, 6.614531517028809, 6.668861389160156, 6.723255634307861, 6.777843475341797, 6.831910133361816, 6.885903596878052, 6.940508127212524, 6.994511365890503, 7.048902988433838, 7.103198528289795, 7.157986879348755, 7.21247124671936, 7.267723798751831, 7.3229851722717285, 7.378108739852905, 7.432600975036621, 7.487733364105225, 7.542225122451782, 7.5972113609313965, 7.651659965515137, 7.706293821334839, 7.760287046432495, 7.8150200843811035, 7.871772050857544, 7.927829027175903, 7.983082294464111, 8.0383882522583, 8.093313455581665, 8.14829134941101, 8.203018426895142, 8.258382320404053, 8.313191890716553, 8.369420528411865, 8.425244092941284, 8.481187343597412, 8.536238670349121, 8.591764688491821, 8.646394491195679, 8.701350688934326, 8.756265640258789, 8.811073541641235, 8.866528272628784, 8.922133445739746, 8.977822542190552, 9.033079385757446, 9.08867359161377, 9.14433217048645, 9.199682235717773, 9.255388975143433, 9.311542749404907, 9.367582321166992, 9.422760009765625, 9.478574991226196, 9.53415036201477, 9.589709997177124, 9.645130157470703, 9.7011079788208, 9.757372617721558, 9.813455581665039, 9.869571208953857, 9.925540924072266, 9.981577396392822, 10.037534475326538, 10.09464955329895, 10.151643514633179, 10.20838451385498, 10.264920949935913, 10.32095718383789, 10.377477884292603, 10.432955026626587, 10.488924026489258, 10.544415950775146, 10.599888563156128, 10.65576171875, 10.711039304733276, 10.76659893989563, 10.822474241256714, 10.878891944885254, 10.934774398803711, 10.99080228805542, 11.049239873886108, 11.10669755935669, 11.162545680999756, 11.217867374420166, 11.273944616317749, 11.329321384429932, 11.385080099105835, 11.44058346748352, 11.496009349822998, 11.551825523376465, 11.60751461982727, 11.663756132125854, 11.719858407974243, 11.776933670043945, 11.832897901535034, 11.889346361160278, 11.94545292854309, 12.001656770706177, 12.057734727859497, 12.113753318786621, 12.170111656188965, 12.226147174835205, 12.28216814994812, 12.337981462478638, 12.394431829452515, 12.450176239013672, 12.506575107574463, 12.562516212463379, 12.618232011795044, 12.674321413040161, 12.730236291885376, 12.785810947418213, 12.84121823310852, 12.896767616271973, 12.952532291412354, 13.008720874786377, 13.064556360244751, 13.120010614395142, 13.175740718841553, 13.2313551902771, 13.28726577758789, 13.342918395996094, 13.399048805236816, 13.454523086547852, 13.510043382644653, 13.565746307373047, 13.621531963348389, 13.67794418334961, 13.73385763168335, 13.789939403533936, 13.846435308456421, 13.9021155834198, 13.958195924758911, 14.014111995697021, 14.069939851760864, 14.125480651855469, 14.181591272354126, 14.23681378364563, 14.29234504699707, 14.347299098968506, 14.402801752090454, 14.45755672454834, 14.512768745422363, 14.567731142044067, 14.622676610946655, 14.677504301071167, 14.732434272766113, 14.787826299667358, 14.843662977218628, 14.89938998222351, 14.955469369888306, 15.011751413345337, 15.068492650985718, 15.124601364135742, 15.181053161621094, 15.23635721206665, 15.291854858398438, 15.346619606018066, 15.402775526046753, 15.458209037780762, 15.513779163360596, 15.569276332855225, 15.624096393585205, 15.679506778717041, 15.734795808792114, 15.790162801742554, 15.845217227935791, 15.90025019645691, 15.956310033798218, 16.01222562789917, 16.06771755218506, 16.12315344810486, 16.17848014831543, 16.234369039535522, 16.290882110595703, 16.346541166305542, 16.404332160949707, 16.460501432418823, 16.515960931777954, 16.571637868881226, 16.627488374710083, 16.68312168121338, 16.739009857177734, 16.794347763061523, 16.84991431236267, 16.90530014038086, 16.960964679718018, 17.016234874725342, 17.071547508239746, 17.12671184539795, 17.18305253982544, 17.238415718078613, 17.29473090171814, 17.350471019744873, 17.40590476989746, 17.461215257644653, 17.52482271194458, 17.589664697647095, 17.64651107788086, 17.70219111442566, 17.75848650932312, 17.8144052028656, 17.870815992355347, 17.92708969116211, 17.98333501815796, 18.0394127368927, 18.09504461288452, 18.15042996406555, 18.205853939056396, 18.261149883270264, 18.316779851913452, 18.372061252593994, 18.428650379180908, 18.484058618545532, 18.54060411453247, 18.596251726150513, 18.652091026306152, 18.707586526870728, 18.763282775878906, 18.818660020828247, 18.87446117401123, 18.929939031600952, 18.985175371170044, 19.042091608047485, 19.097305297851562, 19.152636528015137, 19.20850443840027, 19.264178037643433, 19.319546461105347, 19.374767303466797, 19.430986642837524, 19.48654294013977, 19.542915105819702, 19.59819507598877, 19.654343366622925, 19.709518671035767, 19.76518988609314, 19.82072138786316, 19.87651824951172, 19.931681632995605, 19.98715329170227, 20.042644262313843, 20.09803032875061, 20.153346061706543, 20.20952296257019, 20.26519513130188, 20.320510149002075, 20.376371383666992, 20.432817697525024, 20.48851466178894, 20.544310331344604, 20.600133180618286, 20.655641794204712, 20.711185455322266, 20.767162084579468, 20.8226261138916, 20.878489017486572, 20.93378257751465, 20.989834308624268, 21.045121908187866, 21.10103988647461, 21.156434297561646, 21.212175846099854, 21.26787233352661, 21.32344913482666, 21.378827571868896, 21.434377431869507, 21.48984384536743, 21.545515537261963, 21.601157188415527, 21.6564838886261, 21.71197247505188, 21.767937421798706, 21.82334280014038, 21.87973642349243, 21.935306787490845, 21.991952180862427, 22.04764676094055, 22.103675365447998, 22.159173250198364, 22.214829921722412, 22.2703058719635, 22.326001167297363, 22.381994485855103, 22.43758797645569, 22.49345898628235, 22.549015760421753, 22.604876279830933, 22.661125421524048, 22.71689748764038, 22.772993803024292, 22.82854914665222, 22.884339094161987, 22.939924478530884, 22.995896577835083, 23.051280736923218, 23.10672926902771, 23.161935806274414, 23.217517375946045, 23.272659063339233, 23.327834606170654, 23.383018732070923, 23.43870496749878, 23.49431800842285, 23.54995083808899, 23.605504512786865, 23.66197109222412, 23.7176775932312, 23.77366590499878, 23.829536199569702, 23.885924816131592, 23.941812992095947, 23.998594284057617, 24.054179906845093, 24.110087394714355, 24.165826559066772, 24.221779584884644, 24.27841067314148, 24.33455777168274, 24.390538215637207, 24.44637417793274, 24.502290725708008, 24.557939767837524, 24.613751888275146, 24.670098304748535, 24.725852966308594, 24.782014846801758, 24.8374285697937, 24.893282413482666, 24.948821306228638, 25.00528335571289, 25.06127095222473, 25.117780923843384, 25.173800945281982, 25.229933500289917, 25.286109924316406, 25.342368602752686, 25.398701906204224, 25.454569101333618, 25.51100444793701, 25.568219661712646, 25.624907732009888, 25.682244300842285, 25.7385311126709, 25.795138835906982, 25.85110116004944, 25.907039403915405, 25.962635278701782, 26.018672704696655, 26.074653148651123, 26.13032031059265, 26.186010360717773, 26.241904497146606, 26.298091888427734, 26.354304790496826, 26.41045379638672, 26.466979503631592, 26.52336025238037, 26.58012318611145, 26.6362087726593, 26.69270944595337, 26.748865604400635, 26.805124521255493, 26.86131763458252, 26.917704105377197, 26.97400951385498, 27.030207872390747, 27.086758136749268, 27.142863035202026, 27.19914436340332, 27.25557017326355, 27.311843395233154, 27.368537664413452, 27.424572229385376, 27.481090307235718, 27.536808252334595, 27.59344458580017, 27.648966312408447, 27.7045955657959, 27.760581970214844, 27.81673264503479, 27.872674703598022, 27.928673028945923, 27.984641790390015, 28.040464401245117, 28.096954822540283, 28.15306782722473, 28.2091805934906, 28.265493631362915, 28.3215491771698, 28.37782096862793, 28.433302879333496, 28.489476442337036, 28.544878482818604, 28.601138830184937, 28.656867027282715, 28.713202714920044, 28.7691547870636, 28.825273990631104, 28.881877899169922, 28.93835735321045, 28.995031118392944, 29.051440000534058, 29.108350038528442, 29.16430354118347, 29.220277070999146, 29.277313232421875, 29.333646297454834, 29.39013957977295, 29.44611406326294, 29.502812147140503, 29.5588538646698, 29.615078926086426, 29.671301126480103, 29.72748064994812, 29.783799648284912, 29.83869457244873, 29.893840312957764, 29.95004653930664, 30.00617241859436, 30.061988353729248, 30.118126153945923, 30.17468547821045, 30.230726957321167, 30.28753113746643, 30.342714309692383, 30.39830756187439, 30.4526526927948, 30.507500886917114, 30.562081336975098, 30.61740231513977, 30.67262601852417, 30.728464365005493, 30.78486180305481, 30.840834379196167, 30.89714813232422, 30.952924013137817, 31.00899648666382, 31.064788579940796, 31.120645761489868, 31.177058696746826, 31.232813596725464, 31.289100170135498, 31.344559907913208, 31.40032386779785, 31.455880403518677, 31.511823654174805, 31.567664861679077, 31.623485326766968, 31.67948055267334, 31.735077381134033, 31.79092001914978, 31.846964359283447, 31.902968645095825, 31.959158420562744, 32.015029191970825, 32.07139563560486, 32.12718725204468, 32.18321990966797, 32.2389554977417, 32.295547008514404, 32.35195803642273, 32.40865683555603, 32.46470308303833, 32.520626068115234, 32.57670044898987, 32.632561922073364, 32.68846774101257, 32.74460411071777, 32.800161838531494, 32.85577964782715, 32.911489725112915, 32.96795058250427, 33.023863077163696, 33.07969260215759, 33.13550519943237, 33.19194221496582, 33.24737238883972, 33.303109884262085, 33.35874843597412, 33.41489052772522, 33.470656633377075, 33.52667164802551, 33.58292531967163, 33.638975858688354, 33.69514560699463, 33.75139570236206, 33.807387351989746, 33.86328959465027, 33.91922378540039, 33.975385665893555, 34.03118443489075, 34.08680510520935, 34.142460107803345, 34.199058294296265, 34.2548348903656, 34.311355113983154, 34.36734175682068, 34.42320537567139, 34.478933572769165, 34.53453087806702, 34.590394496917725, 34.645830392837524, 34.701634645462036, 34.757280349731445, 34.812811851501465, 34.86828422546387, 34.92356634140015, 34.97921419143677, 35.0340530872345, 35.089970111846924, 35.145108222961426, 35.200992822647095, 35.256741762161255, 35.312854051589966, 35.36871576309204, 35.424601793289185, 35.480685234069824, 35.536330699920654, 35.592750549316406, 35.64875316619873, 35.70483422279358, 35.76098299026489, 35.816906452178955, 35.8729944229126, 35.92845153808594, 35.9844434261322, 36.039347887039185, 36.094985008239746, 36.14988136291504, 36.205280780792236, 36.260544538497925, 36.31589484214783, 36.37103509902954, 36.4261531829834, 36.48151397705078, 36.536296129226685, 36.59147596359253, 36.64638662338257, 36.70126414299011, 36.75602746009827, 36.81098985671997, 36.866254568099976, 36.92125582695007, 36.97640919685364, 37.030646324157715, 37.08608436584473, 37.140727043151855, 37.19578719139099, 37.2500855922699, 37.30547499656677, 37.36007118225098, 37.415008783340454, 37.47003531455994, 37.524813652038574, 37.579674243927, 37.634133100509644, 37.68932914733887, 37.74389624595642, 37.798853397369385, 37.853604555130005, 37.90866756439209, 37.964080810546875, 38.019166231155396, 38.07451105117798, 38.128939390182495, 38.18370056152344, 38.238168716430664, 38.29390621185303, 38.34833574295044, 38.40324878692627, 38.457953453063965, 38.51266050338745, 38.56809401512146, 38.62397336959839, 38.680368423461914, 38.736690521240234, 38.793230056762695, 38.849098682403564, 38.904990673065186, 38.96194911003113, 39.01849675178528, 39.075031995773315, 39.131671667099, 39.18784856796265, 39.24394416809082, 39.30000114440918, 39.35582947731018, 39.41118907928467, 39.46727228164673, 39.52365779876709, 39.58092665672302, 39.637938261032104, 39.694703340530396, 39.75112533569336, 39.807395458221436, 39.86360287666321, 39.919952630996704, 39.97608947753906, 40.03217315673828, 40.08809852600098, 40.14416551589966, 40.200252294540405, 40.255998849868774, 40.31182789802551, 40.36771583557129, 40.42393136024475, 40.47986721992493, 40.53593373298645, 40.59193468093872, 40.64817261695862, 40.704349756240845, 40.760657787323, 40.81702160835266, 40.873658418655396, 40.93018388748169, 40.98673915863037, 41.04329586029053, 41.10012459754944, 41.156418323516846, 41.2120246887207, 41.26823139190674, 41.324562311172485, 41.38081908226013, 41.43719506263733, 41.49358344078064, 41.55000853538513, 41.60649251937866, 41.662986516952515, 41.71924018859863, 41.77613544464111, 41.832993030548096, 41.88946199417114, 41.94587588310242, 42.002163887023926, 42.05775713920593, 42.11327242851257, 42.169344902038574, 42.225569009780884, 42.28153896331787, 42.338016986846924, 42.394468784332275, 42.45095729827881, 42.50731658935547, 42.563438177108765, 42.61969256401062, 42.675894021987915, 42.732014894485474, 42.788212299346924, 42.84494972229004, 42.90141034126282, 42.95824384689331, 43.01390552520752, 43.070504665374756, 43.126750469207764, 43.1829936504364, 43.23959445953369, 43.296408891677856, 43.35288214683533, 43.40931940078735, 43.46551036834717, 43.52182054519653, 43.57813835144043, 43.63477158546448, 43.69113516807556, 43.74756073951721, 43.803908586502075, 43.86034893989563, 43.916690826416016, 43.97273302078247, 44.02899169921875, 44.08539319038391, 44.14174842834473, 44.198044538497925, 44.25477910041809, 44.31180214881897, 44.3684983253479, 44.425260066986084, 44.481823682785034, 44.53845810890198, 44.59537196159363, 44.65184235572815, 44.70861220359802, 44.764840841293335, 44.82141590118408, 44.87768363952637, 44.93414068222046, 44.990676403045654, 45.04688358306885, 45.103317737579346, 45.15918278694153, 45.21595764160156, 45.27272033691406, 45.32914900779724, 45.3853497505188, 45.44127869606018, 45.49737906455994, 45.553993701934814, 45.61041188240051, 45.66607165336609, 45.721702575683594, 45.77740955352783, 45.83324480056763, 45.88919639587402, 45.9448299407959, 46.00085806846619, 46.056808948516846, 46.112651348114014, 46.16862726211548, 46.22449231147766, 46.280415296554565, 46.34255933761597, 46.399070501327515, 46.455732583999634, 46.51228928565979, 46.56793475151062, 46.624040365219116, 46.68023633956909, 46.73641300201416, 46.792680978775024, 46.84865713119507, 46.904807567596436, 46.96079134941101, 47.01692581176758, 47.07292342185974, 47.129051208496094, 47.185253620147705, 47.24178981781006, 47.29816436767578, 47.35443663597107, 47.410258293151855, 47.465689182281494, 47.52149677276611, 47.57736659049988, 47.63366913795471, 47.689664125442505, 47.74614238739014, 47.802433490753174, 47.85878396034241, 47.915032625198364, 47.971174001693726, 48.027503490448, 48.08352303504944, 48.13970351219177, 48.195958614349365, 48.25161933898926, 48.30772042274475, 48.36299252510071, 48.41925621032715, 48.47555184364319, 48.531832456588745, 48.588024854660034, 48.64422011375427, 48.70054244995117, 48.75680351257324, 48.81295132637024, 48.86930966377258, 48.92553663253784, 48.98182702064514, 49.03827738761902, 49.09452486038208, 49.15089154243469, 49.20703125, 49.26268291473389, 49.31817102432251, 49.374021768569946, 49.43010210990906, 49.48637342453003, 49.54278302192688, 49.599796772003174, 49.65640902519226, 49.71237325668335, 49.768717527389526, 49.82486176490784, 49.881025314331055, 49.93731665611267, 49.99358677864075, 50.049925804138184, 50.10647487640381, 50.16281771659851, 50.21919918060303, 50.27532887458801, 50.33148694038391, 50.387473583221436, 50.44360637664795, 50.49955081939697, 50.555931091308594, 50.61292243003845, 50.66923260688782, 50.72524690628052, 50.78140902519226, 50.8378221988678, 50.89404916763306, 50.950177907943726, 51.006524085998535, 51.06278729438782, 51.11912798881531, 51.175294399261475, 51.23177409172058, 51.288026094436646, 51.34440732002258, 51.40072512626648, 51.45706582069397, 51.513893842697144, 51.570167779922485, 51.62641739845276, 51.682798624038696, 51.73920750617981, 51.795302629470825, 51.851929664611816, 51.90871739387512, 51.96552848815918, 52.021438121795654, 52.07737421989441, 52.13349437713623, 52.18948483467102, 52.24553656578064, 52.301703453063965, 52.35769557952881, 52.41374945640564, 52.46964740753174, 52.52572321891785, 52.581974267959595, 52.63816833496094, 52.69429326057434, 52.750446796417236, 52.80671048164368, 52.86284160614014, 52.918657064437866, 52.974806785583496, 53.03123116493225, 53.08831286430359, 53.145071029663086, 53.20148706436157, 53.2580783367157, 53.31513977050781, 53.371999740600586, 53.42922067642212, 53.48625469207764, 53.54305052757263, 53.5998215675354, 53.65639138221741, 53.71229815483093, 53.76839637756348, 53.82434391975403, 53.880828857421875, 53.93731713294983, 53.99337697029114, 54.049516916275024, 54.10557842254639, 54.16180610656738, 54.2176833152771, 54.273589849472046, 54.32919430732727, 54.38521933555603, 54.44073700904846, 54.49644589424133, 54.55165457725525, 54.60773992538452, 54.66331911087036, 54.71930480003357, 54.775283336639404, 54.83111929893494, 54.88697695732117, 54.942766189575195, 54.99871587753296, 55.0540668964386, 55.110305309295654, 55.16625785827637, 55.222127199172974, 55.278032064437866, 55.333741426467896, 55.38982272148132, 55.445178747177124], "average_iteration_time": 0.05544517874717712, "iteration_time_stderr": 7.471157990086664e-05}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1;2],ship_values=[1;1],num_shots=2)", "iteration_timestamps": [0.0, 0.0776515007019043, 0.1550910472869873, 0.21009039878845215, 0.2416689395904541, 0.29279565811157227, 0.3466944694519043, 0.40894341468811035, 0.47681617736816406, 0.5472152233123779, 0.6180667877197266, 0.6907076835632324, 0.7621443271636963, 0.8371391296386719, 0.9109690189361572, 0.9843087196350098, 1.0578844547271729, 1.1307711601257324, 1.203563928604126, 1.2768287658691406, 1.352193832397461, 1.4278740882873535, 1.5040192604064941, 1.5800025463104248, 1.6567425727844238, 1.7320916652679443, 1.8050618171691895, 1.878690242767334, 1.952651023864746, 2.0260608196258545, 2.1012110710144043, 2.177089214324951, 2.253772497177124, 2.3311870098114014, 2.408780097961426, 2.4859399795532227, 2.5627238750457764, 2.63961124420166, 2.7161929607391357, 2.7931060791015625, 2.870208740234375, 2.9473040103912354, 3.024178981781006, 3.101288080215454, 3.178384780883789, 3.2549452781677246, 3.3313205242156982, 3.4078691005706787, 3.4849162101745605, 3.5616278648376465, 3.638734817504883, 3.715545654296875, 3.79221248626709, 3.8680434226989746, 3.944404363632202, 4.0210418701171875, 4.098501443862915, 4.177133321762085, 4.257259845733643, 4.336456060409546, 4.415669679641724, 4.494688510894775, 4.573684453964233, 4.652887344360352, 4.732166290283203, 4.8108344078063965, 4.888913631439209, 4.967099189758301, 5.045476198196411, 5.124516725540161, 5.202852010726929, 5.281856536865234, 5.360662937164307, 5.439624071121216, 5.518528938293457, 5.598384141921997, 5.677077054977417, 5.756433725357056, 5.836404800415039, 5.915945291519165, 5.995096445083618, 6.074602365493774, 6.154592037200928, 6.234204053878784, 6.313326358795166, 6.393473148345947, 6.474176406860352, 6.554666519165039, 6.6352293491363525, 6.714824438095093, 6.793961763381958, 6.8730785846710205, 6.951549291610718, 7.030184745788574, 7.1092870235443115, 7.188332557678223, 7.2678704261779785, 7.347537279129028, 7.427515029907227, 7.507181882858276, 7.5863096714019775, 7.6660497188568115, 7.745065927505493, 7.82389235496521, 7.9023096561431885, 7.98102879524231, 8.060465335845947, 8.139768600463867, 8.218952894210815, 8.298460006713867, 8.378053665161133, 8.457892894744873, 8.537175416946411, 8.616875410079956, 8.696179866790771, 8.7750403881073, 8.854064226150513, 8.93343472480774, 9.012875318527222, 9.092849969863892, 9.172282695770264, 9.251814126968384, 9.33173418045044, 9.412018060684204, 9.49174976348877, 9.571630477905273, 9.65150761604309, 9.731158018112183, 9.81086254119873, 9.890404462814331, 9.96973991394043, 10.048748016357422, 10.12736463546753, 10.207392454147339, 10.28632664680481, 10.366105318069458, 10.445306062698364, 10.524763822555542, 10.604770183563232, 10.684732913970947, 10.764670848846436, 10.844783067703247, 10.923997163772583, 11.004007339477539, 11.0836021900177, 11.16382384300232, 11.24357533454895, 11.322314023971558, 11.401643991470337, 11.481847047805786, 11.56138563156128, 11.640436172485352, 11.72096037864685, 11.801822185516357, 11.88253927230835, 11.963865995407104, 12.044063091278076, 12.12330412864685, 12.204004526138306, 12.286009550094604, 12.36673378944397, 12.447032928466797, 12.5265212059021, 12.606949090957642, 12.686110496520996, 12.766618251800537, 12.84565544128418, 12.925712823867798, 13.005844593048096, 13.084572553634644, 13.163784742355347, 13.243988037109375, 13.324612379074097, 13.404691457748413, 13.484820365905762, 13.564626455307007, 13.644504070281982, 13.724404573440552, 13.804240703582764, 13.884690761566162, 13.966423511505127, 14.045794486999512, 14.12503981590271, 14.20335865020752, 14.281761407852173, 14.360936641693115, 14.439880132675171, 14.518561840057373, 14.597949504852295, 14.677101850509644, 14.756614446640015, 14.835503339767456, 14.915202379226685, 14.994483947753906, 15.075477123260498, 15.156225442886353, 15.246538877487183, 15.330012321472168, 15.41082215309143, 15.491022825241089, 15.57073712348938, 15.651089429855347, 15.731383323669434, 15.812755346298218, 15.893087148666382, 15.973462343215942, 16.0535147190094, 16.133535385131836, 16.213386058807373, 16.29451608657837, 16.37550640106201, 16.456265687942505, 16.537026166915894, 16.617650747299194, 16.698187589645386, 16.778599739074707, 16.858628034591675, 16.938349723815918, 17.01723575592041, 17.096237421035767, 17.174970626831055, 17.253599166870117, 17.332291841506958, 17.41119122505188, 17.490556478500366, 17.570430755615234, 17.650287866592407, 17.730544567108154, 17.81065082550049, 17.89064931869507, 17.970296382904053, 18.0498046875, 18.129287481307983, 18.208609342575073, 18.28834891319275, 18.368049144744873, 18.447986125946045, 18.527928113937378, 18.607660055160522, 18.687702894210815, 18.768106937408447, 18.84797978401184, 18.927911281585693, 19.007754802703857, 19.087498426437378, 19.167280197143555, 19.24639058113098, 19.326011419296265, 19.405588388442993, 19.485896348953247, 19.566543340682983, 19.647013187408447, 19.727714776992798, 19.808130264282227, 19.8884859085083, 19.96837019920349, 20.048386335372925, 20.128318786621094, 20.208109617233276, 20.28813886642456, 20.368571758270264, 20.448380708694458, 20.528260707855225, 20.608306884765625, 20.688933610916138, 20.769870281219482, 20.85085105895996, 20.92890501022339, 21.008179903030396, 21.08698272705078, 21.16624927520752, 21.24422335624695, 21.32170534133911, 21.39898371696472, 21.476316452026367, 21.5538911819458, 21.630462646484375, 21.706903219223022, 21.783318519592285, 21.86069679260254, 21.93692970275879, 22.013330698013306, 22.09068989753723, 22.16914677619934, 22.247381448745728, 22.32842779159546, 22.408498525619507, 22.488463878631592, 22.567753314971924, 22.646965503692627, 22.72795534133911, 22.808777332305908, 22.888728618621826, 22.968382596969604, 23.04850149154663, 23.129322052001953, 23.208073616027832, 23.286641359329224, 23.365224599838257, 23.4438214302063, 23.522254943847656, 23.600677728652954, 23.678979873657227, 23.75728464126587, 23.83532452583313, 23.913151025772095, 23.9913809299469, 24.06971549987793, 24.148124933242798, 24.226964473724365, 24.30586576461792, 24.384546756744385, 24.463544368743896, 24.54233145713806, 24.62085771560669, 24.69946002960205, 24.778236627578735, 24.856749773025513, 24.934913158416748, 25.013262510299683, 25.091694116592407, 25.170077323913574, 25.248296976089478, 25.326380729675293, 25.404401540756226, 25.4824538230896, 25.56050419807434, 25.638670444488525, 25.71698546409607, 25.79565119743347, 25.874173402786255, 25.952483892440796, 26.030393362045288, 26.108556032180786, 26.186746835708618, 26.26479935646057, 26.343056440353394, 26.42129635810852, 26.499427556991577, 26.577411890029907, 26.655282974243164, 26.733146905899048, 26.81118392944336, 26.88979458808899, 26.968971490859985, 27.04836940765381, 27.128316402435303, 27.207753658294678, 27.286705255508423, 27.365352869033813, 27.444483518600464, 27.52340793609619, 27.602174282073975, 27.680744171142578, 27.75932478904724, 27.837848901748657, 27.91649627685547, 27.99505925178528, 28.07404327392578, 28.15434741973877, 28.23356580734253, 28.3123300075531, 28.39154314994812, 28.470183610916138, 28.549213886260986, 28.63007354736328, 28.709351539611816, 28.788547039031982, 28.867825031280518, 28.946777820587158, 29.025904417037964, 29.105300903320312, 29.184244394302368, 29.26362371444702, 29.342727184295654, 29.42293882369995, 29.502307891845703, 29.580711364746094, 29.6598539352417, 29.738423824310303, 29.81714630126953, 29.89604353904724, 29.974839687347412, 30.05320429801941, 30.132294416427612, 30.212336540222168, 30.29146933555603, 30.370258569717407, 30.44913101196289, 30.52811574935913, 30.605300188064575, 30.682554483413696, 30.75890350341797, 30.83543109893799, 30.911993741989136, 30.988463401794434, 31.065117597579956, 31.14354658126831, 31.2221462726593, 31.300331830978394, 31.379279613494873, 31.45754384994507, 31.53663921356201, 31.614666223526, 31.692994117736816, 31.7713303565979, 31.849746704101562, 31.92747211456299, 32.005515336990356, 32.083252906799316, 32.16142988204956, 32.23958492279053, 32.31947159767151, 32.3986451625824, 32.47680902481079, 32.55549669265747, 32.6337456703186, 32.71141219139099, 32.789485454559326, 32.86833429336548, 32.94762063026428, 33.026461601257324, 33.104982137680054, 33.18315052986145, 33.2610125541687, 33.33988356590271, 33.4179847240448, 33.49587368965149, 33.573819637298584, 33.6516056060791, 33.72932720184326, 33.807084798812866, 33.88497829437256, 33.96530604362488, 34.04412770271301, 34.122024059295654, 34.20062565803528, 34.27870488166809, 34.35707139968872, 34.434942960739136, 34.51300072669983, 34.590941190719604, 34.669405937194824, 34.7476601600647, 34.825987815856934, 34.9043755531311, 34.98255205154419, 35.06154155731201, 35.14108848571777, 35.223100423812866, 35.30314588546753, 35.38424754142761, 35.46685981750488, 35.54719591140747, 35.62832283973694, 35.70715141296387, 35.786768674850464, 35.86555242538452, 35.95472002029419, 36.04356932640076, 36.12317895889282, 36.20216178894043, 36.28105401992798, 36.35852599143982, 36.43620419502258, 36.51449918746948, 36.59283709526062, 36.671250104904175, 36.74978494644165, 36.8298978805542, 36.9070999622345, 36.984886169433594, 37.062297344207764, 37.13914728164673, 37.21708965301514, 37.29500484466553, 37.37316370010376, 37.45094180107117, 37.52860641479492, 37.60644745826721, 37.6848349571228, 37.76360058784485, 37.841961145401, 37.92050766944885, 37.99938464164734, 38.07744789123535, 38.155919790267944, 38.23423981666565, 38.31266522407532, 38.3916916847229, 38.47056436538696, 38.549089431762695, 38.627848863601685, 38.706053018569946, 38.784738540649414, 38.86289191246033, 38.94115877151489, 39.019147872924805, 39.097403049468994, 39.17590260505676, 39.25538182258606, 39.33502650260925, 39.414666175842285, 39.49448370933533, 39.574246406555176, 39.654035329818726, 39.73367357254028, 39.81316804885864, 39.89230394363403, 39.97164011001587, 40.0511474609375, 40.12990951538086, 40.208897829055786, 40.28777456283569, 40.3671441078186, 40.44634461402893, 40.525604009628296, 40.604716777801514, 40.684324979782104, 40.765177726745605, 40.84535789489746, 40.92415523529053, 41.00285744667053, 41.08128023147583, 41.159833908081055, 41.23801016807556, 41.316375732421875, 41.394771575927734, 41.47329926490784, 41.55128312110901, 41.62994146347046, 41.709012269973755, 41.78820443153381, 41.86725568771362, 41.946274518966675, 42.025436878204346, 42.10453224182129, 42.18326425552368, 42.26219320297241, 42.34141159057617, 42.42017889022827, 42.499385595321655, 42.57752060890198, 42.65583825111389, 42.734691858291626, 42.81353521347046, 42.89294695854187, 42.97172927856445, 43.050150632858276, 43.1291389465332, 43.216418743133545, 43.30686688423157, 43.38801145553589, 43.46846890449524, 43.5483124256134, 43.62832808494568, 43.70864224433899, 43.78840732574463, 43.868380308151245, 43.948381423950195, 44.02806758880615, 44.10886263847351, 44.1945436000824, 44.277849197387695, 44.361496448516846, 44.444939851760864, 44.52912974357605, 44.61535024642944, 44.699846029281616, 44.78325915336609, 44.864824056625366, 44.96893763542175, 45.05167889595032, 45.134652853012085, 45.21513485908508, 45.29647707939148, 45.377216815948486, 45.45766830444336, 45.53869414329529, 45.618640184402466, 45.698261976242065, 45.777358293533325, 45.85629844665527, 45.93635940551758, 46.01730966567993, 46.09893465042114, 46.18133091926575, 46.264892578125, 46.348907470703125, 46.43252635002136, 46.51582336425781, 46.596996784210205, 46.680354595184326, 46.76349139213562, 46.84578728675842, 46.92747354507446, 47.0080246925354, 47.08847141265869, 47.16843581199646, 47.24802327156067, 47.32807779312134, 47.407657861709595, 47.48762345314026, 47.56780934333801, 47.647852659225464, 47.727784395217896, 47.80818295478821, 47.888676404953, 47.96888756752014, 48.04918551445007, 48.12924075126648, 48.209370613098145, 48.28948450088501, 48.369656801223755, 48.45004343986511, 48.530287742614746, 48.6106059551239, 48.691121101379395, 48.771713972091675, 48.85129237174988, 48.93107628822327, 49.01096844673157, 49.09085559844971, 49.171252489089966, 49.25196719169617, 49.33270502090454, 49.41363525390625, 49.494608640670776, 49.57476234436035, 49.654120206832886, 49.73558497428894, 49.812917947769165, 49.8908052444458, 49.968549728393555, 50.04674530029297, 50.12490439414978, 50.20299792289734, 50.28101944923401, 50.35905838012695, 50.437204122543335, 50.51473808288574, 50.592761754989624, 50.67114853858948, 50.74958658218384, 50.82800626754761, 50.90571856498718, 50.98379969596863, 51.062005043029785, 51.14014172554016, 51.21840453147888, 51.29647898674011, 51.37387728691101, 51.45191836357117, 51.5299391746521, 51.60795974731445, 51.68563961982727, 51.76332712173462, 51.84092617034912, 51.91885495185852, 51.99646592140198, 52.07421374320984, 52.152099609375, 52.23010039329529, 52.30737566947937, 52.385414600372314, 52.463613748550415, 52.541202783584595, 52.61882448196411, 52.696417808532715, 52.77412962913513, 52.851784229278564, 52.92950963973999, 53.00720977783203, 53.08493518829346, 53.16266751289368, 53.2399959564209, 53.31787705421448, 53.395538091659546, 53.47325658798218, 53.55088686943054, 53.62861084938049, 53.706581354141235, 53.784239292144775, 53.862117290496826, 53.939963579177856, 54.017741203308105, 54.094754457473755, 54.17179846763611, 54.24923896789551, 54.32677245140076, 54.40424966812134, 54.48180365562439, 54.55950140953064, 54.637001752853394, 54.71505951881409, 54.793307065963745, 54.87145781517029, 54.94926953315735, 55.02611064910889, 55.10305833816528, 55.18057155609131, 55.25820779800415, 55.335370779037476, 55.41278386116028, 55.49046301841736, 55.568426847457886, 55.645936489105225, 55.723485469818115, 55.80081009864807, 55.878036975860596, 55.955162525177, 56.0332305431366, 56.11125087738037, 56.189250230789185, 56.26727247238159, 56.34522891044617, 56.42321753501892, 56.50118327140808, 56.57943868637085, 56.65768384933472, 56.735700845718384, 56.812716007232666, 56.890408992767334, 56.96796154975891, 57.045574426651, 57.123199701309204, 57.20053791999817, 57.27907085418701, 57.3574435710907, 57.43616843223572, 57.51472449302673, 57.59320092201233, 57.67139554023743, 57.74876928329468, 57.82727861404419, 57.90714383125305, 57.98476004600525, 58.06273055076599, 58.14083933830261, 58.2189302444458, 58.29702877998352, 58.37514138221741, 58.45522117614746, 58.53262186050415, 58.610039949417114, 58.68699383735657, 58.764281272888184, 58.84178376197815, 58.91954231262207, 58.997172832489014, 59.07465958595276, 59.1522958278656, 59.22981262207031, 59.307491064071655, 59.385403633117676, 59.46363663673401, 59.54153537750244, 59.61909008026123, 59.696805477142334, 59.77460789680481, 59.85187864303589, 59.92925810813904, 60.00747036933899, 60.085580348968506, 60.16329598426819, 60.24094033241272, 60.31885123252869, 60.39639973640442, 60.47382092475891, 60.551289081573486, 60.62906789779663, 60.70665788650513, 60.78483462333679, 60.86301136016846, 60.941243410110474, 61.01956486701965, 61.097914695739746, 61.17621183395386, 61.254292249679565, 61.33219051361084, 61.4106969833374, 61.489012241363525, 61.566242933273315, 61.64354181289673, 61.721062660217285, 61.798627614974976, 61.87614941596985, 61.95336389541626, 62.03089737892151, 62.10891032218933, 62.18642330169678, 62.263155937194824, 62.34055542945862, 62.41823148727417, 62.49617409706116, 62.57421350479126, 62.65262579917908, 62.731016635894775, 62.80924725532532, 62.88741993904114, 62.96579885482788, 63.04409337043762, 63.12113881111145, 63.19826149940491, 63.27562975883484, 63.35305142402649, 63.43041968345642, 63.507736682891846, 63.58590769767761, 63.664042234420776, 63.74233317375183, 63.82069396972656, 63.89947509765625, 63.97746419906616, 64.05450654029846, 64.1321153640747, 64.21030855178833, 64.288738489151, 64.36704683303833, 64.44539594650269, 64.52388095855713, 64.60247206687927, 64.68102312088013, 64.75946736335754, 64.83783602714539, 64.91457962989807, 64.99158143997192, 65.06868886947632, 65.14649939537048, 65.22463941574097, 65.30334448814392, 65.38233017921448, 65.46060395240784, 65.53862380981445, 65.61667585372925, 65.69474053382874, 65.77193713188171, 65.84877395629883, 65.92598986625671, 66.00352048873901, 66.08119773864746, 66.15901398658752, 66.23677182197571, 66.31449437141418, 66.39226198196411, 66.47014117240906, 66.54789161682129, 66.62583804130554, 66.70288348197937, 66.77962517738342, 66.85763549804688, 66.93514037132263, 67.01305913925171, 67.09064674377441, 67.16841626167297, 67.24602198600769, 67.32381415367126, 67.40151619911194, 67.47917890548706, 67.55682754516602, 67.63349533081055, 67.71042442321777, 67.78783845901489, 67.86499357223511, 67.9421751499176, 68.01928901672363, 68.09660696983337, 68.17401003837585, 68.25162959098816, 68.32927680015564, 68.4068865776062, 68.48437929153442, 68.56211709976196, 68.64006423950195, 68.7183108329773, 68.79660320281982, 68.87492108345032, 68.95289587974548, 69.03108358383179, 69.10864996910095, 69.18664312362671, 69.26459217071533, 69.34260678291321, 69.42022824287415, 69.4982841014862, 69.57600283622742, 69.65397763252258, 69.73186922073364, 69.81014013290405, 69.88832426071167, 69.96655011177063, 70.04483890533447, 70.1235601902008, 70.202463388443, 70.2810447216034, 70.3581292629242, 70.43576216697693, 70.5136821269989, 70.59162020683289, 70.66957759857178, 70.74787759780884, 70.82646298408508, 70.90592789649963, 70.98513793945312, 71.0637800693512, 71.14254570007324, 71.21983456611633, 71.29753255844116, 71.37542247772217, 71.4532060623169, 71.53121161460876, 71.60920190811157, 71.68711113929749, 71.76513695716858, 71.84325098991394, 71.9211597442627, 71.99924850463867, 72.07685780525208, 72.15419888496399, 72.23152732849121, 72.3091835975647, 72.38677525520325, 72.46412944793701, 72.54145121574402, 72.61859965324402, 72.6959216594696, 72.7734625339508, 72.85079431533813, 72.9289321899414, 73.00611519813538, 73.08404088020325, 73.16172480583191, 73.23924899101257, 73.31679224967957, 73.39465951919556, 73.4734001159668, 73.5517520904541, 73.63023281097412, 73.70905137062073, 73.78760862350464, 73.86592316627502, 73.94255423545837, 74.01949405670166, 74.09667897224426, 74.17388272285461, 74.25089764595032, 74.32873296737671, 74.40612936019897, 74.48420643806458, 74.56300330162048, 74.64168381690979, 74.71996259689331, 74.79707551002502, 74.8743486404419, 74.95184230804443, 75.02919006347656, 75.1063346862793, 75.18353199958801, 75.2607593536377, 75.33796834945679, 75.4154269695282, 75.49303317070007, 75.57060146331787, 75.64809107780457, 75.7249402999878, 75.80192875862122, 75.87929368019104, 75.95668649673462, 76.03412008285522, 76.11174082756042, 76.18924331665039, 76.26687526702881, 76.34472846984863, 76.42229962348938, 76.50059866905212, 76.57819986343384, 76.65565729141235, 76.73335337638855, 76.81103348731995, 76.88844728469849, 76.96600818634033, 77.0434193611145, 77.12289929389954, 77.20155096054077, 77.2811427116394, 77.3607530593872, 77.43919014930725, 77.51728177070618, 77.59556102752686, 77.67438650131226, 77.7538070678711, 77.83377623558044, 77.91291332244873, 77.99232339859009, 78.07154870033264, 78.1509120464325, 78.23001289367676, 78.3094654083252, 78.38923382759094, 78.46817803382874, 78.54661822319031], "average_iteration_time": 0.07854661822319031, "iteration_time_stderr": 8.9413694275958e-05}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1;2],ship_values=[1;1],num_shots=3)", "iteration_timestamps": [0.0, 1.6053297519683838, 3.058812141418457, 3.4199161529541016, 3.8861825466156006, 4.656855821609497, 5.4681737422943115, 6.524622440338135, 7.570263385772705, 8.555436849594116, 9.592620134353638, 10.696877241134644, 11.81444787979126, 12.944946765899658, 14.09472131729126, 15.263280868530273, 16.431685209274292, 17.55492639541626, 18.684325456619263, 19.866316318511963, 21.04129457473755, 22.196940422058105, 23.36890482902527, 24.56155753135681, 25.756821393966675, 26.967775583267212, 28.176528453826904, 29.388436317443848, 30.600322484970093, 31.81445813179016, 33.012316942214966, 34.213003158569336, 35.42062520980835, 36.623751163482666, 37.842540979385376, 39.075796365737915, 40.296120405197144, 41.510650396347046, 42.72505307197571, 43.93620586395264, 45.15086793899536, 46.36154794692993, 47.57012701034546, 48.777347564697266, 49.98090124130249, 51.17816400527954, 52.369813680648804, 53.57753801345825, 54.857481479644775, 56.08405160903931, 57.28779435157776, 58.50509238243103, 59.78991961479187, 61.01508283615112, 62.21791195869446, 63.428977727890015, 64.67582511901855, 65.9465126991272, 67.17593026161194, 68.40097570419312, 69.62860703468323, 70.86880826950073, 72.1020519733429, 73.33501124382019, 74.57780361175537, 75.81809997558594, 77.05737113952637, 78.29659152030945, 79.5338704586029, 80.76907730102539, 82.00889039039612, 83.25997376441956, 84.51824355125427, 85.77044701576233, 87.02814817428589, 88.28716659545898, 89.5069465637207, 90.74484777450562, 91.95651435852051, 93.16715264320374, 94.37283062934875, 95.60372352600098, 96.83800101280212, 98.06407856941223, 99.32550406455994, 100.57423377037048, 101.80516362190247, 103.04632377624512, 104.2916247844696, 105.5330102443695, 106.77444982528687, 108.00015902519226, 109.21001148223877, 110.44261860847473, 111.67573261260986, 112.90696907043457, 114.13661646842957, 115.35015916824341, 116.55390119552612, 117.77727055549622, 119.01182794570923, 120.24447631835938, 121.47730493545532, 122.70971751213074, 123.94396901130676, 125.1515622138977, 126.3570990562439, 127.56806993484497, 128.77644515037537, 129.990948677063, 131.2049684524536, 132.4162576198578, 133.63388013839722, 134.8488793373108, 136.05546832084656, 137.26478338241577, 138.47121477127075, 139.67554330825806, 140.8808777332306, 142.11150527000427, 143.34553980827332, 144.5554871559143, 145.7791874408722, 146.99206590652466, 148.20452761650085, 149.4182255268097, 150.63006949424744, 151.84464740753174, 153.06558871269226, 154.2806577682495, 155.5010266304016, 156.7212517261505, 157.9464612007141, 159.17917370796204, 160.40991616249084, 161.63870859146118, 162.87661623954773, 164.10992670059204, 165.34035968780518, 166.56551671028137, 167.80427265167236, 169.03927898406982, 170.27195835113525, 171.50046849250793, 172.7204966545105, 173.94247555732727, 175.17035222053528, 176.44116139411926, 177.6721761226654, 178.90638375282288, 180.13604307174683, 181.37426471710205, 182.6407721042633, 183.8796238899231, 185.10835790634155, 186.3441677093506, 187.58339619636536, 188.8227322101593, 190.06197309494019, 191.3104691505432, 192.56527280807495, 193.82131457328796, 195.07921838760376, 196.33043146133423, 197.56951642036438, 198.79763889312744, 200.03695392608643, 201.27464532852173, 202.50433659553528, 203.74133038520813, 204.98711943626404, 206.23326706886292, 207.47325253486633, 208.7313690185547, 209.99867296218872, 211.22901844978333, 212.46350693702698, 213.72678923606873, 214.96323204040527, 216.19408130645752, 217.42519164085388, 218.66163182258606, 219.89263677597046, 221.1283450126648, 222.35765528678894, 223.58254313468933, 224.80827236175537, 226.02557563781738, 227.23627638816833, 228.46362495422363, 229.69792342185974, 230.92922806739807, 232.14369416236877, 233.3612072467804, 234.57458925247192, 235.79904055595398, 237.0314540863037, 238.2578320503235, 239.48096442222595, 240.70471119880676, 241.9278085231781, 243.15041828155518, 244.3879370689392, 245.6091878414154, 246.82954263687134, 248.0596203804016, 249.30783104896545, 250.5485417842865, 251.79090857505798, 253.03581762313843, 254.27781224250793, 255.5226912498474, 256.77339148521423, 258.01414132118225, 259.25308561325073, 260.4955871105194, 261.73232316970825, 262.9851574897766, 264.242315530777, 265.4916868209839, 266.7333483695984, 267.9763388633728, 269.2294170856476, 270.4666073322296, 271.7020757198334, 272.9373986721039, 274.16957569122314, 275.4128966331482, 276.65011739730835, 277.8828408718109, 279.11962127685547, 280.35865092277527, 281.5887222290039, 282.8132667541504, 284.0373435020447, 285.2601170539856, 286.48284816741943, 287.7083384990692, 288.9385313987732, 290.1735084056854, 291.4041745662689, 292.63093662261963, 293.86279916763306, 295.0927619934082, 296.3231303691864, 297.5816595554352, 298.83436608314514, 300.0776205062866, 301.3067059516907, 302.5402789115906, 303.76838970184326, 305.00083351135254, 306.25924921035767, 307.4906220436096, 308.71685457229614, 309.948282957077, 311.1817855834961, 312.41355991363525, 313.64733123779297, 314.8814299106598, 316.10885524749756, 317.33472537994385, 318.5633337497711, 319.79241704940796, 321.0230333805084, 322.2650272846222, 323.50770354270935, 324.7384521961212, 325.9658727645874, 327.19299960136414, 328.41904044151306, 329.6514129638672, 330.9355318546295, 332.1872320175171, 333.4342107772827, 334.6789791584015, 335.92374300956726, 337.1800796985626, 338.43329095840454, 339.68710827827454, 340.9370255470276, 342.18663334846497, 343.4312686920166, 344.6782374382019, 345.92785358428955, 347.1772413253784, 348.4269685745239, 349.6758964061737, 350.9197018146515, 352.15386867523193, 353.3933036327362, 354.6260576248169, 355.8587534427643, 357.0907664299011, 358.3342306613922, 359.5836498737335, 360.81397581100464, 362.0505611896515, 363.27823543548584, 364.51162910461426, 365.75085639953613, 366.99565625190735, 368.2372624874115, 369.48865938186646, 370.7360291481018, 371.977735042572, 373.2212212085724, 374.46605014801025, 375.7089111804962, 376.9567039012909, 378.2010681629181, 379.4428014755249, 380.6819143295288, 381.92617297172546, 383.1687409877777, 384.4165277481079, 385.6569004058838, 386.8976500034332, 388.1479392051697, 389.3888008594513, 390.6340425014496, 391.87477922439575, 393.1145224571228, 394.35572123527527, 395.5919907093048, 396.8402166366577, 398.09120774269104, 399.3436574935913, 400.5814974308014, 401.81914377212524, 403.06452989578247, 404.3189733028412, 405.57598781585693, 406.830637216568, 408.08583974838257, 409.3383467197418, 410.5967712402344, 411.8615598678589, 413.12504172325134, 414.3858366012573, 415.63786911964417, 416.9002273082733, 418.15999388694763, 419.42314434051514, 420.6661455631256, 421.92189860343933, 423.1766128540039, 424.43620896339417, 425.6961123943329, 426.94984889030457, 428.2164874076843, 429.48818731307983, 430.73085594177246, 431.9710462093353, 433.21682143211365, 434.46664905548096, 435.7083065509796, 436.95961570739746, 438.20947766304016, 439.45254278182983, 440.70096254348755, 441.9511651992798, 443.19200134277344, 444.43619203567505, 445.6809332370758, 446.9325132369995, 448.1713812351227, 449.40939497947693, 450.6590361595154, 451.9004695415497, 453.1815311908722, 454.4298303127289, 455.67817878723145, 456.928524017334, 458.1922731399536, 459.46065616607666, 460.6956841945648, 461.8980462551117, 463.13097524642944, 464.3683774471283, 465.6035113334656, 466.84828090667725, 468.10156321525574, 469.3335211277008, 470.5626645088196, 471.7957410812378, 473.0392367839813, 474.29466915130615, 475.55118107795715, 476.8106617927551, 478.07031440734863, 479.32618284225464, 480.58769941329956, 481.84742307662964, 483.09138321876526, 484.33178305625916, 485.5668432712555, 486.80087542533875, 488.0334038734436, 489.27264738082886, 490.5212621688843, 491.7694101333618, 493.0147924423218, 494.25586915016174, 495.48151755332947, 496.707631111145, 497.937739610672, 499.17873311042786, 500.4156086444855, 501.6440076828003, 502.88364243507385, 504.1273818016052, 505.3711061477661, 506.6154327392578, 507.8403067588806, 509.0767831802368, 510.31375765800476, 511.5526931285858, 512.7873501777649, 514.0321724414825, 515.270845413208, 516.5079779624939, 517.7450859546661, 518.9891080856323, 520.2275788784027, 521.4690327644348, 522.710479259491, 523.9419360160828, 525.1670410633087, 526.4022996425629, 527.6321494579315, 528.8733685016632, 530.1110672950745, 531.3544254302979, 532.6010987758636, 533.8519237041473, 535.0970509052277, 536.3341119289398, 537.5780079364777, 538.815337896347, 540.0612618923187, 541.3198392391205, 542.5481638908386, 543.768404006958, 545.0101895332336, 546.2247521877289, 547.4389042854309, 548.6545226573944, 549.8752510547638, 551.1098875999451, 552.3548562526703, 553.5921018123627, 554.8329381942749, 556.074923992157, 557.3108584880829, 558.5307896137238, 559.7521469593048, 560.973952293396, 562.1985561847687, 563.4205596446991, 564.6425793170929, 565.8816349506378, 567.1273202896118, 568.3627979755402, 569.5977175235748, 570.8318862915039, 572.0661382675171, 573.3012027740479, 574.56383228302, 575.8070352077484, 577.0444214344025, 578.2806534767151, 579.5247778892517, 580.7671332359314, 582.0094928741455, 583.2585990428925, 584.4917640686035, 585.7174112796783, 586.9442200660706, 588.1738948822021, 589.4048306941986, 590.6342163085938, 591.8689684867859, 593.0980882644653, 594.3285019397736, 595.56103348732, 596.8018038272858, 598.048855304718, 599.2963008880615, 600.5436038970947, 601.7962079048157, 603.0578196048737, 604.3099880218506, 605.5639207363129, 606.8077697753906, 608.0433659553528, 609.2863557338715, 610.5342500209808, 611.7686235904694, 613.0102570056915, 614.2524886131287, 615.4961149692535, 616.7473554611206, 617.989750623703, 619.2327635288239, 620.4765362739563, 621.7285733222961, 622.978805065155, 624.2307651042938, 625.475982427597, 626.7294852733612, 627.9824969768524, 629.2446608543396, 630.5058879852295, 631.7601046562195, 633.0125482082367, 634.2673873901367, 635.5232820510864, 636.782806634903, 638.0445148944855, 639.2988901138306, 640.5593776702881, 641.8178896903992, 643.0810053348541, 644.3141584396362, 645.5496954917908, 646.7850136756897, 648.0154101848602, 649.2451498508453, 650.4771842956543, 651.6999464035034, 652.9210233688354, 654.1472079753876, 655.3830120563507, 656.6274762153625, 657.8758447170258, 659.1306178569794, 660.3887193202972, 661.6565635204315, 662.9772396087646, 664.2129118442535, 665.4487023353577, 666.6948692798615, 667.9430520534515, 669.1878826618195, 670.4319744110107, 671.6558575630188, 672.8837361335754, 674.1235167980194, 675.3830726146698, 676.618958234787, 677.8559195995331, 679.095178604126, 680.3324179649353, 681.566812992096, 682.8051040172577, 684.0431170463562, 685.2873134613037, 686.5571188926697, 687.8183979988098, 689.0730319023132, 690.3308439254761, 691.5843977928162, 692.8331682682037, 694.096177816391, 695.3723015785217, 696.6338772773743, 697.8883023262024, 699.1439888477325, 700.3931829929352, 701.6292099952698, 702.8842849731445, 704.1503350734711, 705.4306037425995, 706.7125072479248, 707.9914400577545, 709.2633409500122, 710.5392162799835, 711.8034915924072, 713.0602905750275, 714.3125681877136, 715.5702846050262, 716.8306670188904, 718.0554168224335, 719.2888267040253, 720.5231025218964, 721.7788927555084, 723.0407001972198, 724.3124477863312, 725.5803365707397, 726.8531520366669, 728.1225769519806, 729.386696100235, 730.6611516475677, 731.9252853393555, 733.1900479793549, 734.4567604064941, 735.7223975658417, 736.9841673374176, 738.2500360012054, 739.5173664093018, 740.7713820934296, 742.0390901565552, 743.3106341362, 744.5844321250916, 745.8627734184265, 747.1346247196198, 748.3985824584961, 749.6614525318146, 750.9228222370148, 752.1852536201477, 753.4511294364929, 754.7244193553925, 755.9845583438873, 757.2460174560547, 758.4722554683685, 759.7257061004639, 760.9840650558472, 762.2458355426788, 763.508129119873, 764.7577469348907, 766.002096414566, 767.2293195724487, 768.4545505046844, 769.6793787479401, 770.9102311134338, 772.1394395828247, 773.3692002296448, 774.5983536243439, 775.8414115905762, 777.0924458503723, 778.3472607135773, 779.5948610305786, 780.844774723053, 782.0917220115662, 783.3357899188995, 784.5910243988037, 785.8156657218933, 787.0361013412476, 788.2549691200256, 789.48322057724, 790.7140591144562, 791.9466769695282, 793.1764328479767, 794.4060969352722, 795.6451828479767, 796.8842833042145, 798.1407866477966, 799.3659191131592, 800.5974476337433, 801.8432078361511, 803.0934662818909, 804.3486151695251, 805.6013579368591, 806.8515832424164, 808.103889465332, 809.3522295951843, 810.5881054401398, 811.811919927597, 813.045179605484, 814.2777190208435, 815.5117063522339, 816.7642436027527, 818.0213837623596, 819.2552933692932, 820.4894270896912, 821.7300384044647, 822.9558746814728, 824.2059276103973, 825.4640538692474, 826.7294824123383, 828.0016489028931, 829.2846367359161, 830.5326144695282, 831.7970895767212, 833.0579166412354, 834.3225789070129, 835.5821974277496, 836.8390998840332, 838.0938558578491, 839.3528034687042, 840.6254086494446, 841.8994975090027, 843.1638123989105, 844.4313943386078, 845.6943039894104, 846.9694337844849, 848.2354547977448, 849.5034127235413, 850.7650609016418, 852.0239140987396, 853.2875735759735, 854.5405578613281, 855.7838852405548, 857.0287954807281, 858.2791068553925, 859.5278804302216, 860.7730145454407, 862.0194926261902, 863.2719695568085, 864.5238046646118, 865.7816553115845, 867.0399339199066, 868.3083691596985, 869.5673048496246, 870.8382132053375, 872.113686800003, 873.3895218372345, 874.6473672389984, 875.9136922359467, 877.1685497760773, 878.4286787509918, 879.6860959529877, 880.9448380470276, 882.2070784568787, 883.4702310562134, 884.730110168457, 885.9856541156769, 887.2369763851166, 888.4902398586273, 889.7436015605927, 891.011964559555, 892.2700099945068, 893.5194969177246, 894.7684173583984, 896.0193884372711, 897.2696154117584, 898.5200729370117, 899.7786304950714, 901.0311522483826, 902.2816672325134, 903.5392842292786, 904.801730632782, 906.0907635688782, 907.3367035388947, 908.5783467292786, 909.8200147151947, 911.0607705116272, 912.3071115016937, 913.5607335567474, 914.8064234256744, 916.0460560321808, 917.2925930023193, 918.5498814582825, 919.8046109676361, 921.0869264602661, 922.354564666748, 923.6052720546722, 924.8530237674713, 926.1013836860657, 927.3575620651245, 928.6181614398956, 929.8769905567169, 931.1261882781982, 932.376630783081, 933.6252017021179, 934.887565612793, 936.1464030742645, 937.4177920818329, 938.6871244907379, 939.962085723877, 941.1933002471924, 942.4255275726318, 943.637148141861, 944.8532290458679, 946.0616886615753, 947.293327331543, 948.5221145153046, 949.7581987380981, 951.0117752552032, 952.2658712863922, 953.4907257556915, 954.7100110054016, 955.931932926178, 957.1569874286652, 958.3736393451691, 959.5895369052887, 960.8300507068634, 962.0786156654358, 963.324732542038, 964.5638563632965, 965.8101572990417, 967.0550830364227, 968.2989752292633, 969.538001537323, 970.7794914245605, 972.0250782966614, 973.2665412425995, 974.5054404735565, 975.7472832202911, 976.9867827892303, 978.2247512340546, 979.4675669670105, 980.7084345817566, 981.9505457878113, 983.1900432109833, 984.4179775714874, 985.6534550189972, 986.8946740627289, 988.1280002593994, 989.353152513504, 990.5750930309296, 991.7877061367035, 993.0054461956024, 994.2265908718109, 995.4411628246307, 996.6480059623718, 997.8535993099213, 999.0610015392303, 1000.264594078064, 1001.4712812900543, 1002.6878039836884, 1003.9042100906372, 1005.1184988021851, 1006.3552136421204, 1007.5907211303711, 1008.8210644721985, 1010.0397839546204, 1011.2608723640442, 1012.4772660732269, 1013.700670003891, 1014.9268682003021, 1016.1446497440338, 1017.3630063533783, 1018.5822861194611, 1019.8037014007568, 1021.0178945064545, 1022.2385206222534, 1023.4590885639191, 1024.67950797081, 1025.9003281593323, 1027.1726508140564, 1028.3962082862854, 1029.6069779396057, 1030.8246598243713, 1032.0379087924957, 1033.2504048347473, 1034.4647223949432, 1035.6776776313782, 1036.8931331634521, 1038.1028559207916, 1039.3107569217682, 1040.5258295536041, 1041.7425503730774, 1042.9637024402618, 1044.2144348621368, 1045.4284358024597, 1046.65078997612, 1047.8858058452606, 1049.117020368576, 1050.3438680171967, 1051.5693769454956, 1052.7968971729279, 1054.020838022232, 1055.2442076206207, 1056.4767842292786, 1057.7024285793304, 1058.9266810417175, 1060.1845352649689, 1061.463225364685, 1062.698311328888, 1063.9315478801727, 1065.1762599945068, 1066.4170048236847, 1067.6530578136444, 1068.888990163803, 1070.1324894428253, 1071.3708918094635, 1072.610826253891, 1073.8648982048035, 1075.1432566642761, 1076.3758835792542, 1077.6071364879608, 1078.8435373306274, 1080.076375246048, 1081.3106808662415, 1082.5474939346313, 1083.793999671936, 1085.0286083221436, 1086.2669179439545, 1087.5022115707397, 1088.7381167411804, 1089.967921257019, 1091.2024025917053, 1092.4355523586273, 1093.6696133613586, 1094.9055075645447, 1096.1331005096436, 1097.3606605529785, 1098.5868928432465, 1099.8180232048035, 1101.0505244731903, 1102.2822473049164, 1103.518982887268, 1104.7579913139343, 1105.990130186081, 1107.2266206741333, 1108.4764869213104, 1109.7281076908112, 1110.9744925498962, 1112.2222743034363, 1113.4711170196533, 1114.7117817401886, 1115.9542310237885, 1117.1992592811584, 1118.4479336738586, 1119.6736431121826, 1120.9072358608246, 1122.1375985145569, 1123.3761694431305, 1124.6120438575745, 1125.8507492542267, 1127.0864944458008, 1128.3217577934265, 1129.5681376457214, 1130.822755098343, 1132.0679669380188, 1133.3045461177826, 1134.5396857261658, 1135.7778100967407, 1137.0241203308105, 1138.2617428302765, 1139.502762556076, 1140.736041545868, 1141.9580972194672, 1143.1839771270752, 1144.4190351963043, 1145.6600503921509, 1146.8816709518433, 1148.1313047409058, 1149.406370639801, 1150.6231560707092, 1151.853214263916, 1153.0951972007751, 1154.3347971439362, 1155.5741765499115, 1156.8149700164795, 1158.0562906265259, 1159.3001289367676, 1160.5432977676392, 1161.794536113739, 1163.0390915870667, 1164.293828010559, 1165.564001083374, 1166.8690767288208, 1168.1174569129944, 1169.3696546554565, 1170.6169035434723, 1171.8644387722015, 1173.113934993744, 1174.3601117134094, 1175.608018398285, 1176.8607954978943, 1178.1168899536133, 1179.364547252655, 1180.6112957000732, 1181.8872015476227, 1183.1539375782013, 1184.3965740203857, 1185.6436052322388, 1186.8553290367126, 1188.0596497058868, 1189.2651810646057, 1190.4705157279968, 1191.6833853721619, 1192.8988633155823, 1194.1275126934052, 1195.368902206421, 1196.6121814250946, 1197.8753907680511, 1199.1311140060425, 1200.3522255420685, 1201.5833821296692, 1202.8377420902252, 1204.0945310592651, 1205.3483023643494, 1206.6092765331268, 1207.8508999347687, 1209.0878360271454, 1210.3345923423767, 1211.5710182189941, 1212.8091976642609, 1214.051244020462, 1215.298138141632, 1216.5466849803925, 1217.7892935276031, 1219.0319995880127, 1220.2797193527222, 1221.5309779644012, 1222.786054134369, 1224.0318472385406, 1225.280037164688, 1226.5265185832977, 1227.7767565250397, 1229.0364565849304, 1230.307413816452, 1231.5556755065918, 1232.8128702640533, 1234.0676341056824, 1235.3197209835052, 1236.57098031044], "average_iteration_time": 1.23657098031044, "iteration_time_stderr": 0.00158489237232404}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=2)", "iteration_timestamps": [0.0, 0.06880617141723633, 0.10355138778686523, 0.1591341495513916, 0.22354626655578613, 0.2890465259552002, 0.3557112216949463, 0.4012033939361572, 0.467989444732666, 0.5317573547363281, 0.59661865234375, 0.6615383625030518, 0.72694993019104, 0.7915544509887695, 0.8570635318756104, 0.9226799011230469, 0.9891843795776367, 1.0554308891296387, 1.122030258178711, 1.1898162364959717, 1.2573935985565186, 1.3239929676055908, 1.389634370803833, 1.4560623168945312, 1.5207865238189697, 1.5869934558868408, 1.6507844924926758, 1.7134580612182617, 1.7765731811523438, 1.8424701690673828, 1.9081470966339111, 1.973724126815796, 2.039785623550415, 2.108675956726074, 2.17645001411438, 2.2445404529571533, 2.3125784397125244, 2.380901336669922, 2.448134422302246, 2.5150299072265625, 2.581150770187378, 2.6471054553985596, 2.713304281234741, 2.779641628265381, 2.8459420204162598, 2.9112181663513184, 2.978001832962036, 3.044029474258423, 3.110971450805664, 3.17838454246521, 3.2459325790405273, 3.3135735988616943, 3.3805510997772217, 3.448530435562134, 3.516181707382202, 3.5832231044769287, 3.650446653366089, 3.718179225921631, 3.785144090652466, 3.8523221015930176, 3.9195587635040283, 3.9864695072174072, 4.053772449493408, 4.12040114402771, 4.1875901222229, 4.254640579223633, 4.322023868560791, 4.389881372451782, 4.457390546798706, 4.525018692016602, 4.5925774574279785, 4.6598381996154785, 4.727421283721924, 4.7948596477508545, 4.862613201141357, 4.930166959762573, 4.997646331787109, 5.065092086791992, 5.132793188095093, 5.200324773788452, 5.268996953964233, 5.3371641635894775, 5.4052674770355225, 5.4730753898620605, 5.540754318237305, 5.608620643615723, 5.676315546035767, 5.743746519088745, 5.811151504516602, 5.878013610839844, 5.945241212844849, 6.01245379447937, 6.079740524291992, 6.146852970123291, 6.2140045166015625, 6.281500577926636, 6.348966598510742, 6.416856050491333, 6.484872579574585, 6.552303791046143, 6.619979619979858, 6.68726921081543, 6.754275321960449, 6.821308612823486, 6.888562917709351, 6.956288576126099, 7.0239033699035645, 7.091723918914795, 7.159481525421143, 7.227027893066406, 7.294623374938965, 7.362865447998047, 7.430452585220337, 7.497510194778442, 7.56487250328064, 7.6321001052856445, 7.699432849884033, 7.7664923667907715, 7.834153890609741, 7.90202522277832, 7.969862699508667, 8.037483930587769, 8.105460405349731, 8.173714399337769, 8.243167877197266, 8.312203407287598, 8.381121635437012, 8.449123859405518, 8.517338752746582, 8.585940599441528, 8.653250455856323, 8.720884323120117, 8.788177967071533, 8.856416940689087, 8.9239501953125, 8.992271661758423, 9.060375928878784, 9.128482103347778, 9.19656252861023, 9.265088319778442, 9.332730293273926, 9.401867866516113, 9.469724416732788, 9.537482500076294, 9.605518341064453, 9.673973083496094, 9.742469310760498, 9.81049108505249, 9.87786340713501, 9.94700026512146, 10.016110181808472, 10.086305141448975, 10.155418157577515, 10.223664283752441, 10.292247772216797, 10.360639810562134, 10.429020881652832, 10.496574401855469, 10.563834428787231, 10.631998300552368, 10.699182748794556, 10.767722845077515, 10.835706949234009, 10.902894735336304, 10.969980001449585, 11.037898540496826, 11.105534315109253, 11.173683881759644, 11.241442918777466, 11.309409141540527, 11.377130270004272, 11.444863080978394, 11.512202739715576, 11.579467058181763, 11.64696979522705, 11.714493036270142, 11.781904935836792, 11.849359512329102, 11.917043447494507, 11.984882354736328, 12.05265736579895, 12.121070623397827, 12.188621520996094, 12.25595998764038, 12.32322096824646, 12.390351295471191, 12.458101272583008, 12.526383876800537, 12.594611644744873, 12.66247010231018, 12.73035478591919, 12.798414945602417, 12.866416454315186, 12.934421062469482, 13.002862453460693, 13.072041273117065, 13.140509843826294, 13.209705829620361, 13.27922511100769, 13.347492218017578, 13.415776252746582, 13.48459243774414, 13.553278684616089, 13.621667385101318, 13.690270900726318, 13.758699655532837, 13.826761245727539, 13.895172595977783, 13.963160753250122, 14.032529830932617, 14.101596117019653, 14.170605659484863, 14.239192485809326, 14.307659387588501, 14.376792192459106, 14.44525671005249, 14.514002323150635, 14.582597017288208, 14.650644063949585, 14.718557834625244, 14.78668999671936, 14.854390621185303, 14.922125101089478, 14.989996671676636, 15.058249473571777, 15.12629508972168, 15.19431185722351, 15.26236891746521, 15.330183744430542, 15.397592067718506, 15.465382814407349, 15.533798933029175, 15.602316856384277, 15.670552968978882, 15.738809585571289, 15.80692982673645, 15.87522554397583, 15.943408966064453, 16.01232075691223, 16.080508947372437, 16.149401664733887, 16.21671414375305, 16.284292697906494, 16.352209329605103, 16.419551372528076, 16.488245487213135, 16.55615210533142, 16.62379026412964, 16.691734552383423, 16.75952386856079, 16.82720422744751, 16.89474630355835, 16.96256422996521, 17.031806468963623, 17.100714445114136, 17.17064380645752, 17.23979640007019, 17.308297395706177, 17.37765407562256, 17.44572424888611, 17.513926029205322, 17.58224582672119, 17.650548458099365, 17.71891450881958, 17.786905527114868, 17.854644060134888, 17.922394514083862, 17.99034309387207, 18.058396816253662, 18.126548528671265, 18.19452714920044, 18.26301860809326, 18.33158540725708, 18.399617433547974, 18.46749496459961, 18.53531789779663, 18.603058338165283, 18.670673608779907, 18.738404273986816, 18.80622935295105, 18.874101638793945, 18.941750526428223, 19.010183572769165, 19.077871561050415, 19.145686388015747, 19.21414828300476, 19.282331943511963, 19.350170612335205, 19.418546199798584, 19.486128330230713, 19.553670644760132, 19.621537685394287, 19.690104246139526, 19.75844669342041, 19.82642102241516, 19.894052982330322, 19.961889505386353, 20.03146481513977, 20.100720643997192, 20.16933012008667, 20.237309217453003, 20.305646896362305, 20.374102115631104, 20.442458629608154, 20.51103639602661, 20.57995367050171, 20.64870524406433, 20.71708059310913, 20.785112619400024, 20.853419303894043, 20.92174506187439, 20.99017596244812, 21.0577974319458, 21.12592101097107, 21.194781064987183, 21.26318621635437, 21.33150315284729, 21.400072813034058, 21.46863055229187, 21.5369873046875, 21.605303287506104, 21.673879146575928, 21.742688179016113, 21.811103343963623, 21.87976384162903, 21.94811177253723, 22.017271995544434, 22.085963249206543, 22.154566526412964, 22.223167181015015, 22.291687965393066, 22.36020016670227, 22.42845892906189, 22.496729850769043, 22.56418204307556, 22.6315758228302, 22.699376106262207, 22.76722478866577, 22.83498239517212, 22.902491092681885, 22.970289945602417, 23.039034605026245, 23.107240200042725, 23.17571997642517, 23.24393653869629, 23.312087774276733, 23.3803071975708, 23.448453426361084, 23.516723155975342, 23.58489727973938, 23.653064727783203, 23.721007347106934, 23.78954267501831, 23.857340812683105, 23.92575454711914, 23.994221448898315, 24.0624098777771, 24.130343914031982, 24.19817852973938, 24.265674591064453, 24.33314561843872, 24.40077543258667, 24.46842932701111, 24.536195278167725, 24.604185819625854, 24.672306060791016, 24.740458488464355, 24.80868101119995, 24.87693452835083, 24.945427894592285, 25.01397132873535, 25.082236766815186, 25.15035915374756, 25.218924283981323, 25.287396669387817, 25.35541081428528, 25.422940254211426, 25.49098038673401, 25.558843851089478, 25.62656879425049, 25.69431781768799, 25.762239694595337, 25.829502820968628, 25.89729905128479, 25.965200424194336, 26.034687042236328, 26.10365343093872, 26.172409057617188, 26.240520000457764, 26.308835744857788, 26.376876831054688, 26.444919109344482, 26.513198375701904, 26.581690073013306, 26.650057792663574, 26.718424320220947, 26.78702735900879, 26.855562448501587, 26.924221754074097, 26.992916584014893, 27.06063175201416, 27.128748655319214, 27.19722080230713, 27.265641450881958, 27.333890199661255, 27.402116537094116, 27.47064757347107, 27.53898000717163, 27.607349634170532, 27.675495147705078, 27.743506908416748, 27.811681509017944, 27.879535913467407, 27.947394847869873, 28.01611065864563, 28.084131956100464, 28.152031660079956, 28.219656467437744, 28.287631273269653, 28.35511827468872, 28.422513961791992, 28.49211359024048, 28.55912470817566, 28.62634515762329, 28.693109035491943, 28.759825468063354, 28.82634472846985, 28.892752408981323, 28.95922827720642, 29.02601671218872, 29.092909336090088, 29.159565448760986, 29.225651264190674, 29.29156994819641, 29.357356548309326, 29.423694372177124, 29.489686489105225, 29.555878400802612, 29.622395515441895, 29.68816375732422, 29.75403594970703, 29.8205726146698, 29.88745379447937, 29.95470666885376, 30.022080183029175, 30.089248180389404, 30.156262636184692, 30.22336435317993, 30.290332555770874, 30.357519149780273, 30.424950122833252, 30.492560625076294, 30.560509204864502, 30.628520488739014, 30.69430375099182, 30.7604558467865, 30.826581478118896, 30.89278817176819, 30.9587504863739, 31.025349617004395, 31.09472680091858, 31.16266131401062, 31.231019496917725, 31.298972606658936, 31.367355823516846, 31.43522548675537, 31.50306272506714, 31.570927143096924, 31.639179944992065, 31.70719289779663, 31.77523112297058, 31.843299388885498, 31.911438941955566, 31.979971170425415, 32.04844427108765, 32.116798400878906, 32.18485474586487, 32.25260019302368, 32.320329904556274, 32.38798499107361, 32.45651578903198, 32.52635717391968, 32.59433841705322, 32.66395449638367, 32.73158097267151, 32.80127763748169, 32.86940336227417, 32.939502000808716, 33.00728487968445, 33.07693076133728, 33.14528298377991, 33.21624207496643, 33.285465478897095, 33.355106592178345, 33.423962354660034, 33.4938178062439, 33.56331968307495, 33.632086753845215, 33.700743436813354, 33.7705192565918, 33.84433650970459, 33.91253352165222, 33.981565713882446, 34.05174684524536, 34.119969606399536, 34.187954902648926, 34.25602960586548, 34.323954582214355, 34.391799211502075, 34.4597909450531, 34.52811932563782, 34.59649968147278, 34.66487979888916, 34.73288631439209, 34.800848960876465, 34.86869239807129, 34.93645000457764, 35.00441646575928, 35.072510719299316, 35.14047288894653, 35.20828199386597, 35.27645921707153, 35.344141244888306, 35.4116587638855, 35.479629039764404, 35.54779624938965, 35.61597204208374, 35.68426036834717, 35.75260663032532, 35.820868730545044, 35.88922476768494, 35.95765018463135, 36.02575731277466, 36.09307551383972, 36.160497188568115, 36.22770380973816, 36.294984340667725, 36.362295389175415, 36.429675817489624, 36.49786639213562, 36.56595420837402, 36.63380694389343, 36.70182418823242, 36.76978349685669, 36.83774995803833, 36.905760765075684, 36.973592042922974, 37.04171371459961, 37.10913872718811, 37.17694711685181, 37.24439239501953, 37.312517404556274, 37.3807532787323, 37.44867157936096, 37.51698088645935, 37.585315465927124, 37.65362882614136, 37.72203874588013, 37.790507793426514, 37.85868740081787, 37.926854610443115, 37.99556636810303, 38.062883377075195, 38.130252838134766, 38.197739124298096, 38.26540017127991, 38.333115577697754, 38.40103554725647, 38.469075441360474, 38.53681659698486, 38.60457491874695, 38.67242431640625, 38.74017024040222, 38.80799221992493, 38.87568712234497, 38.94354057312012, 39.01183271408081, 39.079572916030884, 39.14713144302368, 39.2150399684906, 39.282901763916016, 39.35092878341675, 39.418938636779785, 39.487245082855225, 39.55555272102356, 39.62361788749695, 39.69169235229492, 39.75941181182861, 39.827122926712036, 39.89464092254639, 39.96234583854675, 40.030622482299805, 40.098552227020264, 40.166563749313354, 40.23436641693115, 40.30317306518555, 40.372349977493286, 40.44113254547119, 40.51001834869385, 40.5791597366333, 40.64829993247986, 40.717278718948364, 40.78637075424194, 40.85829496383667, 40.92643880844116, 40.99608540534973, 41.06411075592041, 41.13366723060608, 41.20149779319763, 41.26964735984802, 41.33902382850647, 41.408038854599, 41.475512742996216, 41.54454469680786, 41.61250448226929, 41.67981171607971, 41.746028661727905, 41.81259250640869, 41.87834978103638, 41.944597244262695, 42.01064848899841, 42.07678985595703, 42.14251089096069, 42.20885229110718, 42.274494886398315, 42.340961933135986, 42.40707206726074, 42.473368644714355, 42.539472341537476, 42.60543656349182, 42.671205282211304, 42.73719382286072, 42.80308389663696, 42.86923384666443, 42.935144901275635, 43.00115895271301, 43.06706190109253, 43.1331844329834, 43.1990065574646, 43.26529097557068, 43.331069231033325, 43.396815061569214, 43.46238613128662, 43.52852416038513, 43.59438705444336, 43.66025257110596, 43.725974559783936, 43.79220747947693, 43.857893228530884, 43.92398715019226, 43.989765882492065, 44.05565786361694, 44.1215295791626, 44.18773126602173, 44.25338292121887, 44.319764614105225, 44.385932207107544, 44.451889753341675, 44.51813220977783, 44.58440971374512, 44.649914264678955, 44.71639275550842, 44.782060861587524, 44.848106384277344, 44.913893938064575, 44.97984957695007, 45.045583724975586, 45.11166501045227, 45.17715382575989, 45.24308681488037, 45.30901861190796, 45.37509512901306, 45.44099569320679, 45.50709104537964, 45.572781801223755, 45.63852548599243, 45.70448899269104, 45.7704119682312, 45.83636498451233, 45.90223932266235, 45.968199491500854, 46.03439211845398, 46.10011959075928, 46.166041135787964, 46.232043981552124, 46.29786944389343, 46.36383104324341, 46.429819107055664, 46.49540305137634, 46.56113576889038, 46.62695908546448, 46.692919969558716, 46.75900435447693, 46.8255558013916, 46.89126110076904, 46.95737552642822, 47.02363061904907, 47.089985847473145, 47.155760288238525, 47.22184753417969, 47.28752613067627, 47.353758573532104, 47.41960000991821, 47.4856014251709, 47.55118274688721, 47.617579221725464, 47.68316698074341, 47.749650716781616, 47.815691232681274, 47.881465435028076, 47.946855306625366, 48.013787031173706, 48.08002781867981, 48.14668536186218, 48.21261811256409, 48.27905583381653, 48.345412254333496, 48.41162085533142, 48.4771728515625, 48.543277740478516, 48.6094434261322, 48.675864696502686, 48.74152588844299, 48.80766415596008, 48.87309956550598, 48.93951058387756, 49.00584053993225, 49.07226920127869, 49.13825821876526, 49.2044038772583, 49.270270347595215, 49.336373805999756, 49.40218639373779, 49.468202352523804, 49.5338659286499, 49.59971809387207, 49.66529631614685, 49.731329917907715, 49.7973837852478, 49.86293697357178, 49.92861843109131, 49.99456167221069, 50.06033897399902, 50.12645626068115, 50.192121505737305, 50.25818610191345, 50.32430338859558, 50.39058804512024, 50.45639753341675, 50.52293276786804, 50.58872056007385, 50.654614210128784, 50.72047281265259, 50.78655195236206, 50.85222601890564, 50.91861057281494, 50.98443078994751, 51.0536003112793, 51.12414050102234, 51.19078063964844, 51.25691223144531, 51.32310080528259, 51.389384031295776, 51.455578565597534, 51.52126669883728, 51.58732557296753, 51.653270959854126, 51.71943926811218, 51.78555369377136, 51.852094411849976, 51.91800832748413, 51.98436450958252, 52.05031204223633, 52.1220166683197, 52.19063973426819, 52.25795388221741, 52.32649302482605, 52.3963577747345, 52.46714186668396, 52.53528070449829, 52.60225772857666, 52.66977024078369, 52.73681330680847, 52.80387306213379, 52.8703978061676, 52.937469482421875, 53.00431847572327, 53.07184338569641, 53.138867139816284, 53.2057683467865, 53.27265167236328, 53.33953285217285, 53.40593862533569, 53.47277283668518, 53.53911280632019, 53.60584259033203, 53.672537088394165, 53.7395076751709, 53.80608367919922, 53.873268365859985, 53.93969225883484, 54.00659966468811, 54.07325458526611, 54.139758825302124, 54.20613074302673, 54.273542165756226, 54.33989214897156, 54.40667152404785, 54.47310662269592, 54.53987193107605, 54.60624098777771, 54.67366647720337, 54.740193605422974, 54.806964635849, 54.87407326698303, 54.94045042991638, 55.00697875022888, 55.07429027557373, 55.14069390296936, 55.20731472969055, 55.27398133277893, 55.34072494506836, 55.40714502334595, 55.473976612091064, 55.54026651382446, 55.60686802864075, 55.6735897064209, 55.74010968208313, 55.80675649642944, 55.8742949962616, 55.94073987007141, 56.00782537460327, 56.074572801589966, 56.14120960235596, 56.207974672317505, 56.275081634521484, 56.34124255180359, 56.40819334983826, 56.47424125671387, 56.54062080383301, 56.60702419281006, 56.67415189743042, 56.74056029319763, 56.80723428726196, 56.87355637550354, 56.94028186798096, 57.00675559043884, 57.07387113571167, 57.14028334617615, 57.20713925361633, 57.27344107627869, 57.339853048324585, 57.40630006790161, 57.4733943939209, 57.539822578430176, 57.60652470588684, 57.67293691635132, 57.73939824104309, 57.80538535118103, 57.87225818634033, 57.938520431518555, 58.00542068481445, 58.071937561035156, 58.13843655586243, 58.204580545425415, 58.271488666534424, 58.338054895401, 58.40476107597351, 58.471269607543945, 58.5382444858551, 58.60472106933594, 58.67140054702759, 58.73759412765503, 58.80429792404175, 58.870503187179565, 58.936877489089966, 59.00358176231384, 59.069844007492065, 59.136005878448486, 59.20298767089844, 59.26967239379883, 59.33663749694824, 59.40323209762573, 59.4700984954834, 59.536542654037476, 59.60350751876831, 59.669880628585815, 59.73630690574646, 59.802557706832886, 59.86916375160217, 59.935484647750854, 60.00255537033081, 60.069209814071655, 60.13597226142883, 60.20244312286377, 60.26890563964844, 60.3351092338562, 60.401949882507324, 60.468504667282104, 60.53535175323486, 60.60169839859009, 60.66829204559326, 60.734623432159424, 60.801382303237915, 60.86766791343689, 60.93435025215149, 61.000975370407104, 61.067718505859375, 61.134132385253906, 61.200844526290894, 61.26730155944824, 61.33431649208069, 61.40082502365112, 61.46767568588257, 61.53399205207825, 61.60056209564209, 61.66692638397217, 61.73365497589111, 61.79999852180481, 61.86655282974243, 61.93294143676758, 61.99977922439575, 62.06651782989502, 62.13320207595825, 62.19969844818115, 62.26653027534485, 62.33279538154602, 62.39967703819275, 62.46591925621033, 62.53216791152954, 62.59842872619629, 62.66495656967163, 62.73105239868164, 62.79790902137756, 62.86439108848572, 62.930819511413574, 62.99723267555237, 63.063985109329224, 63.13037061691284, 63.19718337059021, 63.264111280441284, 63.330820083618164, 63.39735198020935, 63.46414089202881, 63.530338525772095, 63.59713959693909, 63.6634521484375, 63.73010730743408, 63.79634428024292, 63.8629891872406, 63.929290533065796, 63.99655365943909, 64.06328344345093, 64.12942934036255, 64.19604134559631, 64.26240921020508, 64.3286805152893, 64.39553499221802, 64.46204972267151, 64.5286328792572, 64.59496688842773, 64.66174221038818, 64.72791147232056, 64.79490780830383, 64.86153841018677, 64.92812752723694, 64.99469590187073, 65.06168055534363, 65.1281521320343, 65.19506978988647, 65.26148843765259, 65.32800769805908, 65.39449071884155, 65.46071004867554, 65.52687907218933, 65.59375429153442, 65.66003251075745, 65.72631001472473, 65.79249024391174, 65.8591046333313, 65.925626039505, 65.99391746520996, 66.06123805046082, 66.12855339050293, 66.19528269767761, 66.26330780982971, 66.33152103424072, 66.39966106414795, 66.4674723148346, 66.53591251373291, 66.60421442985535, 66.67431545257568, 66.74534702301025, 66.8173713684082, 66.88763570785522, 66.95701932907104, 67.02409195899963, 67.0926923751831, 67.16142892837524, 67.22954511642456, 67.29743695259094], "average_iteration_time": 0.06729743695259094, "iteration_time_stderr": 5.43376458287583e-05}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=3)", "iteration_timestamps": [0.0, 1.9523887634277344, 2.525341510772705, 3.6871418952941895, 5.133323907852173, 6.757999897003174, 8.410791158676147, 10.04040789604187, 11.717618227005005, 13.38403868675232, 14.996204853057861, 16.715923070907593, 18.441838264465332, 20.18820881843567, 21.94036293029785, 23.706442832946777, 25.473714351654053, 27.242616176605225, 29.03954815864563, 30.829028367996216, 32.61372470855713, 34.41100287437439, 36.23099756240845, 37.982950925827026, 39.7323477268219, 41.505918741226196, 43.303393602371216, 45.09126162528992, 46.90051341056824, 48.691704988479614, 50.490938663482666, 52.29308557510376, 54.102192401885986, 55.90524435043335, 57.69343161582947, 59.47792410850525, 61.27626037597656, 63.05245089530945, 64.83568215370178, 66.61570858955383, 68.39830923080444, 70.18223690986633, 71.98294401168823, 73.79056549072266, 75.62403535842896, 77.45657563209534, 79.266042470932, 81.08338499069214, 82.92614889144897, 84.74553871154785, 86.57823777198792, 88.43400073051453, 90.27306723594666, 92.1358003616333, 93.96425414085388, 95.79188179969788, 97.61609125137329, 99.44266271591187, 101.26438188552856, 103.1102147102356, 104.94274568557739, 106.74824666976929, 108.61343121528625, 110.45441460609436, 112.29518127441406, 114.13919591903687, 115.99141073226929, 117.83051943778992, 119.65004873275757, 121.47114515304565, 123.2044837474823, 124.92502307891846, 126.61438083648682, 128.30391025543213, 130.0056004524231, 131.69337344169617, 133.37772870063782, 135.1140058040619, 136.84732294082642, 138.67293190956116, 140.45776963233948, 142.23461532592773, 144.01604676246643, 145.79918909072876, 147.5858998298645, 149.37078952789307, 151.13731241226196, 152.91638231277466, 154.69963264465332, 156.4667203426361, 158.24815392494202, 160.02954411506653, 161.80062055587769, 163.5714190006256, 165.3311710357666, 167.10660195350647, 168.87416529655457, 170.6449728012085, 172.4357352256775, 174.23590850830078, 176.0548017024994, 177.85447192192078, 179.65380096435547, 181.46820068359375, 183.26361417770386, 185.06192326545715, 186.86993050575256, 188.69298100471497, 190.51343178749084, 192.33121705055237, 194.13604474067688, 195.95973420143127, 197.78962421417236, 199.6178822517395, 201.46643209457397, 203.29486799240112, 205.11461281776428, 206.93753218650818, 208.78683996200562, 210.63631629943848, 212.50793504714966, 214.27228593826294, 216.04393553733826, 217.8413302898407, 219.6845304965973, 221.53551983833313, 223.3704059123993, 225.20734882354736, 227.03489708900452, 228.85433292388916, 230.71850848197937, 232.58183765411377, 234.3802947998047, 236.18572545051575, 237.98359894752502, 239.79434633255005, 241.61598753929138, 243.46346497535706, 245.2493896484375, 247.03257036209106, 248.81954216957092, 250.6114203929901, 252.40361881256104, 254.2164535522461, 256.01099395751953, 257.80235600471497, 259.58178305625916, 261.4013657569885, 263.2126200199127, 264.99361181259155, 266.7754375934601, 268.55609250068665, 270.33335971832275, 272.12152671813965, 273.91779923439026, 275.70560359954834, 277.502179145813, 279.2948215007782, 281.1016001701355, 282.8844611644745, 284.6743085384369, 286.4710612297058, 288.302711725235, 290.1259820461273, 291.9733028411865, 293.8269245624542, 295.6721682548523, 297.48296189308167, 299.2709653377533, 301.0722904205322, 302.87795424461365, 304.66590881347656, 306.4710383415222, 308.2999312877655, 310.13372135162354, 311.96952390670776, 313.7850823402405, 315.59443378448486, 317.42224526405334, 319.21577429771423, 321.0126724243164, 322.8084783554077, 324.6125123500824, 326.4176912307739, 328.20601630210876, 330.0544514656067, 331.87482833862305, 333.66383147239685, 335.4652442932129, 337.273743391037, 339.08260440826416, 340.9079840183258, 342.754980802536, 344.578186750412, 346.39599609375, 348.1821494102478, 349.9744162559509, 351.7798902988434, 353.6245129108429, 355.4324083328247, 357.205637216568, 358.9977071285248, 360.78164982795715, 362.58686923980713, 364.42354249954224, 366.23480463027954, 368.06398129463196, 369.9061200618744, 371.72103667259216, 373.58538007736206, 375.4328627586365, 377.28027057647705, 379.1324977874756, 380.9420988559723, 382.8113887310028, 384.6823399066925, 386.53422498703003, 388.3846936225891, 390.2143623828888, 392.0476474761963, 393.8838291168213, 395.7102406024933, 397.5245816707611, 399.3520555496216, 401.17936086654663, 402.9506242275238, 404.72073316574097, 406.5242841243744, 408.3644015789032, 410.22250986099243, 412.07283186912537, 413.8962287902832, 415.69611835479736, 417.49205446243286, 419.2956211566925, 421.10961079597473, 422.9559769630432, 424.77310848236084, 426.59523844718933, 428.4134192466736, 430.2249779701233, 432.03636598587036, 433.8459334373474, 435.6679027080536, 437.4837944507599, 439.3099088668823, 441.12594842910767, 442.95444083213806, 444.73859310150146, 446.4995243549347, 448.28777956962585, 450.071076631546, 451.9109969139099, 453.71936988830566, 455.5291705131531, 457.34620547294617, 459.17420625686646, 460.97840547561646, 462.7592625617981, 464.5289316177368, 466.3384222984314, 468.15535044670105, 469.9636218547821, 471.7792081832886, 473.56747937202454, 475.38597440719604, 477.25121426582336, 479.05136466026306, 480.84914660453796, 482.64475202560425, 484.4562973976135, 486.318968296051, 488.13495922088623, 489.92162251472473, 491.7001292705536, 493.4835526943207, 495.2840299606323, 497.08671593666077, 498.8851103782654, 500.67243099212646, 502.47531914711, 504.26547837257385, 506.08230090141296, 507.9215421676636, 509.75110936164856, 511.5840320587158, 513.3768975734711, 515.1694965362549, 516.9854719638824, 518.7862389087677, 520.5832877159119, 522.3617861270905, 524.1492700576782, 525.9515495300293, 527.757919549942, 529.5796656608582, 531.4001853466034, 533.2406439781189, 535.1041696071625, 536.9359924793243, 538.760283946991, 540.5766260623932, 542.3896398544312, 544.2034449577332, 546.0619351863861, 547.9271926879883, 549.7915663719177, 551.6562883853912, 553.5108098983765, 555.3670654296875, 557.2068092823029, 559.0515279769897, 560.9007313251495, 562.7547976970673, 564.6085495948792, 566.475558757782, 568.3612773418427, 570.2569935321808, 572.1350138187408, 573.9873552322388, 575.8620069026947, 577.7285878658295, 579.5980703830719, 581.4524869918823, 583.3370966911316, 585.2287566661835, 587.0799624919891, 588.9532451629639, 590.8221123218536, 592.6922421455383, 594.5740973949432, 596.4311122894287, 598.3121349811554, 600.1859152317047, 601.9997591972351, 603.8153855800629, 605.6578118801117, 607.5040745735168, 609.3288493156433, 611.1845209598541, 613.03093791008, 614.8416788578033, 616.6563293933868, 618.4920451641083, 620.315767288208, 622.1280133724213, 623.938074350357, 625.7506699562073, 627.5741567611694, 629.3909230232239, 631.2633709907532, 633.0891499519348, 634.9107859134674, 636.6966607570648, 638.5197315216064, 640.3501598834991, 642.18483543396, 644.0316932201385, 645.8816454410553, 647.6885249614716, 649.490395784378, 651.2917907238007, 653.0952353477478, 654.9369831085205, 656.7831134796143, 658.6157650947571, 660.4298264980316, 662.2550010681152, 664.0734934806824, 665.8781101703644, 667.6855154037476, 669.4917516708374, 671.2987444400787, 673.0954172611237, 674.8886353969574, 676.7079253196716, 678.5145165920258, 680.3276369571686, 682.1552848815918, 683.9829654693604, 685.8101601600647, 687.6390557289124, 689.4412047863007, 691.2549850940704, 693.0659573078156, 694.9001204967499, 696.713460445404, 698.5150196552277, 700.3320956230164, 702.134908914566, 703.9448955059052, 705.743567943573, 707.5477435588837, 709.3590738773346, 711.162647485733, 712.9572684764862, 714.7540149688721, 716.5418577194214, 718.3553168773651, 720.1701395511627, 721.9881737232208, 723.8615109920502, 725.6874761581421, 727.5064368247986, 729.4014003276825, 731.2303318977356, 733.0536444187164, 734.876047372818, 736.6993978023529, 738.5285308361053, 740.3543045520782, 742.1832101345062, 743.9944403171539, 745.8077294826508, 747.5982666015625, 749.3864753246307, 751.1972508430481, 753.0355069637299, 754.8906195163727, 756.7013728618622, 758.4998152256012, 760.3066754341125, 762.1034836769104, 763.9208240509033, 765.7425537109375, 767.5670459270477, 769.4104924201965, 771.2390582561493, 773.0574629306793, 774.9033131599426, 776.737076997757, 778.5573344230652, 780.3868269920349, 782.2158362865448, 784.0527639389038, 785.8841450214386, 787.7027857303619, 789.5119616985321, 791.3077776432037, 793.1400978565216, 794.9906401634216, 796.833193063736, 798.674153804779, 800.5178072452545, 802.3644335269928, 804.203940153122, 806.0567352771759, 807.8925135135651, 809.7053616046906, 811.4946813583374, 813.2776894569397, 815.0789818763733, 816.9389431476593, 818.7662491798401, 820.60777759552, 822.3926334381104, 824.173299074173, 825.9715116024017, 827.8037323951721, 829.6290059089661, 831.4657368659973, 833.3034806251526, 835.1375727653503, 836.9606623649597, 838.7822368144989, 840.6208653450012, 842.4294319152832, 844.2727320194244, 846.1462643146515, 847.9787766933441, 849.8330686092377, 851.6805176734924, 853.5003051757812, 855.3221161365509, 857.1264517307281, 858.8921797275543, 860.6577339172363, 862.4311735630035, 864.2079119682312, 865.9883236885071, 867.767698764801, 869.5499165058136, 871.3211364746094, 873.1102130413055, 874.9141688346863, 876.7831747531891, 878.5887315273285, 880.4130589962006, 882.2427535057068, 884.0586295127869, 885.8528773784637, 887.6539652347565, 889.4704346656799, 891.2838475704193, 893.1031031608582, 894.886782169342, 896.7233760356903, 898.572713136673, 900.4155073165894, 902.234537601471, 904.049174785614, 905.8680145740509, 907.6907513141632, 909.5241677761078, 911.3823564052582, 913.2039577960968, 915.0334000587463, 916.845591545105, 918.666006565094, 920.4900648593903, 922.3123803138733, 924.1422662734985, 925.9695327281952, 927.7827837467194, 929.5779521465302, 931.4010679721832, 933.2263476848602, 934.9939668178558, 936.7732200622559, 938.6241316795349, 940.4303314685822, 942.2486493587494, 944.084447145462, 945.9089188575745, 947.727457523346, 949.5477664470673, 951.3651163578033, 953.1841616630554, 955.002768278122, 956.8280344009399, 958.6471841335297, 960.4538052082062, 962.2447295188904, 964.0708441734314, 965.8951275348663, 967.7376685142517, 969.6009676456451, 971.4672141075134, 973.3084173202515, 975.1353261470795, 976.9703662395477, 978.8079988956451, 980.6610758304596, 982.4966623783112, 984.331622838974, 986.1612269878387, 987.9974739551544, 989.8267569541931, 991.6743574142456, 993.5340843200684, 995.3717555999756, 997.2180278301239, 999.0371477603912, 1000.8748970031738, 1002.7050402164459, 1004.5473606586456, 1006.3960537910461, 1008.2245137691498, 1010.0846035480499, 1011.9732024669647, 1013.8699066638947, 1015.7506432533264, 1017.6016700267792, 1019.4516623020172, 1021.2833290100098, 1023.1166532039642, 1024.9572978019714, 1026.7844588756561, 1028.6090989112854, 1030.4506771564484, 1032.2845377922058, 1034.1299140453339, 1035.9447238445282, 1037.7249937057495, 1039.492784500122, 1041.259243965149, 1043.0220911502838, 1044.7914135456085, 1046.5568933486938, 1048.325853586197, 1050.0960199832916, 1051.8706874847412, 1053.6415557861328, 1055.4054307937622, 1057.1778101921082, 1059.0050337314606, 1060.8501629829407, 1062.6583197116852, 1064.5007982254028, 1066.3404231071472, 1068.184024810791, 1070.0242199897766, 1071.8675019741058, 1073.7061603069305, 1075.5375399589539, 1077.371821641922, 1079.2017431259155, 1081.038164615631, 1082.8724796772003, 1084.6780626773834, 1086.5037965774536, 1088.3458423614502, 1090.1942112445831, 1092.0679216384888, 1093.9344551563263, 1095.7107865810394, 1097.5355594158173, 1099.4031555652618, 1101.2260692119598, 1103.0534658432007, 1104.8923616409302, 1106.722193479538, 1108.5526282787323, 1110.3721594810486, 1112.2237029075623, 1114.0607197284698, 1115.899554014206, 1117.7476480007172, 1119.5804514884949, 1121.4200303554535, 1123.299501657486, 1125.1642155647278, 1126.9935076236725, 1128.8251309394836, 1130.6358869075775, 1132.4727382659912, 1134.3092210292816, 1136.128678560257, 1137.9680557250977, 1139.7947461605072, 1141.6120636463165, 1143.421900510788, 1145.2391095161438, 1147.050992012024, 1148.8798868656158, 1150.6998481750488, 1152.5135374069214, 1154.3223192691803, 1156.1395483016968, 1157.9455080032349, 1159.7481517791748, 1161.5471737384796, 1163.3432295322418, 1165.1344935894012, 1166.9345245361328, 1168.7269186973572, 1170.52938246727, 1172.3414361476898, 1174.1361129283905, 1175.9330155849457, 1177.7270810604095, 1179.5276248455048, 1181.38916182518, 1183.2232360839844, 1185.0381317138672, 1186.8678295612335, 1188.6984779834747, 1190.551530122757, 1192.3933598995209, 1194.2197921276093, 1196.0600278377533, 1197.9185931682587, 1199.754361629486, 1201.5712749958038, 1203.3857991695404, 1205.2031795978546, 1207.0314209461212, 1208.8737533092499, 1210.7306888103485, 1212.576253414154, 1214.4247119426727, 1216.282330274582, 1218.1068439483643, 1219.9424412250519, 1221.767825126648, 1223.5730574131012, 1225.3898916244507, 1227.1922948360443, 1228.9981436729431, 1230.808666229248, 1232.6351873874664, 1234.4714646339417, 1236.302435874939, 1238.1315910816193, 1239.961552619934, 1241.7922852039337, 1243.62140250206, 1245.452525138855, 1247.2644395828247, 1249.0515642166138, 1250.8494832515717, 1252.6548550128937, 1254.4588723182678, 1256.2607338428497, 1258.0562014579773, 1259.850862979889, 1261.6302909851074, 1263.409670829773, 1265.1901123523712, 1266.9848630428314, 1268.7677989006042, 1270.5609114170074, 1272.348067998886, 1274.1333236694336, 1275.9311344623566, 1277.7357110977173, 1279.5324883460999, 1281.3284454345703, 1283.1263949871063, 1284.9284937381744, 1286.728271484375, 1288.5321645736694, 1290.332602262497, 1292.131686925888, 1293.9264736175537, 1295.7313632965088, 1297.5318529605865, 1299.3777611255646, 1301.2184267044067, 1303.1159653663635, 1304.9324736595154, 1306.7435269355774, 1308.5597321987152, 1310.394018650055, 1312.2039244174957, 1314.018929719925, 1315.8233242034912, 1317.6820414066315, 1319.4983563423157, 1321.3102684020996, 1323.1273019313812, 1324.9554493427277, 1326.786595582962, 1328.63316822052, 1330.4819819927216, 1332.3235034942627, 1334.1844599246979, 1336.0635454654694, 1337.917237997055, 1339.7732298374176, 1341.6069712638855, 1343.4262266159058, 1345.2368988990784, 1347.0406947135925, 1348.8319585323334, 1350.6315093040466, 1352.4559133052826, 1354.28950381279, 1356.123957157135, 1357.957757472992, 1359.7962658405304, 1361.6131429672241, 1363.4187214374542, 1365.2386107444763, 1367.055421113968, 1368.9199922084808, 1370.7415010929108, 1372.588651895523, 1374.4019839763641, 1376.2021343708038, 1378.0096907615662, 1379.8115096092224, 1381.6192235946655, 1383.446631193161, 1385.2995073795319, 1387.132429599762, 1388.9665229320526, 1390.7709469795227, 1392.5884974002838, 1394.4178912639618, 1396.2672264575958, 1398.1190741062164, 1399.963401556015, 1401.790457725525, 1403.6291482448578, 1405.4544520378113, 1407.2710719108582, 1409.1126384735107, 1410.950436115265, 1412.794392824173, 1414.633861541748, 1416.4282524585724, 1418.2380847930908, 1420.0565791130066, 1421.9040729999542, 1423.7387154102325, 1425.578887462616, 1427.4034218788147, 1429.2226905822754, 1431.0558795928955, 1432.8918974399567, 1434.7195308208466, 1436.566110610962, 1438.3999037742615, 1440.2288279533386, 1442.0697598457336, 1443.9110548496246, 1445.7532811164856, 1447.5942769050598, 1449.4309794902802, 1451.273444890976, 1453.110734462738, 1454.9397943019867, 1456.758064031601, 1458.605031490326, 1460.4493684768677, 1462.3426196575165, 1464.1830053329468, 1466.0226142406464, 1467.8526544570923, 1469.6855833530426, 1471.5161576271057, 1473.338215827942, 1475.1545321941376, 1476.9719758033752, 1478.812843799591, 1480.6577327251434, 1482.5049633979797, 1484.3482966423035, 1486.1882553100586, 1488.0129585266113, 1489.8142337799072, 1491.6879312992096, 1493.5244817733765, 1495.3619060516357, 1497.185230255127, 1499.001591205597, 1500.8218562602997, 1502.6860046386719, 1504.5259234905243, 1506.3624694347382, 1508.202957868576, 1510.0384511947632, 1511.8807952404022, 1513.715614080429, 1515.5604979991913, 1517.3906376361847, 1519.2280657291412, 1521.061939239502, 1522.8859918117523, 1524.73557639122, 1526.5910816192627, 1528.4559574127197, 1530.283881187439, 1532.0984630584717, 1533.9315164089203, 1535.7793736457825, 1537.6249566078186, 1539.4723641872406, 1541.3247570991516, 1543.1723001003265, 1545.022646188736, 1546.8833329677582, 1548.7085537910461, 1550.5330786705017, 1552.3526802062988, 1554.1868541240692, 1556.0207450389862, 1557.8478631973267, 1559.688274860382, 1561.5307178497314, 1563.366337776184, 1565.1709368228912, 1566.9579770565033, 1568.7838311195374, 1570.615863084793, 1572.4411408901215, 1574.2732450962067, 1576.1075057983398, 1577.9390199184418, 1579.7951185703278, 1581.6680500507355, 1583.501519203186, 1585.3698160648346, 1587.2035191059113, 1589.03746175766, 1590.8759155273438, 1592.7029678821564, 1594.5540854930878, 1596.3957107067108, 1598.2263939380646, 1600.0511684417725, 1601.8747987747192, 1603.7039501667023, 1605.5455856323242, 1607.3957591056824, 1609.2285165786743, 1611.0744202136993, 1612.9247224330902, 1614.752872467041, 1616.5722515583038, 1618.394103050232, 1620.2120187282562, 1622.0257256031036, 1623.8409850597382, 1625.6576461791992, 1627.4717271327972, 1629.2821817398071, 1631.093130350113, 1632.9060034751892, 1634.739708185196, 1636.567569732666, 1638.4381380081177, 1640.2925944328308, 1642.1467280387878, 1644.0089738368988, 1645.8737931251526, 1647.7419562339783, 1649.6111075878143, 1651.494166135788, 1653.3624682426453, 1655.2275910377502, 1657.0893576145172, 1658.9491875171661, 1660.8113470077515, 1662.6646649837494, 1664.527688741684, 1666.3991146087646, 1668.3255817890167, 1670.2037115097046, 1672.0487282276154, 1673.8863558769226, 1675.7290563583374, 1677.5678017139435, 1679.4103600978851, 1681.2516396045685, 1683.092289686203, 1684.9418902397156, 1686.7865726947784, 1688.639104604721, 1690.4846136569977, 1692.3335778713226, 1694.1759240627289, 1696.0224261283875, 1697.8682029247284, 1699.7117385864258, 1701.5937039852142, 1703.4732162952423, 1705.3197979927063, 1707.1810355186462, 1709.041454076767, 1710.8964874744415, 1712.7287430763245, 1714.5695159435272, 1716.429621219635, 1718.274649143219, 1720.1176490783691, 1721.9498279094696, 1723.791137456894, 1725.6294932365417, 1727.4881477355957, 1729.337275981903, 1731.1874849796295, 1733.0686848163605, 1734.9712975025177, 1736.857794046402, 1738.7648766040802, 1740.6499145030975, 1742.5210807323456, 1744.3944561481476, 1746.2814378738403, 1748.1562404632568, 1750.0319654941559, 1751.9046604633331, 1753.7931966781616, 1755.6631543636322, 1757.5212874412537, 1759.3570458889008, 1761.186265707016, 1763.0361025333405, 1764.8950805664062, 1766.75448513031, 1768.6249418258667, 1770.5034050941467, 1772.3551783561707, 1774.2116038799286, 1776.068779706955, 1777.9171814918518, 1779.7720923423767, 1781.599023103714, 1783.422311782837, 1785.245932340622, 1787.0682578086853, 1788.955275774002, 1790.8102283477783, 1792.6503145694733, 1794.4946947097778, 1796.3314447402954, 1798.1626119613647, 1800.0007343292236, 1801.871412038803, 1803.7001068592072, 1805.5332720279694, 1807.3516819477081, 1809.214411497116, 1811.0873272418976, 1812.9528541564941, 1814.842705488205, 1816.703402042389, 1818.5526523590088, 1820.3643853664398], "average_iteration_time": 1.8203643853664397, "iteration_time_stderr": 0.0017991050763599698}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=4)", "iteration_timestamps": [0.0, 57.687756299972534, 66.27823185920715, 86.05855655670166, 117.85028553009033, 150.3329634666443, 190.31769108772278, 228.09154987335205, 264.1433379650116, 299.63529109954834, 332.4510838985443], "average_iteration_time": 33.24510838985443, "iteration_time_stderr": 4.039155701570904}
{"game": "battleship(board_width=3,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=2)", "iteration_timestamps": [0.0, 0.7841317653656006, 1.2204737663269043, 1.7700862884521484, 2.406090497970581, 3.2067759037017822, 3.991567611694336, 4.689217567443848, 5.325343608856201, 6.0204644203186035, 6.762967348098755, 7.514407634735107, 8.280365467071533, 9.049889087677002, 9.86534833908081, 10.653357982635498, 11.420234441757202, 12.186953067779541, 12.9605872631073, 13.737126588821411, 14.51514720916748, 15.29599380493164, 16.065231561660767, 16.837540864944458, 17.60253071784973, 18.372066736221313, 19.146284580230713, 19.927579402923584, 20.703101873397827, 21.481463193893433, 22.25286602973938, 23.011348485946655, 23.771281003952026, 24.535705089569092, 25.296950578689575, 26.05465054512024, 26.810996770858765, 27.577765703201294, 28.339595556259155, 29.10683250427246, 29.870062351226807, 30.63698649406433, 31.40314793586731, 32.16517424583435, 32.92472505569458, 33.68654990196228, 34.445006132125854, 35.20348763465881, 35.965782165527344, 36.73253893852234, 37.49713063240051, 38.268845319747925, 39.037596464157104, 39.82619500160217, 40.61202001571655, 41.387864112854004, 42.15664982795715, 42.92020559310913, 43.682891845703125, 44.44939351081848, 45.222039222717285, 45.99272036552429, 46.7668731212616, 47.538456201553345, 48.310365200042725, 49.079877853393555, 49.831608295440674, 50.596938133239746, 51.364782094955444, 52.13299560546875, 52.907739877700806, 53.68581557273865, 54.46454334259033, 55.24042892456055, 56.019044399261475, 56.801310777664185, 57.58353281021118, 58.36100959777832, 59.1339955329895, 59.90261387825012, 60.673041105270386, 61.4435670375824, 62.214911222457886, 62.98404550552368, 63.760406494140625, 64.5505678653717, 65.33267903327942, 66.11430406570435, 66.90260791778564, 67.6880521774292, 68.46201086044312, 69.24293494224548, 70.0250346660614, 70.81266117095947, 71.59372067451477, 72.37887835502625, 73.16956067085266, 73.95678091049194, 74.74699974060059, 75.52392864227295, 76.30191326141357, 77.07853174209595, 77.8603024482727, 78.63461756706238, 79.41808104515076, 80.19916653633118, 80.96995520591736, 81.7461314201355, 82.52268195152283, 83.3052933216095, 84.08426666259766, 84.86904549598694, 85.64308261871338, 86.4182116985321, 87.19524192810059, 87.96855568885803, 88.74193453788757, 89.52574443817139, 90.3096067905426, 91.08700394630432, 91.85662150382996, 92.62815618515015, 93.40233540534973, 94.17881035804749, 94.96383309364319, 95.73584318161011, 96.50714182853699, 97.27865386009216, 98.04835534095764, 98.82065892219543, 99.5894525051117, 100.36003637313843, 101.12860918045044, 101.89783811569214, 102.6684262752533, 103.44075465202332, 104.2156674861908, 104.98736190795898, 105.7632348537445, 106.53076910972595, 107.29974246025085, 108.06400680541992, 108.8246009349823, 109.5834732055664, 110.35736989974976, 111.15019536018372, 111.9538311958313, 112.75317430496216, 113.53691530227661, 114.32241344451904, 115.10906887054443, 115.89944410324097, 116.69392657279968, 117.49346137046814, 118.28959321975708, 119.08170676231384, 119.87021112442017, 120.66561961174011, 121.4524757862091, 122.23405075073242, 123.00854706764221, 123.80746078491211, 124.6134889125824, 125.40387654304504, 126.19235062599182, 126.97517561912537, 127.75863337516785, 128.54442477226257, 129.3261740207672, 130.09549117088318, 130.88194012641907, 131.7010486125946, 132.49884223937988, 133.30573296546936, 134.10689187049866, 134.91499757766724, 135.72190475463867, 136.51058197021484, 137.29788374900818, 138.08053541183472, 138.87381982803345, 139.66039371490479, 140.44237399101257, 141.23252892494202, 142.02367210388184, 142.8163788318634, 143.60985374450684, 144.4031162261963, 145.1885449886322, 145.96730041503906, 146.75614643096924, 147.54196548461914, 148.3221263885498, 149.0965347290039, 149.87250232696533, 150.6454212665558, 151.42315983772278, 152.19761657714844, 152.96970462799072, 153.7491910457611, 154.5313630104065, 155.31128120422363, 156.09584021568298, 156.88509273529053, 157.6746711730957, 158.46331024169922, 159.24765539169312, 160.0340874195099, 160.8072805404663, 161.5947813987732, 162.372576713562, 163.17619228363037, 163.98131799697876, 164.77647614479065, 165.56309700012207, 166.34274625778198, 167.12998914718628, 167.90673446655273, 168.67108058929443, 169.43126964569092, 170.20425534248352, 170.97781777381897, 171.75816750526428, 172.5456666946411, 173.33829545974731, 174.12690234184265, 174.9181423187256, 175.71012115478516, 176.5134346485138, 177.31279873847961, 178.10414123535156, 178.88388013839722, 179.6632273197174, 180.4431095123291, 181.23138070106506, 182.00904941558838, 182.7749297618866, 183.54587531089783, 184.31730341911316, 185.08637595176697, 185.85414743423462, 186.62213468551636, 187.38945841789246, 188.15840601921082, 188.9245526790619, 189.692391872406, 190.45904207229614, 191.22684955596924, 191.9986755847931, 192.77090907096863, 193.54045939445496, 194.3115155696869, 195.07939434051514, 195.8493103981018, 196.61912631988525, 197.39052486419678, 198.16355752944946, 198.93714332580566, 199.7135534286499, 200.48891425132751, 201.26623487472534, 202.04132318496704, 202.81560492515564, 203.5911045074463, 204.373051404953, 205.15088415145874, 205.92374849319458, 206.68921852111816, 207.4533326625824, 208.22194385528564, 208.9953258037567, 209.75720739364624, 210.53044319152832, 211.32236456871033, 212.1195511817932, 212.87900257110596, 213.6380171775818, 214.40631937980652, 215.185528755188, 215.97357296943665, 216.7614870071411, 217.5541434288025, 218.33054900169373, 219.1119191646576, 219.88833379745483, 220.6610140800476, 221.4395842552185, 222.22141766548157, 223.00984907150269, 223.79174661636353, 224.57400059700012, 225.3538727760315, 226.13456320762634, 226.9109661579132, 227.6802020072937, 228.44073510169983, 229.20332551002502, 229.97774624824524, 230.739328622818, 231.5028691291809, 232.2681760787964, 233.03563261032104, 233.81418442726135, 234.5818054676056, 235.36583971977234, 236.1475591659546, 236.92826962471008, 237.70754623413086, 238.48389530181885, 239.26252579689026, 240.03894472122192, 240.81963753700256, 241.59794211387634, 242.3731243610382, 243.1482264995575, 243.9228801727295, 244.6972234249115, 245.48834109306335, 246.30460119247437, 247.09370613098145, 247.86812162399292, 248.6423306465149, 249.41589879989624, 250.18222832679749, 250.95571565628052, 251.72771072387695, 252.50486278533936, 253.28241395950317, 254.0705144405365, 254.85739088058472, 255.6506905555725, 256.4349031448364, 257.21676111221313, 258.0159523487091, 258.81483340263367, 259.59803915023804, 260.3775863647461, 261.1604745388031, 261.9423234462738, 262.726642370224, 263.50496912002563, 264.2813684940338, 265.0576639175415, 265.83140230178833, 266.6049289703369, 267.3772165775299, 268.1530866622925, 268.9078297615051, 269.6574387550354, 270.410302400589, 271.16282963752747, 271.91864013671875, 272.68184900283813, 273.45516443252563, 274.22940039634705, 274.9992389678955, 275.7695138454437, 276.54030561447144, 277.3105638027191, 278.0796661376953, 278.8516879081726, 279.6208906173706, 280.39270544052124, 281.1667392253876, 281.9390742778778, 282.7094690799713, 283.48011469841003, 284.24665355682373, 285.0167610645294, 285.79923129081726, 286.59036111831665, 287.4208245277405, 288.22692131996155, 289.0321578979492, 289.83797669410706, 290.61961555480957, 291.38069319725037, 292.14036536216736, 292.90187644958496, 293.67111349105835, 294.4480209350586, 295.2159411907196, 295.98468375205994, 296.7561545372009, 297.5278742313385, 298.30137610435486, 299.07630252838135, 299.84608459472656, 300.6183326244354, 301.39198541641235, 302.16349506378174, 302.9336402416229, 303.7089776992798, 304.48219776153564, 305.25751209259033, 306.0308117866516, 306.80243849754333, 307.57159519195557, 308.335431098938, 309.09619641304016, 309.865816116333, 310.64918637275696, 311.42358684539795, 312.20625615119934, 312.98328471183777, 313.7537491321564, 314.5263636112213, 315.2957046031952, 316.07725071907043, 316.8574604988098, 317.63710021972656, 318.41988158226013, 319.2004859447479, 319.9771227836609, 320.7475938796997, 321.5199508666992, 322.2867546081543, 323.0610921382904, 323.82926750183105, 324.60021114349365, 325.3597948551178, 326.1228256225586, 326.892511844635, 327.66530442237854, 328.43905997276306, 329.20690059661865, 329.9749701023102, 330.74209427833557, 331.50961780548096, 332.2864418029785, 333.06278681755066, 333.84165120124817, 334.609659910202, 335.3766973018646, 336.14808320999146, 336.91529965400696, 337.6829082965851, 338.45000314712524, 339.2180755138397, 339.9889783859253, 340.75344038009644, 341.52102994918823, 342.2844924926758, 343.05419063568115, 343.8198883533478, 344.58965730667114, 345.3541793823242, 346.12128043174744, 346.88520073890686, 347.651606798172, 348.4203133583069, 349.18960523605347, 349.96779346466064, 350.740522146225, 351.50953936576843, 352.275999546051, 353.04141545295715, 353.8093264102936, 354.5760588645935, 355.348317861557, 356.12094736099243, 356.9029085636139, 357.6770884990692, 358.4579815864563, 359.2402501106262, 360.02334475517273, 360.79863810539246, 361.56770753860474, 362.33260226249695, 363.09951519966125, 363.8760485649109, 364.6446940898895, 365.413232088089, 366.1864101886749, 366.9583406448364, 367.75025177001953, 368.5285301208496, 369.2905082702637, 370.0480659008026, 370.8235983848572, 371.59111070632935, 372.36224389076233, 373.1426045894623, 373.91971802711487, 374.69541454315186, 375.4727840423584, 376.25001430511475, 377.0280315876007, 377.8032965660095, 378.5758535861969, 379.3488516807556, 380.120121717453, 380.92689323425293, 381.7260100841522, 382.48036432266235, 383.235942363739, 383.996963262558, 384.759024143219, 385.52410435676575, 386.28881096839905, 387.0538578033447, 387.8270490169525, 388.59158635139465, 389.35280203819275, 390.1133646965027, 390.8766505718231, 391.6411602497101, 392.40328335762024, 393.163227558136, 393.929003238678, 394.6924180984497, 395.4542751312256, 396.2143409252167, 396.9746482372284, 397.73570704460144, 398.4957523345947, 399.26046347618103, 400.0209414958954, 400.78360652923584, 401.54507398605347, 402.3062334060669, 403.06735825538635, 403.8304760456085, 404.59033274650574, 405.358323097229, 406.1234953403473, 406.88279247283936, 407.642596244812, 408.4065806865692, 409.17436504364014, 409.95539140701294, 410.73497581481934, 411.4994852542877, 412.26948142051697, 413.0392954349518, 413.8090114593506, 414.5809762477875, 415.3520588874817, 416.12352895736694, 416.891578912735, 417.6591784954071, 418.43235778808594, 419.2068383693695, 419.976838350296, 420.74270606040955, 421.51398491859436, 422.28609919548035, 423.05510115623474, 423.81987595558167, 424.5946967601776, 425.36510014533997, 426.13629364967346, 426.90989565849304, 427.6868989467621, 428.4638161659241, 429.24282240867615, 430.0123805999756, 430.7833774089813, 431.56385564804077, 432.34117555618286, 433.1085546016693, 433.8864278793335, 434.6470730304718, 435.4081275463104, 436.1729357242584, 436.94140005111694, 437.71033906936646, 438.4808714389801, 439.2491772174835, 440.0119733810425, 440.7767071723938, 441.5395143032074, 442.3023612499237, 443.0662667751312, 443.82085251808167, 444.57548666000366, 445.3311150074005, 446.08505964279175, 446.840380191803, 447.597797870636, 448.3532943725586, 449.10731387138367, 449.8707983493805, 450.62886929512024, 451.38559556007385, 452.1416881084442, 452.899466753006, 453.66032791137695, 454.4618353843689, 455.25112652778625, 456.0153958797455, 456.77420949935913, 457.53859758377075, 458.3031837940216, 459.06784296035767, 459.82961988449097, 460.5912835597992, 461.3519756793976, 462.1193141937256, 462.881947517395, 463.64799427986145, 464.43104553222656, 465.1986086368561, 465.95523953437805, 466.7281816005707, 467.50583720207214, 468.2821297645569, 469.0616104602814, 469.84088230133057, 470.6204731464386, 471.3947515487671, 472.16785645484924, 472.9468069076538, 473.7254617214203, 474.5011022090912, 475.2739038467407, 476.0497317314148, 476.8253643512726, 477.6007206439972, 478.37901067733765, 479.1587393283844, 479.9322853088379, 480.7057731151581, 481.4857919216156, 482.2688527107239, 483.0479156970978, 483.8217976093292, 484.5997099876404, 485.39053082466125, 486.188467502594, 486.9868745803833, 487.7879159450531, 488.58823347091675, 489.3940165042877, 490.19391679763794, 490.9743447303772, 491.7522361278534, 492.5341773033142, 493.317946434021, 494.1015992164612, 494.88465762138367, 495.6665253639221, 496.4507620334625, 497.2321038246155, 498.01140451431274, 498.7858099937439, 499.5576009750366, 500.3213770389557, 501.08992528915405, 501.8562159538269, 502.63150811195374, 503.4048774242401, 504.22096061706543, 505.00184965133667, 505.78343749046326, 506.55957984924316, 507.3316602706909, 508.1155655384064, 508.9015953540802, 509.68581104278564, 510.4732973575592, 511.24173617362976, 512.0092358589172, 512.7790365219116, 513.5488896369934, 514.3190810680389, 515.0887358188629, 515.8642575740814, 516.6321120262146, 517.3997547626495, 518.1696586608887, 518.9428467750549, 519.7161507606506, 520.4900431632996, 521.2614030838013, 522.0337088108063, 522.8065214157104, 523.5712723731995, 524.3275837898254, 525.0930209159851, 525.8612759113312, 526.6317999362946, 527.4172368049622, 528.2053525447845, 528.983410358429, 529.7586662769318, 530.5315644741058, 531.3222291469574, 532.1003081798553, 532.9112021923065, 533.7016267776489, 534.4686751365662, 535.2263412475586, 536.0098366737366, 536.7920763492584, 537.5590777397156, 538.3147850036621, 539.0704340934753, 539.8263320922852, 540.6000068187714, 541.3734390735626, 542.1494913101196, 542.9243319034576, 543.699334859848, 544.4705290794373, 545.24463057518, 546.043155670166, 546.8365466594696, 547.6048729419708, 548.371331691742, 549.1418950557709, 549.91068983078, 550.6794509887695, 551.4477598667145, 552.2169289588928, 552.9873795509338, 553.7543284893036, 554.5239083766937, 555.3004751205444, 556.0778381824493, 556.8559894561768, 557.6329493522644, 558.416403055191, 559.1973366737366, 559.9726960659027, 560.7512030601501, 561.5286808013916, 562.3060233592987, 563.0884582996368, 563.8820061683655, 564.658618927002, 565.4462802410126, 566.2187542915344, 566.9935715198517, 567.7649652957916, 568.537903547287, 569.3149845600128, 570.0931780338287, 570.8717484474182, 571.6546242237091, 572.4354462623596, 573.218316078186, 574.0019958019257, 574.7829346656799, 575.5713682174683, 576.3749356269836, 577.1619052886963, 577.9429559707642, 578.7097463607788, 579.4704718589783, 580.2341682910919, 580.994383096695, 581.7576892375946, 582.5237596035004, 583.2890610694885, 584.0535223484039, 584.8190507888794, 585.5872342586517, 586.3723247051239, 587.1553573608398, 587.9306874275208, 588.7048306465149, 589.4749772548676, 590.2501847743988, 591.0163741111755, 591.7760498523712, 592.5353343486786, 593.2986516952515, 594.0678911209106, 594.8479380607605, 595.6287899017334, 596.4050643444061, 597.1813066005707, 597.9521758556366, 598.7312891483307, 599.5043232440948, 600.272420167923, 601.0342764854431, 601.8023710250854, 602.5688071250916, 603.3396461009979, 604.1225402355194, 604.8975512981415, 605.6820662021637, 606.4596500396729, 607.2509047985077, 608.0302205085754, 608.8093178272247, 609.591326713562, 610.3866038322449, 611.181401014328, 611.9868404865265, 612.7741582393646, 613.5607733726501, 614.3517966270447, 615.149964094162, 615.9430644512177, 616.7265808582306, 617.5049555301666, 618.289489030838, 619.0711488723755, 619.8489654064178, 620.6284656524658, 621.4039328098297, 622.1746282577515, 622.9427134990692, 623.7260439395905, 624.50829911232, 625.2903010845184, 626.0730631351471, 626.849821805954, 627.6485512256622, 628.4231953620911, 629.1968722343445, 629.9765968322754, 630.7465832233429, 631.5133621692657, 632.2772850990295, 633.0383424758911, 633.7952013015747, 634.5570046901703, 635.320166349411, 636.0780863761902, 636.8387229442596, 637.5998637676239, 638.3623397350311, 639.1277015209198, 639.8999257087708, 640.6755380630493, 641.4531178474426, 642.232239484787, 642.9981036186218, 643.7605001926422, 644.5226893424988, 645.2862732410431, 646.0630261898041, 646.8392524719238, 647.6162307262421, 648.3972835540771, 649.1522555351257, 649.9054882526398, 650.6577022075653, 651.4085128307343, 652.1591765880585, 652.9090185165405, 653.6581933498383, 654.4345195293427, 655.2080211639404, 655.9924023151398, 656.7783122062683, 657.5557508468628, 658.3326847553253, 659.0869505405426, 659.8371379375458, 660.5900468826294, 661.3438541889191, 662.0974094867706, 662.8534276485443, 663.6064114570618, 664.3599123954773, 665.1180145740509, 665.876978635788, 666.6488723754883, 667.4220490455627, 668.1914155483246, 668.9533605575562, 669.7129437923431, 670.4768009185791, 671.2425012588501, 672.0066089630127, 672.7717244625092, 673.536550283432, 674.2974700927734, 675.061829328537, 675.8321573734283, 676.5986456871033, 677.3695194721222, 678.1423573493958, 678.917503118515, 679.681765794754, 680.4482026100159, 681.2204494476318, 681.9961919784546, 682.7704598903656, 683.5463418960571, 684.3169541358948, 685.0810856819153, 685.8669564723969, 686.6539876461029, 687.4182801246643, 688.1859979629517, 688.9538815021515, 689.7176167964935, 690.477611541748, 691.2354772090912, 691.9950671195984, 692.7595407962799, 693.5238864421844, 694.3088276386261, 695.0913507938385, 695.8681781291962, 696.6460411548615, 697.4608964920044, 698.2574212551117, 699.0207266807556, 699.779778957367, 700.5570294857025, 701.3291382789612, 702.1010365486145, 702.8746106624603, 703.6489231586456, 704.4240031242371, 705.1982791423798, 705.9709091186523, 706.7543611526489, 707.5348227024078, 708.315155506134, 709.094309091568, 709.8721451759338, 710.651759147644, 711.4377310276031, 712.2196865081787, 713.0012333393097, 713.7800076007843, 714.5730409622192, 715.3673923015594, 716.1615369319916, 716.9532117843628, 717.7481014728546, 718.553065776825, 719.3564248085022, 720.157796382904, 720.9522540569305, 721.7362470626831, 722.5186159610748, 723.3021426200867, 724.0802776813507, 724.8636693954468, 725.6467642784119, 726.4262521266937, 727.2030203342438, 727.9777653217316, 728.7665364742279, 729.5431416034698, 730.3226079940796, 731.0980472564697, 731.8823308944702, 732.6913766860962, 733.4719626903534, 734.2451124191284, 735.0142667293549, 735.7842688560486, 736.5544397830963, 737.3214156627655, 738.0971360206604, 738.8699314594269, 739.6384963989258, 740.4097199440002, 741.1901845932007, 741.9733946323395, 742.7476353645325, 743.5163893699646, 744.2897281646729, 745.0607526302338, 745.8399040699005, 746.6016285419464, 747.362996339798, 748.1261909008026, 748.8988785743713, 749.6804277896881, 750.4973590373993, 751.2737476825714, 752.0548384189606, 752.8412721157074, 753.6201932430267, 754.4066061973572, 755.1947996616364, 755.9790320396423, 756.7728085517883, 757.5587837696075, 758.346275806427, 759.1348698139191, 759.9190633296967, 760.6945369243622, 761.4711742401123, 762.2492029666901, 763.0225818157196, 763.7984216213226, 764.5787024497986, 765.3457100391388, 766.1207168102264, 766.8993239402771, 767.6675381660461, 768.4433076381683, 769.2164070606232, 769.9957082271576, 770.7791967391968, 771.5654661655426, 772.3497829437256, 773.1333782672882, 773.9218409061432], "average_iteration_time": 0.7739218409061432, "iteration_time_stderr": 0.0005879191817246644}
{"game": "battleship(board_width=3,board_height=3,ship_sizes=[1;2],ship_values=[1;1],num_shots=2)", "iteration_timestamps": [0.0, 135.99441623687744, 187.8459448814392, 288.36938428878784, 388.63284063339233, 493.1687512397766, 606.9993493556976, 720.0940539836884, 826.67689204216, 946.7158849239349, 1066.139624118805], "average_iteration_time": 106.6139624118805, "iteration_time_stderr": 6.9779649690195855}
{"game": "battleship(board_width=3,board_height=4,ship_sizes=[1],ship_values=[1],num_shots=2)", "iteration_timestamps": [0.0, 4.645693063735962, 7.54682731628418, 11.28139853477478, 15.551471471786499, 19.8283634185791, 24.038474321365356, 28.51257014274597, 32.89849066734314, 37.13883137702942, 41.615392446517944], "average_iteration_time": 4.161539244651794, "iteration_time_stderr": 0.159382815458784}
{"game": "battleship(board_width=4,board_height=4,ship_sizes=[1],ship_values=[1],num_shots=2)", "iteration_timestamps": [0.0, 26.498252868652344, 44.648853063583374, 62.67955279350281, 82.4960446357727, 108.51053023338318, 132.77969360351562, 157.91010689735413, 183.212717294693, 207.6619758605957, 232.62634134292603], "average_iteration_time": 23.262634134292604, "iteration_time_stderr": 1.0348967245513223}
{"game": "battleship(board_width=4,board_height=5,ship_sizes=[1],ship_values=[1],num_shots=2)", "iteration_timestamps": [0.0, 99.45188045501709, 143.05862140655518, 216.0950288772583, 316.489706993103, 415.37649416923523, 514.7877204418182, 612.2447755336761, 709.3500242233276, 805.864771604538, 903.4608299732208], "average_iteration_time": 90.34608299732209, "iteration_time_stderr": 5.783182545132392}


==> data/battleship-gpu.jsonl <==
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 2581, "terminal_node_count": 1936, "information_set_count": 210, "action_count": 8, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9988099850556262, "information_set_actions": 0.9952380952380953, "node_players": 0.0, "level_graphs": 0.999935450564815, "graph": 0.9996127033888904}, "branching_factor": 4.0, "setup_time": 0.7062695026397705, "iteration_timestamps": [0.0, 0.10607361793518066, 0.11008548736572266, 0.11377620697021484, 0.11747932434082031, 0.12119197845458984, 0.12487149238586426, 0.1285855770111084, 0.13228178024291992, 0.13599085807800293, 0.14197039604187012, 0.14563703536987305, 0.14933204650878906, 0.1530146598815918, 0.15668511390686035, 0.16034674644470215, 0.16404151916503906, 0.16768598556518555, 0.17135119438171387, 0.17502832412719727, 0.17866039276123047, 0.18233013153076172, 0.1860196590423584, 0.18967056274414062, 0.19332265853881836, 0.19697284698486328, 0.20064043998718262, 0.20431232452392578, 0.20795631408691406, 0.21172380447387695, 0.21539878845214844, 0.21906447410583496, 0.22271370887756348, 0.22637033462524414, 0.23002147674560547, 0.23366451263427734, 0.23732542991638184, 0.242600679397583, 0.24625158309936523, 0.24990510940551758, 0.25355029106140137, 0.25720787048339844, 0.26085996627807617, 0.26453065872192383, 0.2681918144226074, 0.2718522548675537, 0.27552318572998047, 0.27918028831481934, 0.28284335136413574, 0.2864997386932373, 0.2901604175567627, 0.29381895065307617, 0.29747843742370605, 0.3011503219604492, 0.3047981262207031, 0.30843591690063477, 0.3121836185455322, 0.31584835052490234, 0.31951332092285156, 0.3231825828552246, 0.32680702209472656, 0.3304479122161865, 0.33409667015075684, 0.3377563953399658, 0.34366416931152344, 0.34734082221984863, 0.35099244117736816, 0.35465168952941895, 0.358292818069458, 0.3619723320007324, 0.3656144142150879, 0.36925292015075684, 0.3728904724121094, 0.37657976150512695, 0.38023996353149414, 0.38390612602233887, 0.38754868507385254, 0.3912215232849121, 0.3948678970336914, 0.3985557556152344, 0.4022202491760254, 0.4058704376220703, 0.40952181816101074, 0.41329526901245117, 0.4169576168060303, 0.42061352729797363, 0.42427539825439453, 0.4279322624206543, 0.43158650398254395, 0.43525218963623047, 0.4389173984527588, 0.44492244720458984, 0.44858384132385254, 0.4522368907928467, 0.45586705207824707, 0.4595043659210205, 0.4631917476654053, 0.4668419361114502, 0.4705033302307129, 0.4741673469543457, 0.47781848907470703, 0.48146581649780273, 0.48509693145751953, 0.48874402046203613, 0.4924044609069824, 0.49606895446777344, 0.49972081184387207, 0.5033292770385742, 0.5069410800933838, 0.5105597972869873, 0.5142948627471924, 0.5179338455200195, 0.5215678215026855, 0.5252346992492676, 0.5288994312286377, 0.5325422286987305, 0.536201000213623, 0.5398623943328857, 0.5457327365875244, 0.5493929386138916, 0.5530383586883545, 0.5566942691802979, 0.5603363513946533, 0.5640144348144531, 0.5676779747009277, 0.5713441371917725, 0.574998140335083, 0.5786631107330322, 0.5823252201080322, 0.585991621017456, 0.5896186828613281, 0.5932903289794922, 0.5969288349151611, 0.6005926132202148, 0.6042451858520508, 0.6078813076019287, 0.6114668846130371, 0.615243673324585, 0.6189229488372803, 0.622586727142334, 0.6262333393096924, 0.6299004554748535, 0.6335628032684326, 0.6372191905975342, 0.6408679485321045, 0.646618127822876, 0.6502697467803955, 0.6539139747619629, 0.6575548648834229, 0.6612155437469482, 0.6648857593536377, 0.6685619354248047, 0.6722216606140137, 0.6758897304534912, 0.679574728012085, 0.6832258701324463, 0.6868746280670166, 0.6905274391174316, 0.6941888332366943, 0.6977958679199219, 0.7014226913452148, 0.7050509452819824, 0.7086613178253174, 0.7122855186462402, 0.7160394191741943, 0.7197027206420898, 0.7233340740203857, 0.7270052433013916, 0.7306509017944336, 0.734306812286377, 0.7379693984985352, 0.7416222095489502, 0.7474946975708008, 0.7511858940124512, 0.7548470497131348, 0.7585220336914062, 0.7621860504150391, 0.7658908367156982, 0.7695531845092773, 0.7731976509094238, 0.7768616676330566, 0.7805309295654297, 0.7841894626617432, 0.787853479385376, 0.7915244102478027, 0.795201301574707, 0.7988684177398682, 0.8025238513946533, 0.8061854839324951, 0.8098454475402832, 0.8135151863098145, 0.8172726631164551, 0.8209445476531982, 0.8246066570281982, 0.8282597064971924, 0.8319187164306641, 0.8355789184570312, 0.8392372131347656, 0.8428864479064941, 0.8485093116760254, 0.8521809577941895, 0.8558177947998047, 0.8594784736633301, 0.8631353378295898, 0.8668203353881836, 0.8704638481140137, 0.8741278648376465, 0.8777949810028076, 0.881439208984375, 0.8851056098937988, 0.8887465000152588, 0.8924229145050049, 0.8960862159729004, 0.899738073348999, 0.9034059047698975, 0.9070665836334229, 0.9106974601745605, 0.9143533706665039, 0.918128490447998, 0.9218101501464844, 0.9254844188690186, 0.9291632175445557, 0.9328372478485107, 0.9365057945251465, 0.9401659965515137, 0.9438073635101318, 0.949500322341919, 0.9531893730163574, 0.9568476676940918, 0.9604792594909668, 0.9641427993774414, 0.967806339263916, 0.9714546203613281, 0.9751186370849609, 0.9787712097167969, 0.9824273586273193, 0.9860846996307373, 0.9897472858428955, 0.993401288986206, 0.9970560073852539, 1.0007033348083496, 1.0043673515319824, 1.008009433746338, 1.0116734504699707, 1.0153234004974365, 1.019096851348877, 1.0227649211883545, 1.0264291763305664, 1.0300853252410889, 1.0337412357330322, 1.037412405014038, 1.0410819053649902, 1.0447311401367188, 1.050614356994629, 1.0542826652526855, 1.0579285621643066, 1.0615687370300293, 1.0652458667755127, 1.0689096450805664, 1.0725619792938232, 1.0762348175048828, 1.0798695087432861, 1.0835490226745605, 1.087195873260498, 1.0908379554748535, 1.0945122241973877, 1.0981941223144531, 1.101830005645752, 1.1054964065551758, 1.1091604232788086, 1.1128489971160889, 1.116525650024414, 1.1202974319458008, 1.1239807605743408, 1.1276144981384277, 1.1313042640686035, 1.1349375247955322, 1.1386024951934814, 1.1422340869903564, 1.1458895206451416, 1.151792287826538, 1.155463695526123, 1.159125804901123, 1.1627886295318604, 1.1664373874664307, 1.1701083183288574, 1.173752784729004, 1.1774308681488037, 1.1810929775238037, 1.184729814529419, 1.188378095626831, 1.1920514106750488, 1.1957061290740967, 1.1993868350982666, 1.2030322551727295, 1.206690788269043, 1.2103424072265625, 1.2140147686004639, 1.217679738998413, 1.2214548587799072, 1.225123405456543, 1.228806495666504, 1.2324631214141846, 1.236133337020874, 1.2397723197937012, 1.2434566020965576, 1.2471110820770264, 1.251847267150879, 1.2555201053619385, 1.2591760158538818, 1.2628014087677002, 1.2664704322814941, 1.2701246738433838, 1.273775339126587, 1.27742600440979, 1.28108811378479, 1.284714937210083, 1.2883784770965576, 1.2920398712158203, 1.2956905364990234, 1.2993664741516113, 1.3030462265014648, 1.306704044342041, 1.3103811740875244, 1.3140625953674316, 1.31772780418396, 1.3215274810791016, 1.3251984119415283, 1.3288538455963135, 1.3325231075286865, 1.3361873626708984, 1.339846134185791, 1.3434953689575195, 1.3471693992614746, 1.3525381088256836, 1.356213092803955, 1.3598840236663818, 1.3635566234588623, 1.3672146797180176, 1.3709166049957275, 1.374586820602417, 1.3782219886779785, 1.3818395137786865, 1.3854892253875732, 1.3891432285308838, 1.3927817344665527, 1.3964293003082275, 1.4001083374023438, 1.4037408828735352, 1.407402753829956, 1.4110732078552246, 1.4147295951843262, 1.4183857440948486, 1.4221374988555908, 1.425816535949707, 1.4294962882995605, 1.4331650733947754, 1.4368295669555664, 1.4404878616333008, 1.4441461563110352, 1.4478144645690918, 1.453636884689331, 1.4573123455047607, 1.4609954357147217, 1.464656114578247, 1.4683630466461182, 1.4720454216003418, 1.4757053852081299, 1.4793951511383057, 1.483074426651001, 1.486725091934204, 1.4903981685638428, 1.494060754776001, 1.4977240562438965, 1.501408338546753, 1.5050876140594482, 1.50874662399292, 1.5124139785766602, 1.5161001682281494, 1.5197608470916748, 1.523531198501587, 1.5272133350372314, 1.5308606624603271, 1.5345592498779297, 1.5382251739501953, 1.5419018268585205, 1.5455591678619385, 1.5492351055145264, 1.5550215244293213, 1.5587165355682373, 1.5623934268951416, 1.5660426616668701, 1.569690227508545, 1.573338270187378, 1.5769670009613037, 1.5805957317352295, 1.584240436553955, 1.5878894329071045, 1.5915300846099854, 1.5952050685882568, 1.598884105682373, 1.6025848388671875, 1.6062495708465576, 1.6098854541778564, 1.6135449409484863, 1.617208480834961, 1.620872974395752, 1.6246449947357178, 1.6285350322723389, 1.6324388980865479, 1.6361050605773926, 1.6397736072540283, 1.6434426307678223, 1.647122859954834, 1.6508018970489502, 1.6552889347076416, 1.659430980682373, 1.6631412506103516, 1.666813850402832, 1.670485019683838, 1.6741650104522705, 1.6781883239746094, 1.681868553161621, 1.685537576675415, 1.6892035007476807, 1.6928675174713135, 1.6965363025665283, 1.700237512588501, 1.704014539718628, 1.7077875137329102, 1.7114636898040771, 1.7151737213134766, 1.719101905822754, 1.7227685451507568, 1.7267627716064453, 1.730442762374878, 1.734116792678833, 1.7377817630767822, 1.7414658069610596, 1.745147466659546, 1.7491395473480225, 1.7539465427398682, 1.7576439380645752, 1.7613520622253418, 1.7650585174560547, 1.7687718868255615, 1.773249626159668, 1.778193712234497, 1.7825536727905273, 1.7867519855499268, 1.7908804416656494, 1.7950694561004639, 1.7992994785308838, 1.8034484386444092, 1.8079266548156738, 1.812150239944458, 1.8162779808044434, 1.8203845024108887, 1.824486255645752, 1.828650951385498, 1.8327422142028809, 1.8372573852539062, 1.841329574584961, 1.8453786373138428, 1.8496696949005127, 1.8537395000457764, 1.8579230308532715, 1.8620998859405518, 1.8683772087097168, 1.8724839687347412, 1.8766047954559326, 1.8807058334350586, 1.8848538398742676, 1.888970136642456, 1.8932969570159912, 1.8973867893218994, 1.90153169631958, 1.905655860900879, 1.909947395324707, 1.9141449928283691, 1.918318271636963, 1.9224200248718262, 1.9265263080596924, 1.9306275844573975, 1.9347469806671143, 1.9388635158538818, 1.9429512023925781, 1.9470348358154297, 1.9512662887573242, 1.9554531574249268, 1.9597127437591553, 1.9638147354125977, 1.9684507846832275, 1.9729585647583008, 1.9774084091186523, 1.983889102935791, 1.9882540702819824, 1.9924213886260986, 1.9966776371002197, 2.0011746883392334, 2.0054965019226074, 2.0097591876983643, 2.014005661010742, 2.0182719230651855, 2.0229573249816895, 2.0285305976867676, 2.0346500873565674, 2.0406360626220703, 2.04697322845459, 2.0511789321899414, 2.0557620525360107, 2.060270309448242, 2.0645883083343506, 2.0687766075134277, 2.0734119415283203, 2.0777740478515625, 2.0819709300994873, 2.086183547973633, 2.0906119346618652, 2.0946853160858154, 2.0991339683532715, 2.103999614715576, 2.1085474491119385, 2.1126859188079834, 2.116790533065796, 2.121659517288208, 2.126664161682129, 2.1305694580078125, 2.134410858154297, 2.1382229328155518, 2.141998052597046, 2.1457862854003906, 2.1496729850769043, 2.1534500122070312, 2.1572530269622803, 2.161198139190674, 2.165005683898926, 2.168675184249878, 2.1725845336914062, 2.1767191886901855, 2.1806650161743164, 2.1846377849578857, 2.188570976257324, 2.1925034523010254, 2.1965107917785645, 2.2003540992736816, 2.2042415142059326, 2.2094759941101074, 2.2134392261505127, 2.2175025939941406, 2.2215397357940674, 2.2253499031066895, 2.2297024726867676, 2.2336361408233643, 2.2373878955841064, 2.2412469387054443, 2.2449915409088135, 2.2489471435546875, 2.2530570030212402, 2.2569282054901123, 2.2608096599578857, 2.264735460281372, 2.2686147689819336, 2.2724626064300537, 2.276315927505493, 2.2802999019622803, 2.2841506004333496, 2.2879903316497803, 2.2918100357055664, 2.2956466674804688, 2.2994656562805176, 2.303334951400757, 2.3071506023406982, 2.312001943588257, 2.3156745433807373, 2.3193306922912598, 2.322971820831299, 2.3266196250915527, 2.330268144607544, 2.3339288234710693, 2.3375754356384277, 2.34122371673584, 2.3448448181152344, 2.3485114574432373, 2.3522255420684814, 2.3558590412139893, 2.3595125675201416, 2.3632140159606934, 2.366849899291992, 2.3704895973205566, 2.3741507530212402, 2.3777873516082764, 2.38154673576355, 2.3851864337921143, 2.3888256549835205, 2.3924694061279297, 2.3961048126220703, 2.3997819423675537, 2.403446912765503, 2.4070873260498047, 2.4128568172454834, 2.4165351390838623, 2.420173406600952, 2.423820972442627, 2.4274585247039795, 2.431112051010132, 2.434762716293335, 2.4384171962738037, 2.442056179046631, 2.445693254470825, 2.4493768215179443, 2.4530413150787354, 2.4566855430603027, 2.4603195190429688, 2.464022397994995, 2.46766996383667, 2.4713096618652344, 2.4749670028686523, 2.4785890579223633, 2.4823360443115234, 2.485985279083252, 2.4896297454833984, 2.49326753616333, 2.496914863586426, 2.5006260871887207, 2.5042810440063477, 2.5079290866851807, 2.5134286880493164, 2.517083168029785, 2.520724296569824, 2.5243654251098633, 2.528013229370117, 2.531644105911255, 2.535295009613037, 2.5389297008514404, 2.542581081390381, 2.546220541000366, 2.549945831298828, 2.5535826683044434, 2.557220220565796, 2.5608744621276855, 2.564545154571533, 2.568180799484253, 2.5718326568603516, 2.5754806995391846, 2.579136610031128, 2.5829033851623535, 2.586557149887085, 2.5902037620544434, 2.5938467979431152, 2.5975608825683594, 2.601202964782715, 2.6048314571380615, 2.6084988117218018, 2.6140408515930176, 2.617743730545044, 2.621363401412964, 2.6249825954437256, 2.6285898685455322, 2.6322243213653564, 2.6358401775360107, 2.639469623565674, 2.643120765686035, 2.646786689758301, 2.6504297256469727, 2.6540820598602295, 2.6577203273773193, 2.661390542984009, 2.665039539337158, 2.668677806854248, 2.6723029613494873, 2.6759579181671143, 2.6795833110809326, 2.683335781097412, 2.686985969543457, 2.6906309127807617, 2.6942663192749023, 2.6979598999023438, 2.7015953063964844, 2.7052457332611084, 2.7088851928710938, 2.7143819332122803, 2.7180426120758057, 2.721665859222412, 2.725316047668457, 2.728955030441284, 2.7326407432556152, 2.7363860607147217, 2.740067958831787, 2.7437329292297363, 2.7474136352539062, 2.751063585281372, 2.7546987533569336, 2.7583537101745605, 2.762037992477417, 2.765665054321289, 2.7693090438842773, 2.7729544639587402, 2.776589870452881, 2.780214309692383, 2.7839982509613037, 2.7876343727111816, 2.7912819385528564, 2.7949728965759277, 2.7986035346984863, 2.8022377490997314, 2.805873155593872, 2.809506893157959, 2.8150885105133057, 2.818742275238037, 2.8223652839660645, 2.826016664505005, 2.829636335372925, 2.8332679271698, 2.836923837661743, 2.8405745029449463, 2.8442554473876953, 2.8478875160217285, 2.8515243530273438, 2.855180025100708, 2.8588201999664307, 2.8625049591064453, 2.86616849899292, 2.869819402694702, 2.87345814704895, 2.877100706100464, 2.8807291984558105, 2.884493112564087, 2.888134241104126, 2.8917789459228516, 2.895456552505493, 2.8991029262542725, 2.9027364253997803, 2.906373977661133, 2.91003155708313, 2.9156932830810547, 2.919342279434204, 2.9229824542999268, 2.9266088008880615, 2.930243968963623, 2.933868408203125, 2.937516212463379, 2.941157579421997, 2.9448342323303223, 2.9484548568725586, 2.952094554901123, 2.955721139907837, 2.959385871887207, 2.963073492050171, 2.966707468032837, 2.9703571796417236, 2.974001169204712, 2.9776270389556885, 2.981276750564575, 2.9850423336029053, 2.988677501678467, 2.9923899173736572, 2.996027946472168, 2.99965238571167, 3.003302812576294, 3.0069491863250732, 3.010587453842163, 3.016238212585449, 3.0198776721954346, 3.0235297679901123, 3.027174234390259, 3.0308244228363037, 3.0344932079315186, 3.0381338596343994, 3.0418713092803955, 3.0455305576324463, 3.049156665802002, 3.0527942180633545, 3.05644154548645, 3.0600967407226562, 3.063767671585083, 3.0674121379852295, 3.0710535049438477, 3.074683427810669, 3.07833194732666, 3.0819778442382812, 3.0857203006744385, 3.08937668800354, 3.093076705932617, 3.096710205078125, 3.100355625152588, 3.1039814949035645, 3.1076269149780273, 3.111267566680908, 3.1169145107269287, 3.1205451488494873, 3.124202251434326, 3.127824068069458, 3.131492853164673, 3.1351330280303955, 3.1387641429901123, 3.1424479484558105, 3.146117925643921, 3.1497297286987305, 3.1533799171447754, 3.1570332050323486, 3.1606879234313965, 3.164339780807495, 3.1679916381835938, 3.171633243560791, 3.1752851009368896, 3.178905725479126, 3.1825523376464844, 3.1862876415252686, 3.1899967193603516, 3.1936447620391846, 3.1972808837890625, 3.200906753540039, 3.2045512199401855, 3.2081971168518066, 3.211864948272705, 3.2173609733581543, 3.221008062362671, 3.2246458530426025, 3.228527069091797, 3.2323341369628906, 3.236192464828491, 3.2400543689727783, 3.243856191635132, 3.2476894855499268, 3.2514991760253906, 3.2553272247314453, 3.2591564655303955, 3.2630183696746826, 3.266841411590576, 3.270658493041992, 3.274502754211426, 3.2783212661743164, 3.2821667194366455, 3.2859997749328613, 3.290052890777588, 3.2938458919525146, 3.2976810932159424, 3.301508665084839, 3.305323362350464, 3.3091349601745605, 3.312952995300293, 3.3167760372161865, 3.3217105865478516, 3.325356960296631, 3.3290159702301025, 3.3326728343963623, 3.336327075958252, 3.3400182723999023, 3.3436503410339355, 3.3472933769226074, 3.350950002670288, 3.354600667953491, 3.358243703842163, 3.3619298934936523, 3.365586280822754, 3.36924409866333, 3.372889280319214, 3.376520872116089, 3.380181312561035, 3.3838210105895996, 3.387510061264038, 3.391256332397461, 3.3948867321014404, 3.398549795150757, 3.4022016525268555, 3.4058494567871094, 3.409496784210205, 3.413151979446411, 3.4168200492858887, 3.42230486869812, 3.4259543418884277, 3.4295990467071533, 3.4332427978515625, 3.4369490146636963, 3.4407472610473633, 3.4445114135742188, 3.4481589794158936, 3.451791524887085, 3.455434799194336, 3.459099769592285, 3.4627890586853027, 3.4664368629455566, 3.4700958728790283, 3.4737489223480225, 3.4774022102355957, 3.48106050491333, 3.484797954559326, 3.4884579181671143, 3.4922056198120117, 3.495832920074463, 3.4994685649871826, 3.5031213760375977, 3.506787061691284, 3.5104334354400635, 3.5140812397003174, 3.517756462097168, 3.523685932159424, 3.527341365814209, 3.531005620956421, 3.5346953868865967, 3.538339614868164, 3.541978597640991, 3.5456347465515137, 3.5492708683013916, 3.552917957305908, 3.556558132171631, 3.5602009296417236, 3.5638844966888428, 3.5675222873687744, 3.5711605548858643, 3.574810266494751, 3.5784566402435303, 3.5821328163146973, 3.5858442783355713, 3.5894768238067627, 3.5932188034057617, 3.596867799758911, 3.6005194187164307, 3.6041877269744873, 3.607828140258789, 3.611483573913574, 3.6151421070098877, 3.618795871734619, 3.6244661808013916, 3.6281375885009766, 3.63177490234375, 3.6354565620422363, 3.6390914916992188, 3.642733573913574, 3.6463871002197266, 3.650034189224243, 3.653698682785034, 3.6573503017425537, 3.6610069274902344, 3.664693832397461, 3.668325662612915, 3.671971321105957, 3.675625801086426, 3.6792538166046143, 3.682971715927124, 3.6866183280944824, 3.690253496170044, 3.6940081119537354, 3.6976287364959717, 3.7012522220611572, 3.7048850059509277, 3.708531618118286, 3.7121803760528564, 3.7158005237579346, 3.7194459438323975, 3.7253520488739014, 3.729118824005127, 3.732801914215088, 3.736471652984619, 3.7401154041290283, 3.7437407970428467, 3.747398853302002, 3.751051425933838, 3.7546792030334473, 3.7583320140838623, 3.762028932571411, 3.765674352645874, 3.7693207263946533, 3.7729697227478027, 3.7766382694244385, 3.780322313308716, 3.783971071243286, 3.7876105308532715, 3.791256904602051, 3.7950167655944824, 3.7986462116241455, 3.802281379699707, 3.805936813354492, 3.8095645904541016, 3.8132009506225586, 3.8168423175811768, 3.820500612258911, 3.8261334896087646, 3.8298325538635254, 3.8334832191467285, 3.8371334075927734, 3.840766191482544, 3.844407320022583, 3.8480453491210938, 3.8516688346862793, 3.855309009552002, 3.8589417934417725, 3.8626339435577393, 3.8662755489349365, 3.869891405105591, 3.873534679412842, 3.877171039581299, 3.8808698654174805, 3.8845295906066895, 3.8881757259368896, 3.891812324523926, 3.895568370819092, 3.8992016315460205, 3.902822732925415, 3.9064507484436035], "average_iteration_time": 0.003906450748443604, "iteration_time_stderr": 0.00010315179137556254}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1],ship_values=[1],num_shots=3)", "node_count": 23317, "terminal_node_count": 17488, "information_set_count": 2514, "action_count": 8, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9999005611462971, "information_set_actions": 0.9996022275258553, "node_players": 0.0, "level_graphs": 0.9999946393344297, "graph": 0.999957114675437}, "branching_factor": 4.0, "setup_time": 2.994846820831299, "iteration_timestamps": [0.0, 0.006602764129638672, 0.011503934860229492, 0.016487836837768555, 0.02149224281311035, 0.026409149169921875, 0.03128767013549805, 0.03771615028381348, 0.04274773597717285, 0.04759860038757324, 0.05247163772583008, 0.05730628967285156, 0.06214475631713867, 0.06696653366088867, 0.07184267044067383, 0.07651090621948242, 0.08115768432617188, 0.0857846736907959, 0.09064102172851562, 0.09521150588989258, 0.10004234313964844, 0.10485339164733887, 0.10960984230041504, 0.11449646949768066, 0.11922240257263184, 0.12403202056884766, 0.12864017486572266, 0.13346529006958008, 0.14048409461975098, 0.1451864242553711, 0.14981698989868164, 0.15442299842834473, 0.15902161598205566, 0.16362333297729492, 0.16823697090148926, 0.17288589477539062, 0.17748308181762695, 0.18209624290466309, 0.1884629726409912, 0.19323515892028809, 0.19788551330566406, 0.20250177383422852, 0.20709753036499023, 0.21184730529785156, 0.216444730758667, 0.2210683822631836, 0.22561097145080566, 0.23015570640563965, 0.23476481437683105, 0.240433931350708, 0.24502253532409668, 0.2495884895324707, 0.2541327476501465, 0.2587583065032959, 0.2633056640625, 0.2678649425506592, 0.27244067192077637, 0.2769961357116699, 0.2815713882446289, 0.28614068031311035, 0.29070234298706055, 0.2952702045440674, 0.2998497486114502, 0.3044261932373047, 0.3089900016784668, 0.313692569732666, 0.31824445724487305, 0.32281994819641113, 0.3275022506713867, 0.3321187496185303, 0.33667445182800293, 0.34130311012268066, 0.3460245132446289, 0.3506782054901123, 0.35525012016296387, 0.35985636711120605, 0.3644118309020996, 0.36898303031921387, 0.37356114387512207, 0.3781414031982422, 0.3827030658721924, 0.3872828483581543, 0.3918333053588867, 0.39639782905578613, 0.40095973014831543, 0.4055166244506836, 0.4100780487060547, 0.41477274894714355, 0.4193439483642578, 0.4239041805267334, 0.4284660816192627, 0.43307018280029297, 0.4377460479736328, 0.4423205852508545, 0.44733190536499023, 0.45189428329467773, 0.4564664363861084, 0.46105289459228516, 0.46561264991760254, 0.47016310691833496, 0.47472238540649414, 0.4792790412902832, 0.48384833335876465, 0.48842597007751465, 0.4929938316345215, 0.4975593090057373, 0.5021271705627441, 0.5067188739776611, 0.5112941265106201, 0.5159609317779541, 0.5205302238464355, 0.5250961780548096, 0.529667854309082, 0.5342626571655273, 0.5389137268066406, 0.5434961318969727, 0.5485198497772217, 0.553065299987793, 0.5576119422912598, 0.5621833801269531, 0.5667119026184082, 0.5712625980377197, 0.57582688331604, 0.5803694725036621, 0.5849404335021973, 0.5895116329193115, 0.5940597057342529, 0.5985910892486572, 0.6031389236450195, 0.6076924800872803, 0.6122584342956543, 0.616912841796875, 0.6214561462402344, 0.6260108947753906, 0.6306018829345703, 0.635183572769165, 0.6397948265075684, 0.6463265419006348, 0.6508777141571045, 0.6554334163665771, 0.6600234508514404, 0.6645700931549072, 0.6690983772277832, 0.6736547946929932, 0.6781847476959229, 0.6827948093414307, 0.687323808670044, 0.6918909549713135, 0.6964578628540039, 0.7009985446929932, 0.7055685520172119, 0.7101292610168457, 0.7146914005279541, 0.7193589210510254, 0.7239186763763428, 0.7284619808197021, 0.7330305576324463, 0.7376549243927002, 0.7422189712524414, 0.7467620372772217, 0.7516357898712158, 0.7562041282653809, 0.7608280181884766, 0.7653756141662598, 0.7699596881866455, 0.7745170593261719, 0.7791142463684082, 0.7838304042816162, 0.7885348796844482, 0.7930853366851807, 0.7976272106170654, 0.8021843433380127, 0.806748628616333, 0.8112828731536865, 0.8158538341522217, 0.8205337524414062, 0.8250815868377686, 0.8296353816986084, 0.8342130184173584, 0.838834285736084, 0.8433825969696045, 0.8479099273681641, 0.8528261184692383, 0.8573932647705078, 0.8619623184204102, 0.8664994239807129, 0.8710329532623291, 0.8755886554718018, 0.8801186084747314, 0.8846645355224609, 0.8892145156860352, 0.8937537670135498, 0.8982889652252197, 0.9028394222259521, 0.9073820114135742, 0.9119265079498291, 0.9164893627166748, 0.9211242198944092, 0.9256572723388672, 0.9302101135253906, 0.9347941875457764, 0.9394092559814453, 0.9439594745635986, 0.9485208988189697, 0.9536592960357666, 0.9582042694091797, 0.9627742767333984, 0.9673256874084473, 0.9720602035522461, 0.9767038822174072, 0.981614351272583, 0.9865150451660156, 0.9912383556365967, 0.9959990978240967, 1.0007071495056152, 1.0053322315216064, 1.0100317001342773, 1.014854907989502, 1.0197010040283203, 1.024580478668213, 1.0291635990142822, 1.0337624549865723, 1.038731575012207, 1.0436148643493652, 1.0485625267028809, 1.0555646419525146, 1.060307502746582, 1.065122365951538, 1.0699338912963867, 1.074862003326416, 1.079742670059204, 1.0844218730926514, 1.0892131328582764, 1.0938339233398438, 1.0984041690826416, 1.1030559539794922, 1.1077601909637451, 1.1128871440887451, 1.1179871559143066, 1.1228539943695068, 1.1278014183044434, 1.1329481601715088, 1.1382160186767578, 1.1431694030761719, 1.1478586196899414, 1.1526646614074707, 1.157438039779663, 1.1640067100524902, 1.1688218116760254, 1.173591136932373, 1.17852783203125, 1.183366298675537, 1.1885039806365967, 1.193206548690796, 1.1979641914367676, 1.20259428024292, 1.2071118354797363, 1.2116525173187256, 1.2161448001861572, 1.22072172164917, 1.2252650260925293, 1.229797124862671, 1.2343676090240479, 1.2390835285186768, 1.2437646389007568, 1.2485244274139404, 1.2532696723937988, 1.258040189743042, 1.2628204822540283, 1.269474983215332, 1.2740342617034912, 1.2785751819610596, 1.2831058502197266, 1.2876441478729248, 1.2921767234802246, 1.296701192855835, 1.301203966140747, 1.3057129383087158, 1.3102471828460693, 1.3147859573364258, 1.319329023361206, 1.3239309787750244, 1.3284833431243896, 1.3330559730529785, 1.3376071453094482, 1.3422975540161133, 1.3468341827392578, 1.351363182067871, 1.3559114933013916, 1.3604857921600342, 1.3650288581848145, 1.3695714473724365, 1.374638319015503, 1.379176378250122, 1.383723258972168, 1.388258695602417, 1.3927931785583496, 1.397315263748169, 1.401848316192627, 1.4063735008239746, 1.4109301567077637, 1.4154791831970215, 1.4200224876403809, 1.4245567321777344, 1.4291107654571533, 1.4339938163757324, 1.4394199848175049, 1.444493055343628, 1.4492573738098145, 1.4540293216705322, 1.4588208198547363, 1.4636204242706299, 1.4683985710144043, 1.4751238822937012, 1.4796855449676514, 1.4842150211334229, 1.4887633323669434, 1.493319034576416, 1.497882604598999, 1.5024125576019287, 1.5069518089294434, 1.5115025043487549, 1.5160632133483887, 1.5207979679107666, 1.525554895401001, 1.5303304195404053, 1.535118818283081, 1.5399363040924072, 1.5447323322296143, 1.549635887145996, 1.5544500350952148, 1.559272050857544, 1.5640332698822021, 1.5688042640686035, 1.5735752582550049, 1.5801832675933838, 1.5847454071044922, 1.5893051624298096, 1.593855381011963, 1.598416805267334, 1.6029412746429443, 1.6074979305267334, 1.6120421886444092, 1.616595983505249, 1.6211631298065186, 1.6256999969482422, 1.6302330493927002, 1.6348137855529785, 1.639404296875, 1.6439924240112305, 1.6485207080841064, 1.653153896331787, 1.657707691192627, 1.6623082160949707, 1.666867971420288, 1.6714575290679932, 1.6759963035583496, 1.680539608001709, 1.6859936714172363, 1.6905431747436523, 1.6950912475585938, 1.6996409893035889, 1.7042014598846436, 1.7087407112121582, 1.71329665184021, 1.7178738117218018, 1.7224771976470947, 1.7270426750183105, 1.7315797805786133, 1.7361481189727783, 1.7407052516937256, 1.7452595233917236, 1.7497763633728027, 1.7544059753417969, 1.7589354515075684, 1.7635397911071777, 1.768101453781128, 1.7726762294769287, 1.7772295475006104, 1.7838666439056396, 1.788435459136963, 1.793043851852417, 1.7975952625274658, 1.802161455154419, 1.806701898574829, 1.811246633529663, 1.815800666809082, 1.8203809261322021, 1.8249211311340332, 1.829453468322754, 1.834047555923462, 1.8386297225952148, 1.8432557582855225, 1.847996473312378, 1.8527560234069824, 1.8576295375823975, 1.8623840808868408, 1.8671464920043945, 1.8718783855438232, 1.876631498336792, 1.881368637084961, 1.8873980045318604, 1.8919734954833984, 1.8965415954589844, 1.9010882377624512, 1.905653476715088, 1.9101812839508057, 1.9147329330444336, 1.9192657470703125, 1.923820972442627, 1.9283430576324463, 1.9329142570495605, 1.9374351501464844, 1.9420280456542969, 1.946547508239746, 1.9510691165924072, 1.955582618713379, 1.9602560997009277, 1.9647881984710693, 1.9693293571472168, 1.9738574028015137, 1.9784727096557617, 1.9830143451690674, 1.9895391464233398, 1.9940786361694336, 1.998607873916626, 2.0031442642211914, 2.0076661109924316, 2.0121705532073975, 2.0166969299316406, 2.0212576389312744, 2.025770902633667, 2.030276298522949, 2.0348422527313232, 2.0394129753112793, 2.0439586639404297, 2.0484704971313477, 2.0529892444610596, 2.057528495788574, 2.0622129440307617, 2.066772699356079, 2.071321487426758, 2.075857162475586, 2.0804367065429688, 2.084965229034424, 2.091475248336792, 2.0960183143615723, 2.1005773544311523, 2.1051197052001953, 2.109647274017334, 2.1141858100891113, 2.1187520027160645, 2.1232733726501465, 2.1277925968170166, 2.132350206375122, 2.136875867843628, 2.1414377689361572, 2.145986557006836, 2.1505324840545654, 2.155083417892456, 2.159630537033081, 2.1642565727233887, 2.168766975402832, 2.173288583755493, 2.178112268447876, 2.1826586723327637, 2.187196969985962, 2.191857099533081, 2.1969494819641113, 2.2017297744750977, 2.206491470336914, 2.211247444152832, 2.2160160541534424, 2.2208378314971924, 2.225590467453003, 2.230339765548706, 2.2351174354553223, 2.2399168014526367, 2.244671583175659, 2.249399423599243, 2.2541162967681885, 2.2588534355163574, 2.263620615005493, 2.268480062484741, 2.273209810256958, 2.2779414653778076, 2.2827157974243164, 2.287505865097046, 2.2924373149871826, 2.299163579940796, 2.3037166595458984, 2.308258533477783, 2.3127903938293457, 2.3173277378082275, 2.3218936920166016, 2.3264803886413574, 2.331054210662842, 2.335618019104004, 2.3401894569396973, 2.344773769378662, 2.3492772579193115, 2.353811025619507, 2.3583242893218994, 2.362880229949951, 2.367419958114624, 2.3720459938049316, 2.3766207695007324, 2.381139039993286, 2.385671615600586, 2.3902058601379395, 2.3952667713165283, 2.402007818222046, 2.406623363494873, 2.4111571311950684, 2.415752649307251, 2.4203732013702393, 2.425036668777466, 2.4296600818634033, 2.434257745742798, 2.4388742446899414, 2.444767713546753, 2.449441909790039, 2.4540438652038574, 2.4586355686187744, 2.4632158279418945, 2.467806339263916, 2.4723973274230957, 2.477139711380005, 2.481703042984009, 2.48626446723938, 2.4908511638641357, 2.4954376220703125, 2.5000221729278564, 2.504577875137329, 2.5096445083618164, 2.514220952987671, 2.5188169479370117, 2.523393392562866, 2.5279555320739746, 2.5325536727905273, 2.5371501445770264, 2.5417404174804688, 2.5463101863861084, 2.5509209632873535, 2.5555129051208496, 2.560091257095337, 2.5646708011627197, 2.5692758560180664, 2.5738964080810547, 2.5786194801330566, 2.583237648010254, 2.587827444076538, 2.5924365520477295, 2.597057580947876, 2.601646900177002, 2.6082890033721924, 2.612881898880005, 2.6174545288085938, 2.6220412254333496, 2.626661539077759, 2.631232500076294, 2.6358258724212646, 2.6404216289520264, 2.645021677017212, 2.6496095657348633, 2.654200315475464, 2.6588003635406494, 2.663379669189453, 2.6679940223693848, 2.672593593597412, 2.6771717071533203, 2.681882858276367, 2.6864662170410156, 2.691035509109497, 2.695621967315674, 2.7001962661743164, 2.7047982215881348, 2.7115204334259033, 2.7161147594451904, 2.720709800720215, 2.725283145904541, 2.7298660278320312, 2.734464168548584, 2.739046573638916, 2.7436277866363525, 2.748209238052368, 2.752791166305542, 2.7574005126953125, 2.7619779109954834, 2.766584873199463, 2.7711684703826904, 2.7757668495178223, 2.78037166595459, 2.785059690475464, 2.7896580696105957, 2.7942609786987305, 2.798863172531128, 2.8034584522247314, 2.8080575466156006, 2.8126511573791504, 2.8177897930145264, 2.8223793506622314, 2.8269686698913574, 2.8317222595214844, 2.836308479309082, 2.840919017791748, 2.8455100059509277, 2.8500890731811523, 2.8546760082244873, 2.8592538833618164, 2.8638346195220947, 2.868438243865967, 2.8730409145355225, 2.877629280090332, 2.882194757461548, 2.8876218795776367, 2.8922533988952637, 2.8967978954315186, 2.9012885093688965, 2.905968189239502, 2.9107608795166016, 2.9175286293029785, 2.9222428798675537, 2.9270150661468506, 2.9317259788513184, 2.936422824859619, 2.9411327838897705, 2.9458537101745605, 2.9505791664123535, 2.955310344696045, 2.960036277770996, 2.964810609817505, 2.969536781311035, 2.9742910861968994, 2.979001998901367, 2.9837303161621094, 2.9884941577911377, 2.9933691024780273, 2.998087167739868, 3.0028202533721924, 3.007589340209961, 3.0124282836914062, 3.017125368118286, 3.024118185043335, 3.028805732727051, 3.03426194190979, 3.038891315460205, 3.043558359146118, 3.0481042861938477, 3.0526270866394043, 3.057175397872925, 3.061772108078003, 3.0663342475891113, 3.070923328399658, 3.075460433959961, 3.0799922943115234, 3.0845584869384766, 3.0891213417053223, 3.093657970428467, 3.0983474254608154, 3.1028974056243896, 3.1074726581573486, 3.1124613285064697, 3.1172661781311035, 3.122091054916382, 3.1288211345672607, 3.1333765983581543, 3.137908697128296, 3.1425414085388184, 3.147063732147217, 3.1519808769226074, 3.156550645828247, 3.161123514175415, 3.1656899452209473, 3.17041277885437, 3.1751766204833984, 3.1799514293670654, 3.184720993041992, 3.189525842666626, 3.1942949295043945, 3.1992015838623047, 3.204152822494507, 3.2090249061584473, 3.214186429977417, 3.219012498855591, 3.223954677581787, 3.228792905807495, 3.2355902194976807, 3.2402119636535645, 3.2449021339416504, 3.24979829788208, 3.2545793056488037, 3.25934100151062, 3.2641468048095703, 3.2689454555511475, 3.273728609085083, 3.278498888015747, 3.2832727432250977, 3.288057804107666, 3.292837619781494, 3.297598123550415, 3.3024837970733643, 3.3073325157165527, 3.3123204708099365, 3.3172736167907715, 3.3221981525421143, 3.327071189880371, 3.3319623470306396, 3.336829662322998, 3.343622922897339, 3.3483095169067383, 3.35299015045166, 3.3575661182403564, 3.362170696258545, 3.3668477535247803, 3.371511220932007, 3.37615704536438, 3.3808465003967285, 3.3857548236846924, 3.3907790184020996, 3.39566707611084, 3.4002583026885986, 3.404789924621582, 3.4092929363250732, 3.4139883518218994, 3.4188284873962402, 3.4235610961914062, 3.428302764892578, 3.433025360107422, 3.437732219696045, 3.444441318511963, 3.4490089416503906, 3.4536550045013428, 3.45845890045166, 3.463369131088257, 3.4681801795959473, 3.4729905128479004, 3.4777486324310303, 3.482459545135498, 3.487128734588623, 3.491877794265747, 3.4965624809265137, 3.5012800693511963, 3.5059618949890137, 3.51065993309021, 3.515493869781494, 3.5204012393951416, 3.5251450538635254, 3.5298211574554443, 3.5345358848571777, 3.539238214492798, 3.5459914207458496, 3.550527572631836, 3.55497670173645, 3.5594892501831055, 3.5639915466308594, 3.5684382915496826, 3.572953224182129, 3.5774049758911133, 3.5818705558776855, 3.5863521099090576, 3.5907886028289795, 3.5952985286712646, 3.5997936725616455, 3.6044044494628906, 3.6091067790985107, 3.613813877105713, 3.618622064590454, 3.6235241889953613, 3.6282925605773926, 3.6330161094665527, 3.637708902359009, 3.6424245834350586, 3.649367094039917, 3.6540939807891846, 3.6587932109832764, 3.6634981632232666, 3.6682090759277344, 3.6729509830474854, 3.677661180496216, 3.682368040084839, 3.687060832977295, 3.6917707920074463, 3.6965532302856445, 3.701320171356201, 3.706078052520752, 3.7108054161071777, 3.7155096530914307, 3.7203168869018555, 3.7252721786499023, 3.729976177215576, 3.7346718311309814, 3.73938250541687, 3.7441091537475586, 3.750993490219116, 3.755741596221924, 3.7604401111602783, 3.7651748657226562, 3.769923448562622, 3.774615526199341, 3.7793383598327637, 3.784055709838867, 3.7887425422668457, 3.7934656143188477, 3.798224449157715, 3.8029401302337646, 3.807628631591797, 3.812361478805542, 3.817059278488159, 3.821892738342285, 3.8268725872039795, 3.831564426422119, 3.8362762928009033, 3.8409643173217773, 3.8457252979278564, 3.85247540473938, 3.8577005863189697, 3.8643007278442383, 3.871030569076538, 3.8774309158325195, 3.8819708824157715, 3.8864951133728027, 3.8910486698150635, 3.895542621612549, 3.900038719177246, 3.904573917388916, 3.9090559482574463, 3.913539171218872, 3.9180331230163574, 3.922553062438965, 3.927211284637451, 3.9317667484283447, 3.9362454414367676, 3.94073748588562, 3.9452145099639893, 3.949704170227051, 3.9542179107666016, 3.959465265274048, 3.9639992713928223, 3.9684665203094482, 3.9729831218719482, 3.977473735809326, 3.9819371700286865, 3.9864542484283447, 3.9909236431121826, 3.9954118728637695, 3.9999067783355713, 4.004392623901367, 4.0088865756988525, 4.013369560241699, 4.017841815948486, 4.022355794906616, 4.0268683433532715, 4.0315186977386475, 4.036015033721924, 4.040492534637451, 4.044983148574829, 4.049456596374512, 4.054030895233154, 4.058497428894043, 4.0638744831085205, 4.068428039550781, 4.073000431060791, 4.077529668807983, 4.081990003585815, 4.086461305618286, 4.090945243835449, 4.09541654586792, 4.099881887435913, 4.104383230209351, 4.108853578567505, 4.11335015296936, 4.117812871932983, 4.1223084926605225, 4.126826047897339, 4.131333351135254, 4.13597559928894, 4.140470504760742, 4.144927978515625, 4.149433612823486, 4.153937816619873, 4.158398866653442, 4.162910461425781, 4.168276309967041, 4.172757863998413, 4.177234172821045, 4.181731224060059, 4.186206579208374, 4.190671682357788, 4.195150136947632, 4.199646949768066, 4.204128742218018, 4.208629846572876, 4.213110685348511, 4.2176032066345215, 4.222086191177368, 4.226572036743164, 4.231051683425903, 4.235647201538086, 4.240240097045898, 4.244716167449951, 4.249180316925049, 4.25372576713562, 4.258201837539673, 4.262711524963379, 4.267188787460327, 4.272590637207031, 4.277145862579346, 4.281647205352783, 4.286217451095581, 4.290755033493042, 4.295289993286133, 4.299804925918579, 4.304303169250488, 4.308831214904785, 4.313349723815918, 4.317849397659302, 4.322362899780273, 4.326869249343872, 4.331419467926025, 4.335963010787964, 4.34056282043457, 4.345072507858276, 4.349546194076538, 4.354049444198608, 4.358571529388428, 4.363044738769531, 4.367524862289429, 4.373131275177002, 4.377732515335083, 4.3822407722473145, 4.387369871139526, 4.3922014236450195, 4.396926164627075, 4.401767015457153, 4.406501770019531, 4.411205530166626, 4.415961027145386, 4.420684099197388, 4.425429582595825, 4.430114269256592, 4.434862375259399, 4.439973592758179, 4.444833993911743, 4.449529647827148, 4.4544150829315186, 4.45917010307312, 4.463890075683594, 4.468559503555298, 4.47536826133728, 4.480096340179443, 4.4848268032073975, 4.489548921585083, 4.494218587875366, 4.498934030532837, 4.503716230392456, 4.508440017700195, 4.513145685195923, 4.517907619476318, 4.522653102874756, 4.527906894683838, 4.5330517292022705, 4.5378053188323975, 4.542884588241577, 4.547622919082642, 4.552476644515991, 4.557184934616089, 4.561911106109619, 4.566624641418457, 4.571310758590698, 4.576014280319214, 4.582942724227905, 4.58768892288208, 4.592433452606201, 4.59709620475769, 4.601881265640259, 4.606584072113037, 4.611310243606567, 4.616040468215942, 4.62077260017395, 4.62548565864563, 4.63020920753479, 4.634964466094971, 4.639699459075928, 4.64478063583374, 4.649516820907593, 4.654440641403198, 4.659137964248657, 4.663668394088745, 4.668154001235962, 4.672705411911011, 4.677260398864746, 4.68195104598999, 4.686693429946899, 4.691752195358276, 4.6964757442474365, 4.7012012004852295, 4.706048250198364, 4.710812091827393, 4.715521812438965, 4.720229864120483], "average_iteration_time": 0.004720229864120484, "iteration_time_stderr": 1.2640520154199194e-05}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1;2],ship_values=[1;1],num_shots=2)", "node_count": 21877, "terminal_node_count": 16384, "information_set_count": 1970, "action_count": 10, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9998728440628315, "information_set_actions": 0.999492385786802, "node_players": 0.0, "level_graphs": 0.9999942864978637, "graph": 0.9999542919829093}, "branching_factor": 3.9825232113599127, "setup_time": 2.938596725463867, "iteration_timestamps": [0.0, 0.006104469299316406, 0.01096343994140625, 0.015708208084106445, 0.020401477813720703, 0.025072336196899414, 0.030077695846557617, 0.036536455154418945, 0.04136967658996582, 0.0461735725402832, 0.0509946346282959, 0.05624055862426758, 0.06137275695800781, 0.06624603271484375, 0.07120013236999512, 0.07620716094970703, 0.08118677139282227, 0.08612275123596191, 0.09097170829772949, 0.09582996368408203, 0.1005241870880127, 0.10562515258789062, 0.11026740074157715, 0.11494135856628418, 0.11957955360412598, 0.12420415878295898, 0.12924790382385254, 0.13640975952148438, 0.14107108116149902, 0.14572429656982422, 0.15035176277160645, 0.1549983024597168, 0.15962505340576172, 0.16462254524230957, 0.16930603981018066, 0.1739509105682373, 0.17864370346069336, 0.18348360061645508, 0.18886852264404297, 0.19363760948181152, 0.19831323623657227, 0.20298075675964355, 0.20856022834777832, 0.2135908603668213, 0.21828079223632812, 0.22294998168945312, 0.2276613712310791, 0.2322864532470703, 0.23893451690673828, 0.24352765083312988, 0.24813485145568848, 0.25272250175476074, 0.25739002227783203, 0.2619898319244385, 0.2666432857513428, 0.2712085247039795, 0.2757737636566162, 0.2803483009338379, 0.2850656509399414, 0.2897064685821533, 0.2942814826965332, 0.298846960067749, 0.30344295501708984, 0.3081636428833008, 0.3128015995025635, 0.3178977966308594, 0.3224773406982422, 0.32704806327819824, 0.3316230773925781, 0.3384058475494385, 0.3430817127227783, 0.3479945659637451, 0.35257840156555176, 0.3571510314941406, 0.3617136478424072, 0.3663160800933838, 0.3708822727203369, 0.37546730041503906, 0.38042616844177246, 0.384998083114624, 0.38957905769348145, 0.3941769599914551, 0.3987703323364258, 0.4033684730529785, 0.4079442024230957, 0.4128429889678955, 0.4174075126647949, 0.421950101852417, 0.4264965057373047, 0.43103814125061035, 0.4355924129486084, 0.44029808044433594, 0.4453568458557129, 0.4499046802520752, 0.45447826385498047, 0.45905351638793945, 0.46366262435913086, 0.46822190284729004, 0.4730956554412842, 0.4776883125305176, 0.48226404190063477, 0.48682236671447754, 0.49138712882995605, 0.4959409236907959, 0.5005223751068115, 0.5051751136779785, 0.5097723007202148, 0.5145337581634521, 0.5191078186035156, 0.5236921310424805, 0.5282800197601318, 0.533226490020752, 0.5377931594848633, 0.5446100234985352, 0.5492031574249268, 0.5549516677856445, 0.5595786571502686, 0.5645794868469238, 0.569178581237793, 0.5737917423248291, 0.5784077644348145, 0.5836246013641357, 0.5885958671569824, 0.5932114124298096, 0.5979659557342529, 0.6025805473327637, 0.6072053909301758, 0.6118483543395996, 0.6164724826812744, 0.6212544441223145, 0.6262645721435547, 0.6309299468994141, 0.6355729103088379, 0.6402227878570557, 0.6448755264282227, 0.6516127586364746, 0.6567926406860352, 0.6614489555358887, 0.6665940284729004, 0.6712424755096436, 0.6758630275726318, 0.6804492473602295, 0.6850676536560059, 0.68977952003479, 0.694390058517456, 0.698969841003418, 0.7035882472991943, 0.7081930637359619, 0.7128221988677979, 0.71791672706604, 0.7226517200469971, 0.7272377014160156, 0.7318408489227295, 0.7364411354064941, 0.7410452365875244, 0.7456459999084473, 0.7524282932281494, 0.7570233345031738, 0.7616310119628906, 0.7662272453308105, 0.77081298828125, 0.7754192352294922, 0.780073881149292, 0.7846658229827881, 0.7892472743988037, 0.7938380241394043, 0.798433780670166, 0.803015947341919, 0.8079745769500732, 0.8125743865966797, 0.8171589374542236, 0.8217463493347168, 0.8264343738555908, 0.8310284614562988, 0.8356137275695801, 0.8404514789581299, 0.8450286388397217, 0.8496031761169434, 0.8541672229766846, 0.8591947555541992, 0.8637804985046387, 0.8685600757598877, 0.8731279373168945, 0.8777134418487549, 0.8822896480560303, 0.8868741989135742, 0.8914573192596436, 0.8960297107696533, 0.901073694229126, 0.9056563377380371, 0.9102671146392822, 0.9148619174957275, 0.9194469451904297, 0.9240269660949707, 0.9287168979644775, 0.9333016872406006, 0.9378964900970459, 0.9424805641174316, 0.9470651149749756, 0.9516639709472656, 0.9562349319458008, 0.9615294933319092, 0.9661064147949219, 0.9707045555114746, 0.9752728939056396, 0.979849100112915, 0.9844324588775635, 0.9890115261077881, 0.9937992095947266, 0.9983863830566406, 1.002976655960083, 1.007558822631836, 1.0121562480926514, 1.0167484283447266, 1.0214858055114746, 1.0260703563690186, 1.0307562351226807, 1.0353443622589111, 1.0399513244628906, 1.0445373058319092, 1.049105167388916, 1.0540986061096191, 1.0586965084075928, 1.06364107131958, 1.068246841430664, 1.0728282928466797, 1.0774052143096924, 1.0819811820983887, 1.0865740776062012, 1.0911493301391602, 1.0957231521606445, 1.1002910137176514, 1.1048929691314697, 1.1094660758972168, 1.1140596866607666, 1.1186442375183105, 1.1232261657714844, 1.1278057098388672, 1.1325170993804932, 1.1371092796325684, 1.1417210102081299, 1.1466517448425293, 1.151259422302246, 1.155869960784912, 1.1626358032226562, 1.1672492027282715, 1.1718685626983643, 1.1768419742584229, 1.1814696788787842, 1.1860737800598145, 1.1906862258911133, 1.1952850818634033, 1.1998944282531738, 1.2044882774353027, 1.2095038890838623, 1.2141883373260498, 1.218839168548584, 1.2235186100006104, 1.2281444072723389, 1.232844591140747, 1.2384555339813232, 1.2434496879577637, 1.248431921005249, 1.2534246444702148, 1.2584185600280762, 1.2634024620056152, 1.270291805267334, 1.2753992080688477, 1.2804059982299805, 1.2854058742523193, 1.290403127670288, 1.2954216003417969, 1.3007254600524902, 1.3057172298431396, 1.3107640743255615, 1.3157837390899658, 1.320777416229248, 1.3257627487182617, 1.3309969902038574, 1.3359730243682861, 1.3410398960113525, 1.3460190296173096, 1.3511104583740234, 1.3561136722564697, 1.3614122867584229, 1.3664212226867676, 1.371417760848999, 1.3764042854309082, 1.3828527927398682, 1.3878345489501953, 1.3930702209472656, 1.3980636596679688, 1.403055191040039, 1.4080641269683838, 1.4131097793579102, 1.4180850982666016, 1.423337459564209, 1.4283123016357422, 1.4333159923553467, 1.4383544921875, 1.4433481693267822, 1.4483263492584229, 1.4534802436828613, 1.4586024284362793, 1.4636001586914062, 1.468583583831787, 1.473592758178711, 1.478635311126709, 1.483964204788208, 1.4908010959625244, 1.4959144592285156, 1.5009546279907227, 1.5059587955474854, 1.511216402053833, 1.5165863037109375, 1.521554946899414, 1.5265400409698486, 1.5315368175506592, 1.536501169204712, 1.5414998531341553, 1.546579360961914, 1.5515620708465576, 1.5565431118011475, 1.561572551727295, 1.5666964054107666, 1.5716545581817627, 1.5768523216247559, 1.5818257331848145, 1.58687424659729, 1.5918571949005127, 1.598393440246582, 1.6038882732391357, 1.6089487075805664, 1.6140038967132568, 1.6190130710601807, 1.6240334510803223, 1.6290533542633057, 1.634371280670166, 1.6394555568695068, 1.6445033550262451, 1.6495640277862549, 1.6563215255737305, 1.6627929210662842, 1.6683111190795898, 1.6733458042144775, 1.6785242557525635, 1.6835365295410156, 1.6885690689086914, 1.6936347484588623, 1.6991114616394043, 1.7040925025939941, 1.710209608078003, 1.7152166366577148, 1.7201919555664062, 1.7253527641296387, 1.7303836345672607, 1.7353777885437012, 1.7405340671539307, 1.7455594539642334, 1.7505745887756348, 1.755570888519287, 1.761056900024414, 1.7660703659057617, 1.7710597515106201, 1.776008129119873, 1.7811248302459717, 1.7862226963043213, 1.792015552520752, 1.7973730564117432, 1.8027844429016113, 1.8087506294250488, 1.8151240348815918, 1.8204030990600586, 1.8254265785217285, 1.8304738998413086, 1.8354933261871338, 1.8405413627624512, 1.845550537109375, 1.8509514331817627, 1.8559470176696777, 1.8609704971313477, 1.8659515380859375, 1.870936632156372, 1.8759651184082031, 1.8813190460205078, 1.886460304260254, 1.891498327255249, 1.896582841873169, 1.9017810821533203, 1.9068264961242676, 1.9122493267059326, 1.9183404445648193, 1.9233543872833252, 1.9283757209777832, 1.9336519241333008, 1.9387688636779785, 1.9437682628631592, 1.9487528800964355, 1.9541194438934326, 1.9606008529663086, 1.9667203426361084, 1.972609281539917, 1.9779291152954102, 1.9836151599884033, 1.9889891147613525, 1.9946460723876953, 1.9996922016143799, 2.0047993659973145, 2.009881019592285, 2.014970302581787, 2.0199639797210693, 2.026057243347168, 2.0310404300689697, 2.036196231842041, 2.0413434505462646, 2.046320676803589, 2.051309585571289, 2.0563158988952637, 2.0613160133361816, 2.066653251647949, 2.071645736694336, 2.0766515731811523, 2.08215594291687, 2.087803840637207, 2.092984199523926, 2.0990188121795654, 2.104147434234619, 2.1096630096435547, 2.1146750450134277, 2.1199116706848145, 2.126443862915039, 2.1314640045166016, 2.136530637741089, 2.141874313354492, 2.1468863487243652, 2.152204751968384, 2.1575028896331787, 2.1625282764434814, 2.167919158935547, 2.173435926437378, 2.178788423538208, 2.184004545211792, 2.1890652179718018, 2.19413685798645, 2.1991915702819824, 2.204625129699707, 2.2096433639526367, 2.214677333831787, 2.2196640968322754, 2.225090742111206, 2.2301995754241943, 2.2362220287323, 2.2417941093444824, 2.246821641921997, 2.251851797103882, 2.2573282718658447, 2.26343035697937, 2.2698280811309814, 2.2751832008361816, 2.2802207469940186, 2.285458564758301, 2.2910354137420654, 2.296431303024292, 2.301537036895752, 2.3072919845581055, 2.3131215572357178, 2.3181583881378174, 2.3237483501434326, 2.3287930488586426, 2.3338146209716797, 2.3389878273010254, 2.345176935195923, 2.3502044677734375, 2.3554115295410156, 2.3605642318725586, 2.365708351135254, 2.3707633018493652, 2.3758671283721924, 2.3810269832611084, 2.386141777038574, 2.3914520740509033, 2.396766424179077, 2.4021942615509033, 2.4074270725250244, 2.41287899017334, 2.4179821014404297, 2.423041343688965, 2.42817759513855, 2.4332404136657715, 2.4382243156433105, 2.4446630477905273, 2.449678421020508, 2.454774856567383, 2.4599530696868896, 2.4649691581726074, 2.4701786041259766, 2.4751408100128174, 2.480198383331299, 2.485205888748169, 2.490527629852295, 2.4955227375030518, 2.5006096363067627, 2.505671501159668, 2.5106849670410156, 2.515819549560547, 2.5208263397216797, 2.5258398056030273, 2.5308492183685303, 2.5358448028564453, 2.541811466217041, 2.5497801303863525, 2.555294990539551, 2.56042742729187, 2.5655057430267334, 2.5706186294555664, 2.575688600540161, 2.580732822418213, 2.5858757495880127, 2.59096360206604, 2.596122980117798, 2.60125994682312, 2.606390953063965, 2.6115336418151855, 2.616711139678955, 2.622603416442871, 2.627694606781006, 2.6327645778656006, 2.6378819942474365, 2.642972707748413, 2.648054361343384, 2.654775857925415, 2.65994930267334, 2.6654610633850098, 2.6704883575439453, 2.675492763519287, 2.6804683208465576, 2.6855132579803467, 2.6905157566070557, 2.695563554763794, 2.7006213665008545, 2.70565128326416, 2.710664749145508, 2.7156777381896973, 2.7207725048065186, 2.7265257835388184, 2.7315876483917236, 2.7366244792938232, 2.7416181564331055, 2.7466371059417725, 2.7516841888427734, 2.758542776107788, 2.76359224319458, 2.7686102390289307, 2.7736315727233887, 2.7786498069763184, 2.7836694717407227, 2.788736581802368, 2.7937376499176025, 2.798780918121338, 2.803818464279175, 2.80888295173645, 2.8139266967773438, 2.818967580795288, 2.8240792751312256, 2.8298027515411377, 2.834850549697876, 2.839902639389038, 2.8449435234069824, 2.8499748706817627, 2.854999542236328, 2.861581802368164, 2.866615056991577, 2.871642827987671, 2.876638174057007, 2.8816263675689697, 2.8866500854492188, 2.89163875579834, 2.896627902984619, 2.9016196727752686, 2.906643867492676, 2.911670684814453, 2.9166793823242188, 2.9217257499694824, 2.9269156455993652, 2.9321389198303223, 2.937204122543335, 2.942246675491333, 2.9472835063934326, 2.9523582458496094, 2.9574062824249268, 2.9639906883239746, 2.9691121578216553, 2.974390745162964, 2.980029821395874, 2.9851953983306885, 2.9905409812927246, 2.9958527088165283, 3.001258134841919, 3.0062918663024902, 3.0114939212799072, 3.0171005725860596, 3.0246458053588867, 3.0321102142333984, 3.038235664367676, 3.04506516456604, 3.052276372909546, 3.060606002807617, 3.0672447681427, 3.075535774230957, 3.0826706886291504, 3.089561700820923, 3.0951592922210693, 3.1013338565826416, 3.107271671295166, 3.1140966415405273, 3.1209402084350586, 3.1275851726531982, 3.133169651031494, 3.1394426822662354, 3.1446566581726074, 3.1494815349578857, 3.154308557510376, 3.159254789352417, 3.1650729179382324, 3.1700735092163086, 3.175034284591675, 3.1802539825439453, 3.1851863861083984, 3.1899547576904297, 3.195661783218384, 3.2003231048583984, 3.2053029537200928, 3.2103333473205566, 3.2152645587921143, 3.220203161239624, 3.2251179218292236, 3.2300760746002197, 3.235452175140381, 3.240426540374756, 3.2453773021698, 3.250314235687256, 3.2552003860473633, 3.260131359100342, 3.265516996383667, 3.2704098224639893, 3.275343656539917, 3.2802751064300537, 3.285168409347534, 3.2900917530059814, 3.2967400550842285, 3.3016393184661865, 3.306737184524536, 3.3116579055786133, 3.3166391849517822, 3.321697950363159, 3.3275370597839355, 3.3327348232269287, 3.337691307067871, 3.3429152965545654, 3.3478524684906006, 3.3527841567993164, 3.357673168182373, 3.362581253051758, 3.367663860321045, 3.37269926071167, 3.377746820449829, 3.382688522338867, 3.388190507888794, 3.393101215362549, 3.399526834487915, 3.4044604301452637, 3.4100139141082764, 3.4149444103240967, 3.42012357711792, 3.4250850677490234, 3.430004835128784, 3.434955358505249, 3.439873695373535, 3.444769859313965, 3.4496700763702393, 3.4545633792877197, 3.4597184658050537, 3.464679002761841, 3.4697370529174805, 3.4746439456939697, 3.479536771774292, 3.4844095706939697, 3.489269971847534, 3.494196891784668, 3.5009713172912598, 3.505678653717041, 3.510488271713257, 3.5154292583465576, 3.520660400390625, 3.5256130695343018, 3.5309646129608154, 3.5359885692596436, 3.540926456451416, 3.546254873275757, 3.5515589714050293, 3.55648136138916, 3.5614194869995117, 3.566307783126831, 3.57161808013916, 3.576918363571167, 3.581801652908325, 3.587094783782959, 3.592038869857788, 3.59696102142334, 3.6034648418426514, 3.608455181121826, 3.613645076751709, 3.618709087371826, 3.624206066131592, 3.629107713699341, 3.634016275405884, 3.638948917388916, 3.6440975666046143, 3.649026870727539, 3.6540184020996094, 3.658914804458618, 3.6639344692230225, 3.6689834594726562, 3.6741065979003906, 3.6790685653686523, 3.6840806007385254, 3.689115524291992, 3.694096088409424, 3.6991307735443115, 3.7057902812957764, 3.7108428478240967, 3.716243028640747, 3.721862316131592, 3.7268152236938477, 3.731858968734741, 3.737067937850952, 3.7423601150512695, 3.747622013092041, 3.752686023712158, 3.7577316761016846, 3.7627058029174805, 3.767784595489502, 3.7727394104003906, 3.7778737545013428, 3.782895088195801, 3.787722110748291, 3.7929821014404297, 3.7977681159973145, 3.802785873413086, 3.8093461990356445, 3.8141465187072754, 3.8190901279449463, 3.8239223957061768, 3.8291397094726562, 3.8339548110961914, 3.838873863220215, 3.8436038494110107, 3.84838604927063, 3.8532071113586426, 3.857988119125366, 3.8628690242767334, 3.867734909057617, 3.872532367706299, 3.877352237701416, 3.8823111057281494, 3.8872013092041016, 3.892087936401367, 3.897223711013794, 3.902264356613159, 3.907801628112793, 3.914726495742798, 3.9216299057006836, 3.9267075061798096, 3.931696891784668, 3.9372856616973877, 3.942704916000366, 3.948598623275757, 3.9535727500915527, 3.9586029052734375, 3.9636244773864746, 3.968626022338867, 3.9743566513061523, 3.9795615673065186, 3.984635829925537, 3.989893913269043, 3.994926929473877, 4.000034332275391, 4.005043029785156, 4.010080099105835, 4.015120267868042, 4.021834373474121, 4.0265820026397705, 4.03133749961853, 4.036338567733765, 4.041052341461182, 4.045907735824585, 4.05075216293335, 4.055458068847656, 4.060211181640625, 4.064955711364746, 4.06969428062439, 4.074459075927734, 4.0792319774627686, 4.083987712860107, 4.089004039764404, 4.094819784164429, 4.099945306777954, 4.105351209640503, 4.1104981899261475, 4.1156182289123535, 4.120932102203369, 4.1271467208862305, 4.132977724075317, 4.138253450393677, 4.143166542053223, 4.148092031478882, 4.152926445007324, 4.157742023468018, 4.162775039672852, 4.167523145675659, 4.172314167022705, 4.177424192428589, 4.182379722595215, 4.187151670455933, 4.19196629524231, 4.197041034698486, 4.201837778091431, 4.2066123485565186, 4.21140718460083, 4.216270923614502, 4.221127986907959, 4.227884292602539, 4.2324676513671875, 4.2369585037231445, 4.24147367477417, 4.246007680892944, 4.2505202293396, 4.25499153137207, 4.259480237960815, 4.264008522033691, 4.268509864807129, 4.272984504699707, 4.277520179748535, 4.281991958618164, 4.28651237487793, 4.290987253189087, 4.29552435874939, 4.300143718719482, 4.30465292930603, 4.309448003768921, 4.314211368560791, 4.319148778915405, 4.324026346206665, 4.3309853076934814, 4.335508346557617, 4.340043544769287, 4.344540596008301, 4.349043130874634, 4.353529214859009, 4.3580474853515625, 4.362553358078003, 4.367011785507202, 4.37151312828064, 4.37598991394043, 4.3808979988098145, 4.385622978210449, 4.390326499938965, 4.395083665847778, 4.399839878082275, 4.40474271774292, 4.409502267837524, 4.414251327514648, 4.419008731842041, 4.423753023147583, 4.428575277328491, 4.43548583984375, 4.440215349197388, 4.444960832595825, 4.449694871902466, 4.454416036605835, 4.4591662883758545, 4.463900327682495, 4.470059156417847, 4.474651575088501, 4.479220151901245, 4.483808517456055, 4.4884209632873535, 4.492989778518677, 4.497558832168579, 4.502111434936523, 4.506844520568848, 4.511455535888672, 4.516046047210693, 4.520620584487915, 4.525171995162964, 4.530290365219116, 4.537074327468872, 4.541651248931885, 4.54621148109436, 4.55079197883606, 4.555360794067383, 4.559933423995972, 4.5648417472839355, 4.569418430328369, 4.573975324630737, 4.578564405441284, 4.583136558532715, 4.587746620178223, 4.592315196990967, 4.596881866455078, 4.6014323234558105, 4.606041431427002, 4.610739231109619, 4.615340709686279, 4.619922876358032, 4.624482870101929, 4.6290283203125, 4.633684873580933, 4.638231039047241, 4.643212556838989, 4.64777684211731, 4.652336835861206, 4.6569013595581055, 4.661466121673584, 4.66604208946228, 4.670603513717651, 4.675151348114014, 4.679733991622925, 4.684292793273926, 4.688884019851685, 4.693433523178101, 4.697981595993042, 4.702541351318359, 4.707109212875366, 4.711772441864014, 4.716370582580566, 4.720927000045776, 4.725486993789673, 4.730041027069092, 4.735641002655029, 4.742477655410767, 4.747039794921875, 4.751590728759766, 4.756135940551758, 4.760697841644287, 4.76557993888855, 4.7701194286346436, 4.774671792984009, 4.779231071472168, 4.783790349960327, 4.788376331329346, 4.792919874191284, 4.797468423843384, 4.802013158798218, 4.806607246398926, 4.811174392700195, 4.815896034240723, 4.820456266403198, 4.825010776519775, 4.82958722114563, 4.8341498374938965, 4.838702440261841, 4.843268871307373, 4.848377704620361, 4.852917432785034, 4.857563734054565, 4.86216402053833, 4.866801738739014, 4.871354103088379, 4.875900030136108, 4.8804521560668945, 4.885035276412964, 4.889597415924072, 4.894133567810059, 4.898677587509155, 4.903212308883667, 4.907754182815552, 4.912301540374756, 4.91703200340271, 4.921618461608887, 4.9261627197265625, 4.930745840072632, 4.935312032699585, 4.939887523651123, 4.94448184967041, 4.949746131896973, 4.95431923866272, 4.958864212036133, 4.963430643081665, 4.968183994293213, 4.9727394580841064, 4.977300405502319, 4.981858968734741, 4.986450433731079, 4.991002798080444, 4.995560646057129, 5.00010085105896, 5.004652976989746, 5.009221076965332, 5.01380467414856, 5.018514633178711], "average_iteration_time": 0.005018514633178711, "iteration_time_stderr": 1.6969875805555367e-05}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1;2],ship_values=[1;1],num_shots=3)", "node_count": 324981, "terminal_node_count": 243712, "information_set_count": 46962, "action_count": 10, "player_count": 2, "nature": false, "height": 10, "sparsities": {"action_nodes": 0.9999946761099126, "information_set_actions": 0.9999787061879818, "node_players": 0.0, "level_graphs": 0.9999996922906499, "graph": 0.9999969229064994}, "branching_factor": 3.99881873777209, "setup_time": 48.74234390258789, "iteration_timestamps": [0.0, 0.012101173400878906, 0.019243240356445312, 0.029541492462158203, 0.04039454460144043, 0.04938673973083496, 0.059006690979003906, 0.06795978546142578, 0.07693266868591309, 0.08603382110595703, 0.09557628631591797, 0.10452651977539062, 0.11349606513977051, 0.12325835227966309, 0.13230109214782715, 0.14281582832336426, 0.15125489234924316, 0.1604621410369873, 0.1688542366027832, 0.1773531436920166, 0.18588733673095703, 0.19502019882202148, 0.20342135429382324, 0.2119145393371582, 0.22046566009521484, 0.23006987571716309, 0.2385554313659668, 0.24900102615356445, 0.25815916061401367, 0.266603946685791, 0.2750248908996582, 0.28344225883483887, 0.29252004623413086, 0.30097317695617676, 0.30942487716674805, 0.318042516708374, 0.3272080421447754, 0.33562254905700684, 0.3440227508544922, 0.355252742767334, 0.3643670082092285, 0.3728361129760742, 0.3813197612762451, 0.3903021812438965, 0.3988044261932373, 0.40720176696777344, 0.41565394401550293, 0.4247150421142578, 0.4331519603729248, 0.4416525363922119, 0.4501185417175293, 0.4615006446838379, 0.4700438976287842, 0.4785745143890381, 0.4871814250946045, 0.4967947006225586, 0.5051314830780029, 0.5136268138885498, 0.5228431224822998, 0.5313911437988281, 0.5398120880126953, 0.5482044219970703, 0.5573840141296387, 0.568166971206665, 0.5767643451690674, 0.5853242874145508, 0.5943396091461182, 0.6027560234069824, 0.6111798286437988, 0.6198110580444336, 0.6292464733123779, 0.6377086639404297, 0.6461591720581055, 0.6553869247436523, 0.6644160747528076, 0.6749846935272217, 0.683495283126831, 0.6924619674682617, 0.7008838653564453, 0.709324836730957, 0.7179574966430664, 0.7269878387451172, 0.7354104518890381, 0.743882417678833, 0.7525949478149414, 0.7615439891815186, 0.7700216770172119, 0.7807512283325195, 0.7902259826660156, 0.7988901138305664, 0.8073320388793945, 0.8157098293304443, 0.8248934745788574, 0.8333301544189453, 0.841801643371582, 0.8502531051635742, 0.8592875003814697, 0.8677949905395508, 0.8762340545654297, 0.8871860504150391, 0.8968534469604492, 0.9052913188934326, 0.9137341976165771, 0.9230575561523438, 0.9316811561584473, 0.9401164054870605, 0.9485514163970947, 0.9576408863067627, 0.966148853302002, 0.9746055603027344, 0.9830737113952637, 0.9942724704742432, 1.0027523040771484, 1.0112152099609375, 1.0198404788970947, 1.029369592666626, 1.0378646850585938, 1.0464093685150146, 1.0555224418640137, 1.0645332336425781, 1.0730047225952148, 1.0814602375030518, 1.0905811786651611, 1.1013803482055664, 1.1099350452423096, 1.1185660362243652, 1.127701997756958, 1.1361563205718994, 1.1448585987091064, 1.15325927734375, 1.1626198291778564, 1.1711647510528564, 1.1796107292175293, 1.1886115074157715, 1.1975514888763428, 1.208172082901001, 1.2166633605957031, 1.2257657051086426, 1.2341837882995605, 1.242652177810669, 1.2516191005706787, 1.2607080936431885, 1.2691447734832764, 1.2776899337768555, 1.2863852977752686, 1.2953822612762451, 1.3039007186889648, 1.314558744430542, 1.3236241340637207, 1.3321499824523926, 1.3405144214630127, 1.3497538566589355, 1.359891414642334, 1.3684544563293457, 1.3768694400787354, 1.3859260082244873, 1.3948466777801514, 1.403268575668335, 1.4116828441619873, 1.4229321479797363, 1.4315085411071777, 1.4398877620697021, 1.4483673572540283, 1.4574558734893799, 1.4659020900726318, 1.4743411540985107, 1.4828240871429443, 1.4919867515563965, 1.500391960144043, 1.5088295936584473, 1.517247200012207, 1.5289452075958252, 1.5373897552490234, 1.5459351539611816, 1.5551800727844238, 1.563492774963379, 1.5719656944274902, 1.580509901046753, 1.5894596576690674, 1.597898006439209, 1.6063313484191895, 1.6148731708526611, 1.6238815784454346, 1.634615421295166, 1.6430954933166504, 1.6518919467926025, 1.6608903408050537, 1.6693298816680908, 1.677802562713623, 1.6868841648101807, 1.6955368518829346, 1.703991174697876, 1.7123456001281738, 1.721174955368042, 1.7296106815338135, 1.740072250366211, 1.7485604286193848, 1.7579584121704102, 1.7661800384521484, 1.774625539779663, 1.7830677032470703, 1.7921476364135742, 1.8005402088165283, 1.808997392654419, 1.8175053596496582, 1.8267521858215332, 1.8351547718048096, 1.8458127975463867, 1.8548307418823242, 1.8632516860961914, 1.8716745376586914, 1.8801970481872559, 1.8890070915222168, 1.897399663925171, 1.905885934829712, 1.9142522811889648, 1.923142671585083, 1.931572437286377, 1.9399826526641846, 1.9507112503051758, 1.9608380794525146, 1.968994379043579, 1.977449893951416, 1.9865658283233643, 1.9953744411468506, 2.0037405490875244, 2.012157917022705, 2.0212035179138184, 2.029632806777954, 2.0379769802093506, 2.0465011596679688, 2.057610511779785, 2.0661392211914062, 2.0746262073516846, 2.0830347537994385, 2.092115879058838, 2.1006321907043457, 2.1090009212493896, 2.117734432220459, 2.1272222995758057, 2.135679006576538, 2.144096851348877, 2.1530961990356445, 2.1642367839813232, 2.1723620891571045, 2.1809186935424805, 2.1898343563079834, 2.19826602935791, 2.206669569015503, 2.2150888442993164, 2.2241711616516113, 2.2327160835266113, 2.2411956787109375, 2.249568223953247, 2.2584588527679443, 2.268961191177368, 2.2773852348327637, 2.2858824729919434, 2.294950485229492, 2.303380012512207, 2.311837673187256, 2.320204734802246, 2.329212188720703, 2.337656259536743, 2.3461849689483643, 2.354766845703125, 2.3641834259033203, 2.374647378921509, 2.383044481277466, 2.3919410705566406, 2.4004197120666504, 2.4088187217712402, 2.417227029800415, 2.4260735511779785, 2.4344775676727295, 2.442840099334717, 2.451355457305908, 2.4601988792419434, 2.4687087535858154, 2.479078769683838, 2.4874401092529297, 2.496777296066284, 2.5051651000976562, 2.5136377811431885, 2.522716522216797, 2.531785249710083, 2.540175437927246, 2.5486629009246826, 2.5576255321502686, 2.5663795471191406, 2.574920654296875, 2.5854029655456543, 2.5943939685821533, 2.6029112339019775, 2.6113462448120117, 2.6197664737701416, 2.628741502761841, 2.6371822357177734, 2.645592212677002, 2.65408992767334, 2.663191080093384, 2.67172908782959, 2.680109977722168, 2.6912598609924316, 2.7000436782836914, 2.7084593772888184, 2.7172152996063232, 2.7262961864471436, 2.7350335121154785, 2.743488073348999, 2.751818895339966, 2.7608962059020996, 2.769364595413208, 2.778022527694702, 2.786550998687744, 2.7978782653808594, 2.806457757949829, 2.815129518508911, 2.8242828845977783, 2.832970380783081, 2.841433048248291, 2.8503684997558594, 2.8591926097869873, 2.867820978164673, 2.8763580322265625, 2.8846704959869385, 2.893756151199341, 2.9043149948120117, 2.912862539291382, 2.9213380813598633, 2.9309849739074707, 2.9394426345825195, 2.947972059249878, 2.956986665725708, 2.9658865928649902, 2.9744181632995605, 2.983365774154663, 2.9919965267181396, 3.0005698204040527, 3.0111136436462402, 3.0195651054382324, 3.0290560722351074, 3.0372259616851807, 3.0457305908203125, 3.0540919303894043, 3.0639443397521973, 3.072154998779297, 3.0806424617767334, 3.0897655487060547, 3.0987188816070557, 3.1071066856384277, 3.117708921432495, 3.126681327819824, 3.1350653171539307, 3.143467903137207, 3.151909351348877, 3.160837411880493, 3.169196844100952, 3.1776325702667236, 3.1860363483428955, 3.1953511238098145, 3.2036333084106445, 3.211941957473755, 3.2227325439453125, 3.23260498046875, 3.240893602371216, 3.249270439147949, 3.2581424713134766, 3.266672134399414, 3.275062322616577, 3.283550977706909, 3.292506694793701, 3.3011317253112793, 3.309530019760132, 3.3179149627685547, 3.3292629718780518, 3.3380656242370605, 3.346527099609375, 3.3551766872406006, 3.3640618324279785, 3.372443914413452, 3.3808047771453857, 3.389502763748169, 3.398613929748535, 3.4072608947753906, 3.4156434535980225, 3.4241394996643066, 3.4356210231781006, 3.4439361095428467, 3.4525656700134277, 3.4615907669067383, 3.4700262546539307, 3.478400468826294, 3.486943006515503, 3.4958832263946533, 3.5042808055877686, 3.5129101276397705, 3.5215439796447754, 3.5303995609283447, 3.541032552719116, 3.5497303009033203, 3.5580172538757324, 3.5673930644989014, 3.5757789611816406, 3.584193229675293, 3.5933847427368164, 3.602452278137207, 3.6109766960144043, 3.6195716857910156, 3.6286799907684326, 3.6371209621429443, 3.6479294300079346, 3.656585931777954, 3.6654772758483887, 3.6738414764404297, 3.68220591545105, 3.690875291824341, 3.6997013092041016, 3.708059072494507, 3.7165963649749756, 3.725447654724121, 3.7349493503570557, 3.743290901184082, 3.75382924079895, 3.7628910541534424, 3.7712740898132324, 3.779665470123291, 3.788360118865967, 3.7973382472991943, 3.8057069778442383, 3.8140869140625, 3.822704315185547, 3.8319506645202637, 3.84032940864563, 3.8491690158843994, 3.8598759174346924, 3.869119167327881, 3.877493381500244, 3.886059284210205, 3.8950822353363037, 3.9034979343414307, 3.911846876144409, 3.9201948642730713, 3.929206132888794, 3.937823534011841, 3.946255683898926, 3.9546303749084473, 3.9657986164093018, 3.9742653369903564, 3.982752799987793, 3.9912261962890625, 4.000728368759155, 4.009097337722778, 4.0174713134765625, 4.0269505977630615, 4.0357346534729, 4.044327974319458, 4.0532567501068115, 4.062239646911621, 4.072881460189819, 4.0813210010528564, 4.0899293422698975, 4.098976373672485, 4.10731053352356, 4.1157121658325195, 4.124204158782959, 4.133051156997681, 4.141507625579834, 4.150482892990112, 4.159112215042114, 4.16848087310791, 4.1789140701293945, 4.187342405319214, 4.196416139602661, 4.2048115730285645, 4.21319317817688, 4.221559524536133, 4.230529308319092, 4.238872051239014, 4.247538805007935, 4.256069898605347, 4.265060663223267, 4.27348256111145, 4.284109830856323, 4.2934558391571045, 4.302543640136719, 4.310831069946289, 4.319357633590698, 4.328507900238037, 4.336930751800537, 4.345301628112793, 4.3538498878479, 4.362867116928101, 4.371187925338745, 4.3795554637908936, 4.390504360198975, 4.39995551109314, 4.4086692333221436, 4.416965961456299, 4.42603611946106, 4.435070514678955, 4.443479776382446, 4.452099084854126, 4.461353778839111, 4.469749450683594, 4.478086471557617, 4.486481666564941, 4.497756242752075, 4.5064616203308105, 4.5147058963775635, 4.52335000038147, 4.5323326587677, 4.540713787078857, 4.549127578735352, 4.557753801345825, 4.56685209274292, 4.575188398361206, 4.583757162094116, 4.592660665512085, 4.6042091846466064, 4.613118648529053, 4.621809720993042, 4.6305832862854, 4.638966798782349, 4.647353172302246, 4.655980587005615, 4.665056943893433, 4.673432111740112, 4.682146072387695, 4.690371036529541, 4.699296236038208, 4.710090637207031, 4.718508958816528, 4.727896213531494, 4.736327409744263, 4.744714975357056, 4.7530858516693115, 4.762241363525391, 4.770662784576416, 4.779011249542236, 4.787599802017212, 4.796608924865723, 4.805060386657715, 4.816339492797852, 4.82459831237793, 4.833990573883057, 4.842365741729736, 4.851288795471191, 4.860317230224609, 4.869325160980225, 4.877733945846558, 4.886131525039673, 4.8952367305755615, 4.903685808181763, 4.91208028793335, 4.92278790473938, 4.9318273067474365, 4.940188407897949, 4.948935031890869, 4.957420825958252, 4.966257810592651, 4.974585056304932, 4.983180522918701, 4.991539239883423, 5.0008039474487305, 5.009195804595947, 5.017956733703613, 5.0291101932525635, 5.037931680679321, 5.046359300613403, 5.054931879043579, 5.063830614089966, 5.072221755981445, 5.081427335739136, 5.089456796646118, 5.098665475845337, 5.10718560218811, 5.11560583114624, 5.12479043006897, 5.136172533035278, 5.144608736038208, 5.153104066848755, 5.162200450897217, 5.170807123184204, 5.179317951202393, 5.187778472900391, 5.196699619293213, 5.205105543136597, 5.213580369949341, 5.222291707992554, 5.231175661087036, 5.241870641708374, 5.252004146575928, 5.26124906539917, 5.269882440567017, 5.2783362865448, 5.286766767501831, 5.295953750610352, 5.304420471191406, 5.314717054367065, 5.324167490005493, 5.333391904830933, 5.341756343841553, 5.352362155914307, 5.361709117889404, 5.370303153991699, 5.3787431716918945, 5.3874101638793945, 5.396565675735474, 5.4049718379974365, 5.413389682769775, 5.4219887256622314, 5.431076526641846, 5.439507484436035, 5.447930574417114, 5.459104061126709, 5.468673944473267, 5.477143049240112, 5.485881328582764, 5.495286464691162, 5.503839015960693, 5.512295246124268, 5.521032094955444, 5.530453443527222, 5.53859281539917, 5.5469911098480225, 5.555603981018066, 5.566645383834839, 5.575004816055298, 5.583513259887695, 5.592222690582275, 5.60176420211792, 5.610130310058594, 5.618619203567505, 5.627827167510986, 5.6365766525268555, 5.644956350326538, 5.65394401550293, 5.66279411315918, 5.673428535461426, 5.68186616897583, 5.69038987159729, 5.699147939682007, 5.707537889480591, 5.71593976020813, 5.724470138549805, 5.733638763427734, 5.741896390914917, 5.75098729133606, 5.759777784347534, 5.768859148025513, 5.779247045516968, 5.787675380706787, 5.7969841957092285, 5.805367708206177, 5.81391453742981, 5.82240629196167, 5.831297159194946, 5.839674234390259, 5.8482677936553955, 5.85667610168457, 5.865502834320068, 5.873845815658569, 5.8844170570373535, 5.893823623657227, 5.902794122695923, 5.9112019538879395, 5.91960597038269, 5.928884506225586, 5.937616348266602, 5.945879936218262, 5.954191446304321, 5.963175058364868, 5.9716033935546875, 5.9799675941467285, 5.990800619125366, 5.999833345413208, 6.008315563201904, 6.0171592235565186, 6.025917291641235, 6.035080909729004, 6.043470621109009, 6.051846981048584, 6.061131715774536, 6.069822072982788, 6.078255653381348, 6.086672782897949, 6.098032712936401, 6.106598377227783, 6.1150312423706055, 6.123669385910034, 6.132455348968506, 6.141627550125122, 6.14972448348999, 6.158216953277588, 6.167640447616577, 6.175986289978027, 6.1844353675842285, 6.193533182144165, 6.205221176147461, 6.213225603103638, 6.221563816070557, 6.230682134628296, 6.239079236984253, 6.2475080490112305, 6.25614333152771, 6.265121698379517, 6.273504257202148, 6.281877279281616, 6.29043436050415, 6.299365043640137, 6.309865236282349, 6.318280458450317, 6.327426195144653, 6.336299896240234, 6.34595799446106, 6.354222536087036, 6.3634114265441895, 6.371875524520874, 6.3802783489227295, 6.388827562332153, 6.397830009460449, 6.406270980834961, 6.417546510696411, 6.425791263580322, 6.4356019496917725, 6.444128036499023, 6.452458381652832, 6.461712598800659, 6.4701902866363525, 6.478643894195557, 6.487146377563477, 6.496163606643677, 6.5046210289001465, 6.5131707191467285, 6.5241522789001465, 6.533581733703613, 6.541916847229004, 6.550396203994751, 6.559457063674927, 6.56884241104126, 6.57720160484314, 6.585673093795776, 6.594908714294434, 6.603498458862305, 6.6119225025177, 6.620395660400391, 6.6316752433776855, 6.64033317565918, 6.649059772491455, 6.657628297805786, 6.6665027141571045, 6.674957752227783, 6.683512210845947, 6.691856622695923, 6.700860500335693, 6.7093589305877686, 6.717946529388428, 6.726862907409668, 6.7380101680755615, 6.746481895446777, 6.754886865615845, 6.763583421707153, 6.773139238357544, 6.781583309173584, 6.790030479431152, 6.79920506477356, 6.8077826499938965, 6.818484544754028, 6.8271448612213135, 6.836236476898193, 6.846714019775391, 6.855090618133545, 6.864118337631226, 6.873346328735352, 6.881817102432251, 6.89070200920105, 6.899751901626587, 6.908490419387817, 6.916965484619141, 6.925687074661255, 6.934586763381958, 6.943111181259155, 6.953898668289185, 6.96260666847229, 6.97206974029541, 6.9805333614349365, 6.989032745361328, 6.998299598693848, 7.007261514663696, 7.015688180923462, 7.024386644363403, 7.033448696136475, 7.0422704219818115, 7.050718784332275, 7.0619165897369385, 7.0713629722595215, 7.079844236373901, 7.0884740352630615, 7.097575426101685, 7.10680079460144, 7.115262746810913, 7.123881578445435, 7.132990598678589, 7.141662359237671, 7.1501359939575195, 7.158813238143921, 7.170086622238159, 7.178570747375488, 7.186976671218872, 7.195816278457642, 7.205294609069824, 7.213866472244263, 7.222944498062134, 7.231950283050537, 7.240947246551514, 7.24941873550415, 7.257921934127808, 7.2670347690582275, 7.277861595153809, 7.286366701126099, 7.294951677322388, 7.3038649559021, 7.312321186065674, 7.321154594421387, 7.329474687576294, 7.338801145553589, 7.347280263900757, 7.355681657791138, 7.365113258361816, 7.374016046524048, 7.384800434112549, 7.3934643268585205, 7.402438640594482, 7.4108991622924805, 7.419514417648315, 7.428160667419434, 7.437203884124756, 7.445667028427124, 7.454479694366455, 7.462957859039307, 7.472360610961914, 7.480813980102539, 7.491558790206909, 7.500755071640015, 7.509261846542358, 7.517703056335449, 7.526137351989746, 7.535101652145386, 7.543564319610596, 7.552364110946655, 7.560810565948486, 7.570240259170532, 7.578629493713379, 7.587436199188232, 7.5984132289886475, 7.608632802963257, 7.618916749954224, 7.6280577182769775, 7.637141227722168, 7.645606279373169, 7.654338359832764, 7.66333532333374, 7.671940565109253, 7.680455207824707, 7.6895201206207275, 7.698350191116333, 7.709102153778076, 7.717733383178711, 7.72709321975708, 7.736540794372559, 7.7449705600738525, 7.753475189208984, 7.762673854827881, 7.771597862243652, 7.779953718185425, 7.788446664810181, 7.7974677085876465, 7.805923223495483, 7.816633224487305, 7.825371026992798, 7.834486484527588, 7.842832088470459, 7.851392984390259, 7.860088109970093, 7.869322061538696, 7.877783298492432, 7.886277198791504, 7.895348787307739, 7.904220342636108, 7.912668704986572, 7.923356533050537, 7.932338714599609, 7.94079852104187, 7.949337005615234, 7.957973480224609, 7.966922283172607, 7.975423812866211, 7.983970880508423, 7.992521286010742, 8.001586437225342, 8.010303020477295, 8.018757343292236, 8.0298011302948, 8.039983749389648, 8.04845666885376, 8.056761264801025, 8.065800905227661, 8.0742769241333, 8.082774639129639, 8.0915367603302, 8.100445747375488, 8.108889102935791, 8.117291450500488, 8.125786304473877, 8.137495040893555, 8.146012306213379, 8.154428720474243, 8.163233518600464, 8.171721458435059, 8.180155754089355, 8.18867039680481, 8.197516441345215, 8.20596194267273, 8.214381217956543, 8.222898483276367, 8.231743812561035, 8.242588996887207, 8.251062393188477, 8.259559869766235, 8.26911187171936, 8.27753496170044, 8.286012887954712, 8.2951021194458, 8.30387282371521, 8.312314987182617, 8.32073450088501, 8.329609155654907, 8.338121891021729, 8.348785638809204, 8.357700109481812, 8.366563558578491, 8.374947786331177, 8.383375883102417, 8.391878843307495, 8.400919914245605, 8.409653663635254, 8.418352365493774, 8.427197933197021, 8.436452388763428, 8.44479250907898, 8.45539379119873, 8.464372396469116, 8.472818851470947, 8.481201410293579, 8.489750385284424, 8.4985830783844, 8.506973505020142, 8.515376091003418, 8.524030685424805, 8.53297758102417, 8.541406869888306, 8.549824714660645, 8.560911655426025, 8.570149183273315, 8.580127477645874, 8.588295698165894, 8.597287893295288, 8.605710983276367, 8.614144802093506, 8.622604370117188, 8.631788730621338, 8.640560388565063, 8.64897894859314, 8.657472133636475, 8.66873288154602, 8.677239179611206, 8.685784339904785, 8.694699764251709, 8.703732967376709, 8.712172269821167, 8.720690488815308, 8.729640483856201, 8.738149404525757, 8.746626615524292, 8.755077838897705, 8.763970851898193, 8.774668216705322, 8.783177852630615, 8.791651487350464, 8.800729513168335, 8.809186458587646, 8.818446636199951, 8.827294826507568, 8.8365478515625, 8.844959259033203, 8.853447437286377, 8.862490177154541, 8.870984554290771, 8.881640911102295, 8.890153408050537], "average_iteration_time": 0.008890153408050537, "iteration_time_stderr": 2.2732591298491875e-05}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 33739, "terminal_node_count": 28116, "information_set_count": 1118, "action_count": 12, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9998509286880277, "information_set_actions": 0.9991055456171736, "node_players": 0.0, "level_graphs": 0.9999950602647741, "graph": 0.9999703615886449}, "branching_factor": 6.0, "setup_time": 6.660274982452393, "iteration_timestamps": [0.0, 0.006402015686035156, 0.010091304779052734, 0.013915777206420898, 0.017534255981445312, 0.021647930145263672, 0.025329113006591797, 0.0290219783782959, 0.03274655342102051, 0.03737306594848633, 0.04103684425354004, 0.0447382926940918, 0.04839324951171875, 0.052127838134765625, 0.05593109130859375, 0.059626102447509766, 0.06328129768371582, 0.06697726249694824, 0.07084178924560547, 0.07458949089050293, 0.07827210426330566, 0.08201265335083008, 0.08576059341430664, 0.08964133262634277, 0.09331011772155762, 0.09699392318725586, 0.10066819190979004, 0.10441327095031738, 0.10825967788696289, 0.11193466186523438, 0.11561441421508789, 0.11960721015930176, 0.1233515739440918, 0.12702369689941406, 0.13074445724487305, 0.1344921588897705, 0.14031672477722168, 0.14397740364074707, 0.1476733684539795, 0.15135431289672852, 0.15540838241577148, 0.15907740592956543, 0.16326141357421875, 0.1679973602294922, 0.1717545986175537, 0.17551779747009277, 0.1793227195739746, 0.18305373191833496, 0.18750858306884766, 0.19125843048095703, 0.19500374794006348, 0.19875884056091309, 0.20249199867248535, 0.20624113082885742, 0.2101001739501953, 0.2140042781829834, 0.21786284446716309, 0.22205829620361328, 0.22580957412719727, 0.22963953018188477, 0.23345470428466797, 0.23726224899291992, 0.24102997779846191, 0.24644804000854492, 0.25027918815612793, 0.2546553611755371, 0.2584266662597656, 0.262178897857666, 0.2659275531768799, 0.26969099044799805, 0.27344560623168945, 0.27721214294433594, 0.28104281425476074, 0.28486013412475586, 0.288926362991333, 0.29268431663513184, 0.2964439392089844, 0.30020880699157715, 0.30396533012390137, 0.30771899223327637, 0.3114895820617676, 0.3158590793609619, 0.3198583126068115, 0.3238356113433838, 0.3278357982635498, 0.3318209648132324, 0.33580517768859863, 0.3397541046142578, 0.3446989059448242, 0.34839940071105957, 0.35216665267944336, 0.35602450370788574, 0.35979151725769043, 0.3635537624359131, 0.3673083782196045, 0.3710441589355469, 0.374774694442749, 0.3784933090209961, 0.38224148750305176, 0.38604259490966797, 0.38992977142333984, 0.3936729431152344, 0.39741086959838867, 0.401141881942749, 0.4048757553100586, 0.4086277484893799, 0.41234779357910156, 0.41671252250671387, 0.42103075981140137, 0.42493724822998047, 0.42888760566711426, 0.4328193664550781, 0.43677425384521484, 0.4407048225402832, 0.4469130039215088, 0.45073509216308594, 0.4550952911376953, 0.4588797092437744, 0.4626624584197998, 0.4663877487182617, 0.47014284133911133, 0.4738881587982178, 0.47764039039611816, 0.48135948181152344, 0.4850788116455078, 0.48920440673828125, 0.49315881729125977, 0.49709033966064453, 0.5010042190551758, 0.5049324035644531, 0.5088644027709961, 0.512913703918457, 0.5169258117675781, 0.5214517116546631, 0.5251977443695068, 0.5290184020996094, 0.5328009128570557, 0.5366103649139404, 0.5403752326965332, 0.5441634654998779, 0.5481724739074707, 0.5533924102783203, 0.5572509765625, 0.5610032081604004, 0.5647556781768799, 0.5684986114501953, 0.572242021560669, 0.5759940147399902, 0.5798006057739258, 0.5843582153320312, 0.5890195369720459, 0.5929305553436279, 0.5968773365020752, 0.6007974147796631, 0.604729413986206, 0.6086597442626953, 0.612567663192749, 0.6164991855621338, 0.6208744049072266, 0.6249396800994873, 0.6288843154907227, 0.63283371925354, 0.6367840766906738, 0.6406736373901367, 0.6446022987365723, 0.6485047340393066, 0.6524021625518799, 0.6577801704406738, 0.661517858505249, 0.6652312278747559, 0.6689591407775879, 0.6726808547973633, 0.676396369934082, 0.6803362369537354, 0.6843256950378418, 0.6889300346374512, 0.6928255558013916, 0.6967294216156006, 0.7006309032440186, 0.7045354843139648, 0.7084386348724365, 0.7123327255249023, 0.7163472175598145, 0.7207210063934326, 0.724616527557373, 0.7286841869354248, 0.7326161861419678, 0.7365427017211914, 0.7404370307922363, 0.7443923950195312, 0.7483096122741699, 0.752225399017334, 0.7562754154205322, 0.7611656188964844, 0.7649004459381104, 0.7686185836791992, 0.7723281383514404, 0.7760725021362305, 0.7798852920532227, 0.7836987972259521, 0.7881026268005371, 0.7918260097503662, 0.7955412864685059, 0.7992489337921143, 0.8029642105102539, 0.8066725730895996, 0.810373067855835, 0.8142619132995605, 0.8180480003356934, 0.8220336437225342, 0.8257558345794678, 0.8296308517456055, 0.8333728313446045, 0.8371260166168213, 0.8408429622650146, 0.8445923328399658, 0.848670244216919, 0.85256028175354, 0.8564701080322266, 0.8618564605712891, 0.8655891418457031, 0.8693275451660156, 0.8730661869049072, 0.8768055438995361, 0.880542516708374, 0.8842802047729492, 0.8884353637695312, 0.8921627998352051, 0.8959040641784668, 0.8996474742889404, 0.9033958911895752, 0.9071166515350342, 0.910834550857544, 0.9145493507385254, 0.9182777404785156, 0.921989917755127, 0.9260523319244385, 0.9299342632293701, 0.9336814880371094, 0.9374258518218994, 0.9411303997039795, 0.9448795318603516, 0.9488434791564941, 0.9525716304779053, 0.9562981128692627, 0.9619650840759277, 0.9656875133514404, 0.9693887233734131, 0.9730980396270752, 0.9768059253692627, 0.9806673526763916, 0.9843845367431641, 0.9884772300720215, 0.992180347442627, 0.9958915710449219, 0.9996130466461182, 1.0033237934112549, 1.0070388317108154, 1.0107505321502686, 1.0144639015197754, 1.0182061195373535, 1.022200107574463, 1.0259315967559814, 1.029700756072998, 1.0335707664489746, 1.0373008251190186, 1.0410339832305908, 1.0448706150054932, 1.0488207340240479, 1.0525362491607666, 1.056363821029663, 1.060147762298584, 1.065708875656128, 1.0694794654846191, 1.0732741355895996, 1.077028512954712, 1.0809228420257568, 1.0846595764160156, 1.088688850402832, 1.092414140701294, 1.096116304397583, 1.099839687347412, 1.10355806350708, 1.1073241233825684, 1.11112380027771, 1.1152329444885254, 1.1190290451049805, 1.122776985168457, 1.1266593933105469, 1.130384922027588, 1.1342556476593018, 1.1380093097686768, 1.1417088508605957, 1.1454458236694336, 1.1491520404815674, 1.1528568267822266, 1.1565523147583008, 1.1604235172271729, 1.1659505367279053, 1.1697065830230713, 1.173414707183838, 1.1771080493927002, 1.180821180343628, 1.1845250129699707, 1.1886141300201416, 1.1923084259033203, 1.1960084438323975, 1.1997182369232178, 1.2034213542938232, 1.207170009613037, 1.2109529972076416, 1.2150440216064453, 1.21893310546875, 1.2226405143737793, 1.2265903949737549, 1.2303438186645508, 1.2341139316558838, 1.2379827499389648, 1.2417047023773193, 1.245466709136963, 1.2492589950561523, 1.2533490657806396, 1.257183313369751, 1.2609963417053223, 1.2647607326507568, 1.270218849182129, 1.2739529609680176, 1.2776837348937988, 1.281386375427246, 1.2851152420043945, 1.2890560626983643, 1.2927565574645996, 1.2964801788330078, 1.3002288341522217, 1.3039677143096924, 1.30772066116333, 1.3115129470825195, 1.3154757022857666, 1.3192379474639893, 1.3229990005493164, 1.3267192840576172, 1.3304567337036133, 1.3341999053955078, 1.3380796909332275, 1.341829538345337, 1.3455429077148438, 1.3494086265563965, 1.3534634113311768, 1.357468605041504, 1.3614635467529297, 1.365417242050171, 1.3702952861785889, 1.3740830421447754, 1.3778183460235596, 1.3819210529327393, 1.3858389854431152, 1.389775037765503, 1.3938953876495361, 1.3978021144866943, 1.4016993045806885, 1.405602216720581, 1.4095633029937744, 1.4135382175445557, 1.4174578189849854, 1.421436071395874, 1.425523042678833, 1.4294521808624268, 1.4333581924438477, 1.437265396118164, 1.4413161277770996, 1.4452311992645264, 1.4491004943847656, 1.452974796295166, 1.4568450450897217, 1.4608142375946045, 1.4647231101989746, 1.4686706066131592, 1.4735496044158936, 1.4773015975952148, 1.4812970161437988, 1.485194444656372, 1.4893708229064941, 1.4932801723480225, 1.497194528579712, 1.5010931491851807, 1.5049912929534912, 1.5090529918670654, 1.5132043361663818, 1.5171449184417725, 1.5214276313781738, 1.5253205299377441, 1.529245376586914, 1.5331616401672363, 1.53706693649292, 1.540945291519165, 1.544997215270996, 1.5488739013671875, 1.552743911743164, 1.5566775798797607, 1.5606083869934082, 1.564537525177002, 1.5684268474578857, 1.572314739227295, 1.5771386623382568, 1.581033706665039, 1.584761381149292, 1.5884883403778076, 1.5926573276519775, 1.5963680744171143, 1.6000802516937256, 1.6038007736206055, 1.607503890991211, 1.611215353012085, 1.6152162551879883, 1.6190180778503418, 1.6227226257324219, 1.626612901687622, 1.6303596496582031, 1.6340968608856201, 1.6378536224365234, 1.6415808200836182, 1.6454570293426514, 1.6498935222625732, 1.654482126235962, 1.6584696769714355, 1.6624774932861328, 1.6665456295013428, 1.6704986095428467, 1.676574945449829, 1.6803555488586426, 1.684112548828125, 1.6883769035339355, 1.6921265125274658, 1.6958749294281006, 1.6996760368347168, 1.7034006118774414, 1.7071459293365479, 1.7110352516174316, 1.7148427963256836, 1.718703031539917, 1.7226393222808838, 1.7263638973236084, 1.7301521301269531, 1.7339503765106201, 1.7377393245697021, 1.7414851188659668, 1.745234489440918, 1.749223232269287, 1.7529618740081787, 1.7566864490509033, 1.7606067657470703, 1.7643797397613525, 1.7681448459625244, 1.7719824314117432, 1.7757220268249512, 1.7814700603485107, 1.7853577136993408, 1.78926420211792, 1.7934746742248535, 1.7973790168762207, 1.8012609481811523, 1.8051364421844482, 1.8090856075286865, 1.8130779266357422, 1.8170678615570068, 1.8214056491851807, 1.8251330852508545, 1.8288838863372803, 1.832629919052124, 1.8363597393035889, 1.8400697708129883, 1.8438186645507812, 1.8476626873016357, 1.8516929149627686, 1.855574369430542, 1.8597991466522217, 1.8638005256652832, 1.8677096366882324, 1.8716351985931396, 1.8755261898040771, 1.879429578781128, 1.884289264678955, 1.8882720470428467, 1.892538070678711, 1.8962697982788086, 1.899984359741211, 1.9036824703216553, 1.9074187278747559, 1.9112050533294678, 1.9154140949249268, 1.9193897247314453, 1.9237749576568604, 1.9277610778808594, 1.9317443370819092, 1.935671091079712, 1.9395995140075684, 1.9435112476348877, 1.9473967552185059, 1.951305627822876, 1.955723762512207, 1.9596152305603027, 1.963517665863037, 1.967423677444458, 1.9713258743286133, 1.9752247333526611, 1.9791154861450195, 1.9830145835876465, 1.988628625869751, 1.992530107498169, 1.9964148998260498, 2.000335693359375, 2.0042266845703125, 2.008124589920044, 2.0120675563812256, 2.0163307189941406, 2.0206692218780518, 2.0245954990386963, 2.0285074710845947, 2.0324223041534424, 2.0363879203796387, 2.040278911590576, 2.0441815853118896, 2.0482351779937744, 2.052164077758789, 2.0561819076538086, 2.060274124145508, 2.0641722679138184, 2.0680978298187256, 2.072017192840576, 2.0759084224700928, 2.0798747539520264, 2.0837786197662354, 2.0882863998413086, 2.09313702583313, 2.0968472957611084, 2.100534677505493, 2.10426926612854, 2.10798716545105, 2.1117007732391357, 2.115746021270752, 2.119722843170166, 2.123626947402954, 2.1275441646575928, 2.1315360069274902, 2.1354663372039795, 2.1394431591033936, 2.1433920860290527, 2.147470712661743, 2.151398181915283, 2.1555416584014893, 2.1594345569610596, 2.1635048389434814, 2.167379140853882, 2.1712515354156494, 2.175152063369751, 2.1790456771850586, 2.1832103729248047, 2.187525749206543, 2.1914117336273193, 2.195960760116577, 2.1997618675231934, 2.2035231590270996, 2.207244634628296, 2.211071729660034, 2.2148430347442627, 2.2186717987060547, 2.2227470874786377, 2.226496696472168, 2.2303168773651123, 2.234236478805542, 2.238057851791382, 2.241837739944458, 2.245652914047241, 2.249474287033081, 2.253479480743408, 2.257301092147827, 2.2610743045806885, 2.2649383544921875, 2.2687506675720215, 2.2725000381469727, 2.276242733001709, 2.280294895172119, 2.2840797901153564, 2.2885403633117676, 2.2922725677490234, 2.2971441745758057, 2.3009068965911865, 2.3046329021453857, 2.3083443641662598, 2.3120858669281006, 2.3160903453826904, 2.320371150970459, 2.3243303298950195, 2.3282294273376465, 2.332167863845825, 2.336092472076416, 2.340001344680786, 2.3439106941223145, 2.347813606262207, 2.351689100265503, 2.3557727336883545, 2.359694719314575, 2.363574743270874, 2.367629289627075, 2.371534585952759, 2.3754193782806396, 2.379347324371338, 2.3833558559417725, 2.3876867294311523, 2.3916311264038086, 2.3955938816070557, 2.400425672531128, 2.4041695594787598, 2.4079573154449463, 2.4117071628570557, 2.4155046939849854, 2.4193124771118164, 2.4231526851654053, 2.4268970489501953, 2.4307026863098145, 2.4344422817230225, 2.438194990158081, 2.441978931427002, 2.4458210468292236, 2.449786901473999, 2.454294443130493, 2.4581856727600098, 2.4620742797851562, 2.465989589691162, 2.4700186252593994, 2.473921298980713, 2.4778335094451904, 2.481729745864868, 2.485630750656128, 2.489626407623291, 2.49351167678833, 2.497396469116211, 2.5023815631866455, 2.5061287879943848, 2.5098817348480225, 2.5136313438415527, 2.517354965209961, 2.521657705307007, 2.525378704071045, 2.5291337966918945, 2.532916784286499, 2.536729335784912, 2.540452718734741, 2.5441906452178955, 2.5480830669403076, 2.5518226623535156, 2.5557947158813477, 2.5595314502716064, 2.5632693767547607, 2.5669920444488525, 2.5708742141723633, 2.5745887756347656, 2.5782999992370605, 2.5822224617004395, 2.5861141681671143, 2.590139389038086, 2.594019651412964, 2.597911834716797, 2.6027252674102783, 2.6064655780792236, 2.6101958751678467, 2.613927125930786, 2.6176533699035645, 2.6220908164978027, 2.625838279724121, 2.629599094390869, 2.633344888687134, 2.6371042728424072, 2.6408424377441406, 2.644590139389038, 2.648390769958496, 2.6521122455596924, 2.6558382511138916, 2.6595377922058105, 2.663283586502075, 2.6670022010803223, 2.670849084854126, 2.6745591163635254, 2.6782760620117188, 2.682457447052002, 2.6862103939056396, 2.6900594234466553, 2.693784236907959, 2.697495460510254, 2.702660322189331, 2.706392288208008, 2.7101051807403564, 2.7140426635742188, 2.718096971511841, 2.7224576473236084, 2.726346969604492, 2.7303242683410645, 2.734266757965088, 2.738191604614258, 2.7420756816864014, 2.7459943294525146, 2.749889373779297, 2.7541255950927734, 2.758028507232666, 2.7619075775146484, 2.765793561935425, 2.7696876525878906, 2.773728132247925, 2.7776315212249756, 2.781521797180176, 2.7854108810424805, 2.789454698562622, 2.79335355758667, 2.797236919403076, 2.8011209964752197, 2.805905818939209, 2.8096351623535156, 2.8134958744049072, 2.817491054534912, 2.8218328952789307, 2.8257153034210205, 2.8296191692352295, 2.833531618118286, 2.8374736309051514, 2.8413710594177246, 2.8452999591827393, 2.8493385314941406, 2.8535215854644775, 2.857548236846924, 2.8614656925201416, 2.865354537963867, 2.8692357540130615, 2.87312912940979, 2.8771579265594482, 2.8810548782348633, 2.884974479675293, 2.88901948928833, 2.8929073810577393, 2.8968868255615234, 2.9008426666259766, 2.9069032669067383, 2.9106597900390625, 2.9145519733428955, 2.9184513092041016, 2.9225149154663086, 2.9264092445373535, 2.9303572177886963, 2.934302568435669, 2.938249111175537, 2.9421451091766357, 2.9460623264312744, 2.950108766555786, 2.954392194747925, 2.9581363201141357, 2.9618849754333496, 2.9656012058258057, 2.9693055152893066, 2.9730186462402344, 2.9767346382141113, 2.980684757232666, 2.9845049381256104, 2.9884183406829834, 2.992150068283081, 2.9958925247192383, 2.999642848968506, 3.003350257873535, 3.007071018218994, 3.012688636779785, 3.0166401863098145, 3.020770788192749, 3.024529218673706, 3.0282819271087646, 3.032071828842163, 3.035830497741699, 3.039623975753784, 3.0433669090270996, 3.04721999168396, 3.051475763320923, 3.0557878017425537, 3.0597052574157715, 3.063613176345825, 3.067554235458374, 3.0714545249938965, 3.0753448009490967, 3.0792741775512695, 3.083334445953369, 3.0876455307006836, 3.091627597808838, 3.095548152923584, 3.099473714828491, 3.1034257411956787, 3.1073429584503174, 3.111250877380371, 3.1159939765930176, 3.119929075241089, 3.1242048740386963, 3.1281676292419434, 3.1321442127227783, 3.136120557785034, 3.1401116847991943, 3.1440300941467285, 3.1482064723968506, 3.152125597000122, 3.1560115814208984, 3.1599466800689697, 3.1638715267181396, 3.167759418487549, 3.171687364578247, 3.175596237182617, 3.1795265674591064, 3.1835529804229736, 3.188150644302368, 3.192066192626953, 3.1960158348083496, 3.1999387741088867, 3.2038416862487793, 3.2077877521514893, 3.211688280105591, 3.215571641921997, 3.2209343910217285, 3.224846363067627, 3.228761672973633, 3.232757568359375, 3.236675500869751, 3.2406058311462402, 3.2445523738861084, 3.248682737350464, 3.2526490688323975, 3.2566046714782715, 3.260500431060791, 3.2644143104553223, 3.2683422565460205, 3.27225661277771, 3.2761456966400146, 3.280123233795166, 3.284092664718628, 3.288571357727051, 3.2926268577575684, 3.2965333461761475, 3.3004720211029053, 3.3043627738952637, 3.3082456588745117, 3.3121514320373535, 3.3161604404449463, 3.320345878601074, 3.3260385990142822, 3.3298258781433105, 3.33364200592041, 3.3374242782592773, 3.3411643505096436, 3.3449394702911377, 3.3488450050354004, 3.3527708053588867, 3.3566842079162598, 3.360614061355591, 3.364511728286743, 3.368422031402588, 3.3723368644714355, 3.376220226287842, 3.380113124847412, 3.3840115070343018, 3.3883440494537354, 3.3922479152679443, 3.3962714672088623, 3.400196075439453, 3.4041075706481934, 3.4080028533935547, 3.411895751953125, 3.4161453247070312, 3.4200406074523926, 3.4239742755889893, 3.428823232650757, 3.4325735569000244, 3.436328649520874, 3.4401333332061768, 3.443852186203003, 3.4476726055145264, 3.451465606689453, 3.4553511142730713, 3.459089517593384, 3.462859630584717, 3.4665660858154297, 3.4702625274658203, 3.4740166664123535, 3.4777164459228516, 3.4814281463623047, 3.4851765632629395, 3.4889976978302, 3.492704391479492, 3.496568441390991, 3.500305652618408, 3.504009246826172, 3.507742404937744, 3.5114684104919434, 3.5153679847717285, 3.519125461578369, 3.5230069160461426, 3.528472900390625, 3.532285213470459, 3.5360219478607178, 3.539764404296875, 3.5435073375701904, 3.5474419593811035, 3.551197052001953, 3.555208444595337, 3.558924674987793, 3.562641143798828, 3.5663633346557617, 3.570066213607788, 3.5737740993499756, 3.577501058578491, 3.581749200820923, 3.5857467651367188, 3.5898468494415283, 3.593733310699463, 3.597775459289551, 3.6017210483551025, 3.605618476867676, 3.6094937324523926, 3.613445281982422, 3.617357015609741, 3.621644973754883, 3.627645492553711, 3.63151216506958, 3.635380983352661, 3.639272689819336, 3.643059492111206, 3.6470084190368652, 3.650861978530884, 3.655151605606079, 3.658966302871704, 3.6627838611602783, 3.666574478149414, 3.6703853607177734, 3.674211025238037, 3.677987575531006, 3.682086229324341, 3.6858623027801514, 3.689732551574707, 3.693469285964966, 3.6972296237945557, 3.7011117935180664, 3.704850673675537, 3.708599328994751, 3.7123258113861084, 3.7160370349884033, 3.7199344635009766, 3.723867177963257, 3.7277650833129883, 3.733245372772217, 3.737014055252075, 3.740788698196411, 3.744518518447876, 3.748358964920044, 3.752182722091675, 3.756047010421753, 3.75978422164917, 3.7635324001312256, 3.767263650894165, 3.770991086959839, 3.774710178375244, 3.778418779373169, 3.7827186584472656, 3.786827564239502, 3.7907633781433105, 3.7946760654449463, 3.7986032962799072, 3.802680492401123, 3.8065853118896484, 3.810521364212036, 3.8144330978393555, 3.818355083465576, 3.822479486465454, 3.8263797760009766, 3.830317735671997, 3.835416555404663, 3.839355230331421, 3.843271493911743, 3.8472440242767334, 3.8511455059051514, 3.8553736209869385, 3.8593099117279053, 3.863208532333374, 3.8671040534973145, 3.871026039123535, 3.8749263286590576, 3.8788363933563232, 3.8830201625823975, 3.887197256088257, 3.891197919845581, 3.8950905799865723, 3.8990108966827393, 3.90291428565979, 3.9069669246673584, 3.9108784198760986, 3.9148991107940674, 3.918844699859619, 3.9227471351623535, 3.926943063735962, 3.9308903217315674, 3.9348208904266357], "average_iteration_time": 0.0039348208904266355, "iteration_time_stderr": 1.0511341919241262e-05}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=3)", "node_count": 843739, "terminal_node_count": 703116, "information_set_count": 33518, "action_count": 12, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9999950275532808, "information_set_actions": 0.9999701652843248, "node_players": 0.0, "level_graphs": 0.999999851850096, "graph": 0.999998814800768}, "branching_factor": 6.0, "setup_time": 117.13054633140564, "iteration_timestamps": [0.0, 0.01683330535888672, 0.0254056453704834, 0.041822195053100586, 0.05840182304382324, 0.07492709159851074, 0.09243416786193848, 0.10867738723754883, 0.12522029876708984, 0.1427764892578125, 0.15912961959838867, 0.17535758018493652, 0.19200682640075684, 0.2093212604522705, 0.22669577598571777, 0.24301815032958984, 0.25954174995422363, 0.27562594413757324, 0.2912125587463379, 0.30678510665893555, 0.3220527172088623, 0.33775758743286133, 0.35338497161865234, 0.3687012195587158, 0.3841724395751953, 0.3995389938354492, 0.41507434844970703, 0.4306666851043701, 0.44615626335144043, 0.46158814430236816, 0.4768660068511963, 0.49225783348083496, 0.5079939365386963, 0.5235114097595215, 0.5392067432403564, 0.5546305179595947, 0.5703017711639404, 0.5859930515289307, 0.6014628410339355, 0.6174836158752441, 0.6343173980712891, 0.6497178077697754, 0.6652946472167969, 0.6806631088256836, 0.6962342262268066, 0.71164870262146, 0.7272453308105469, 0.7427084445953369, 0.7580747604370117, 0.773383378982544, 0.7888948917388916, 0.8043262958526611, 0.8196308612823486, 0.8354208469390869, 0.8509154319763184, 0.8662090301513672, 0.8816373348236084, 0.8968894481658936, 0.9124536514282227, 0.9280827045440674, 0.9433438777923584, 0.9600417613983154, 0.9756839275360107, 0.9910182952880859, 1.0063951015472412, 1.021970272064209, 1.0374794006347656, 1.0527853965759277, 1.0682339668273926, 1.0835199356079102, 1.0990493297576904, 1.1146366596221924, 1.1299901008605957, 1.1453919410705566, 1.1608288288116455, 1.1761295795440674, 1.193157434463501, 1.2084567546844482, 1.22395658493042, 1.2396023273468018, 1.2550561428070068, 1.2703664302825928, 1.2856166362762451, 1.3011226654052734, 1.3165240287780762, 1.3320202827453613, 1.3476126194000244, 1.3629076480865479, 1.3783760070800781, 1.3941271305084229, 1.409686803817749, 1.425147533416748, 1.4407598972320557, 1.4575796127319336, 1.4730823040008545, 1.4884696006774902, 1.5039331912994385, 1.5193767547607422, 1.5348803997039795, 1.550478219985962, 1.5659136772155762, 1.5813283920288086, 1.5966649055480957, 1.6120731830596924, 1.6277790069580078, 1.643047571182251, 1.6585848331451416, 1.6742420196533203, 1.6895620822906494, 1.7052552700042725, 1.7207581996917725, 1.736081600189209, 1.7515475749969482, 1.7668871879577637, 1.782411813735962, 1.7980058193206787, 1.8133628368377686, 1.8287901878356934, 1.8442165851593018, 1.8595213890075684, 1.8749604225158691, 1.89039945602417, 1.906114101409912, 1.9215710163116455, 1.937002182006836, 1.9524023532867432, 1.9686553478240967, 1.9857103824615479, 2.001147747039795, 2.016411066055298, 2.0317068099975586, 2.0473787784576416, 2.0628862380981445, 2.0782670974731445, 2.093989133834839, 2.109243869781494, 2.124821424484253, 2.140329360961914, 2.155876398086548, 2.1713011264801025, 2.1869611740112305, 2.2022650241851807, 2.2177674770355225, 2.2334492206573486, 2.2487478256225586, 2.264458656311035, 2.2798850536346436, 2.2952654361724854, 2.310652732849121, 2.32598876953125, 2.341519355773926, 2.357084274291992, 2.37241530418396, 2.3878366947174072, 2.4033217430114746, 2.418625593185425, 2.4342386722564697, 2.4497697353363037, 2.465481758117676, 2.480719804763794, 2.496321678161621, 2.511880874633789, 2.528672456741333, 2.544769287109375, 2.560224771499634, 2.575620174407959, 2.59118390083313, 2.6064751148223877, 2.621936082839966, 2.6373419761657715, 2.6526312828063965, 2.668290376663208, 2.683647394180298, 2.699261426925659, 2.7147104740142822, 2.7302627563476562, 2.7458462715148926, 2.7612459659576416, 2.776749610900879, 2.7923059463500977, 2.807567834854126, 2.8229894638061523, 2.8384830951690674, 2.85404109954834, 2.8695731163024902, 2.88490891456604, 2.900501012802124, 2.9157521724700928, 2.931311845779419, 2.946701765060425, 2.962102174758911, 2.97755765914917, 2.9928481578826904, 3.008296489715576, 3.0239524841308594, 3.0392215251922607, 3.0547451972961426, 3.0700607299804688, 3.0856571197509766, 3.1011040210723877, 3.1182334423065186, 3.133574962615967, 3.149082660675049, 3.1646487712860107, 3.179959774017334, 3.1954028606414795, 3.210801601409912, 3.226146697998047, 3.241702079772949, 3.2570648193359375, 3.2725331783294678, 3.2894158363342285, 3.304812431335449, 3.320404052734375, 3.3359086513519287, 3.3511927127838135, 3.3666532039642334, 3.3819401264190674, 3.397488832473755, 3.41310715675354, 3.428427219390869, 3.445255756378174, 3.460685968399048, 3.4759912490844727, 3.4915668964385986, 3.507127523422241, 3.5228357315063477, 3.5381178855895996, 3.553662061691284, 3.5692520141601562, 3.5846972465515137, 3.6001858711242676, 3.6156136989593506, 3.631044626235962, 3.646611452102661, 3.661893844604492, 3.677373170852661, 3.6927430629730225, 3.708111047744751, 3.723803758621216, 3.739266872406006, 3.754579782485962, 3.7702159881591797, 3.787182331085205, 3.8025834560394287, 3.817993640899658, 3.83349871635437, 3.849137306213379, 3.8646953105926514, 3.880089044570923, 3.8955845832824707, 3.9111969470977783, 3.926798105239868, 3.9420738220214844, 3.957634449005127, 3.9729597568511963, 3.9884793758392334, 4.003920078277588, 4.019488334655762, 4.034962177276611, 4.050239562988281, 4.065605640411377, 4.081070184707642, 4.0967490673065186, 4.112281799316406, 4.127612829208374, 4.14321231842041, 4.158481121063232, 4.174023866653442, 4.189479112625122, 4.205043792724609, 4.220629692077637, 4.236209392547607, 4.2517313957214355, 4.2674336433410645, 4.2826924324035645, 4.298229217529297, 4.313879728317261, 4.329193830490112, 4.3446033000946045, 4.360294580459595, 4.375549793243408, 4.390998840332031, 4.40661883354187, 4.422032356262207, 4.438199281692505, 4.453791379928589, 4.469238758087158, 4.484628915786743, 4.4999916553497314, 4.51546049118042, 4.530904293060303, 4.546215534210205, 4.5618896484375, 4.577380418777466, 4.592623949050903, 4.608115911483765, 4.624521732330322, 4.640082597732544, 4.655640602111816, 4.670960903167725, 4.686353921890259, 4.701959848403931, 4.717620849609375, 4.733209609985352, 4.748454570770264, 4.764104843139648, 4.779372692108154, 4.7951579093933105, 4.811544179916382, 4.827152967453003, 4.842664480209351, 4.8581624031066895, 4.873693466186523, 4.889388799667358, 4.904675483703613, 4.9201929569244385, 4.935872316360474, 4.951206207275391, 4.966639041900635, 4.982285737991333, 4.997582912445068, 5.0130321979522705, 5.028613567352295, 5.044051885604858, 5.059464931488037, 5.075036525726318, 5.09047269821167, 5.105876207351685, 5.121197938919067, 5.136674165725708, 5.152375221252441, 5.168781518936157, 5.184451341629028, 5.199968338012695, 5.215257883071899, 5.23074197769165, 5.245995759963989, 5.2615556716918945, 5.277631759643555, 5.2940592765808105, 5.309600591659546, 5.32536768913269, 5.342269659042358, 5.3584654331207275, 5.373791456222534, 5.389444351196289, 5.4047605991363525, 5.4203174114227295, 5.4358038902282715, 5.451452732086182, 5.467034578323364, 5.4828338623046875, 5.499356269836426, 5.515036106109619, 5.530346393585205, 5.545865297317505, 5.561570644378662, 5.576911211013794, 5.5926501750946045, 5.608300685882568, 5.624740123748779, 5.64023494720459, 5.655820608139038, 5.671234130859375, 5.6866443157196045, 5.702234983444214, 5.717884302139282, 5.733563184738159, 5.7498743534088135, 5.765167474746704, 5.780844211578369, 5.796352863311768, 5.8117430210113525, 5.82727575302124, 5.842489004135132, 5.858194589614868, 5.873453378677368, 5.888862133026123, 5.904375314712524, 5.921346664428711, 5.936706066131592, 5.9524102210998535, 5.967955827713013, 5.983298063278198, 5.998708248138428, 6.014415502548218, 6.030749797821045, 6.046088457107544, 6.061557054519653, 6.077100992202759, 6.092853784561157, 6.108471393585205, 6.125663757324219, 6.141375780105591, 6.156634330749512, 6.172170400619507, 6.187584400177002, 6.203264236450195, 6.2185258865356445, 6.233998775482178, 6.2493956089019775, 6.264718055725098, 6.280226469039917, 6.295605897903442, 6.311092376708984, 6.3266637325286865, 6.342353105545044, 6.3578808307647705, 6.373335361480713, 6.388722658157349, 6.404286861419678, 6.419788599014282, 6.435224771499634, 6.450648307800293, 6.466104507446289, 6.481435060501099, 6.496888637542725, 6.512446403503418, 6.528037786483765, 6.543498516082764, 6.55915904045105, 6.574869394302368, 6.590150833129883, 6.605881690979004, 6.622171401977539, 6.637602806091309, 6.6530468463897705, 6.6683878898620605, 6.683911561965942, 6.699507474899292, 6.714865446090698, 6.730273246765137, 6.745541572570801, 6.761148691177368, 6.7767720222473145, 6.792234897613525, 6.80750298500061, 6.82293963432312, 6.838420391082764, 6.853679895401001, 6.869157791137695, 6.884697675704956, 6.9000184535980225, 6.915505409240723, 6.930948972702026, 6.946491241455078, 6.962127208709717, 6.977572202682495, 6.993149995803833, 7.008637189865112, 7.02402138710022, 7.0394744873046875, 7.056798934936523, 7.072314739227295, 7.087868690490723, 7.103303909301758, 7.118715047836304, 7.134005784988403, 7.149404048919678, 7.165103197097778, 7.180355072021484, 7.195834636688232, 7.211491107940674, 7.226782560348511, 7.242464542388916, 7.257946729660034, 7.273270845413208, 7.288738965988159, 7.304027795791626, 7.3195884227752686, 7.335153341293335, 7.350491285324097, 7.365894317626953, 7.381369113922119, 7.396660804748535, 7.41223406791687, 7.427785396575928, 7.443469524383545, 7.458702802658081, 7.474769592285156, 7.491949081420898, 7.507444620132446, 7.522905588150024, 7.538360834121704, 7.553754091262817, 7.569322824478149, 7.584586143493652, 7.600055456161499, 7.615445852279663, 7.630762815475464, 7.64641809463501, 7.661843299865723, 7.677178144454956, 7.692780017852783, 7.708104848861694, 7.72346043586731, 7.738862037658691, 7.754324674606323, 7.769996881484985, 7.785509347915649, 7.801072359085083, 7.816508769989014, 7.83186936378479, 7.847813844680786, 7.86318039894104, 7.87865424156189, 7.8942201137542725, 7.909621715545654, 7.925287485122681, 7.940802574157715, 7.956089496612549, 7.972349643707275, 7.989337205886841, 8.004698514938354, 8.022260189056396, 8.037591695785522, 8.055118799209595, 8.070802927017212, 8.08844542503357, 8.103744983673096, 8.121690511703491, 8.138380765914917, 8.15458869934082, 8.171298027038574, 8.187489032745361, 8.204298257827759, 8.219946146011353, 8.236382961273193, 8.252399444580078, 8.268777132034302, 8.284728527069092, 8.302399158477783, 8.317867040634155, 8.3352370262146, 8.350644588470459, 8.36779260635376, 8.38345742225647, 8.400788068771362, 8.416286706924438, 8.433987140655518, 8.449383735656738, 8.467103481292725, 8.482364177703857, 8.500172138214111, 8.515572547912598, 8.533390045166016, 8.54990005493164, 8.56624460220337, 8.583059787750244, 8.598540544509888, 8.61513876914978, 8.631222009658813, 8.64796495437622, 8.66430139541626, 8.679592370986938, 8.695059299468994, 8.71034026145935, 8.72590184211731, 8.741475343704224, 8.75676155090332, 8.772163391113281, 8.789146900177002, 8.80479645729065, 8.820366382598877, 8.835665464401245, 8.851271390914917, 8.866515159606934, 8.882087230682373, 8.897561311721802, 8.913084983825684, 8.928733348846436, 8.944218873977661, 8.959744691848755, 8.975467681884766, 8.990748405456543, 9.006737232208252, 9.02378511428833, 9.03947901725769, 9.055285930633545, 9.070510387420654, 9.086004734039307, 9.101690292358398, 9.116971731185913, 9.132294178009033, 9.147672891616821, 9.163002252578735, 9.178660154342651, 9.194077253341675, 9.209669351577759, 9.225144386291504, 9.240818738937378, 9.25640344619751, 9.271712064743042, 9.287106990814209, 9.302773714065552, 9.318257331848145, 9.333691835403442, 9.349210262298584, 9.364593267440796, 9.381651401519775, 9.396950244903564, 9.412459373474121, 9.42777156829834, 9.443464040756226, 9.458863973617554, 9.474329948425293, 9.489731550216675, 9.50513505935669, 9.520772933959961, 9.536256551742554, 9.552691459655762, 9.568888664245605, 9.58427619934082, 9.599738597869873, 9.615323066711426, 9.630719661712646, 9.646171569824219, 9.66147518157959, 9.676856994628906, 9.692538022994995, 9.708020210266113, 9.724840879440308, 9.740768909454346, 9.756307601928711, 9.771716833114624, 9.787389516830444, 9.802832841873169, 9.818366765975952, 9.833825826644897, 9.849246978759766, 9.864807844161987, 9.88009786605835, 9.895778894424438, 9.911400556564331, 9.926827192306519, 9.942389965057373, 9.95795726776123, 9.973405361175537, 9.98880410194397, 10.004305124282837, 10.019720077514648, 10.035417556762695, 10.050840854644775, 10.066393375396729, 10.081916809082031, 10.097297191619873, 10.112864971160889, 10.12813687324524, 10.14503026008606, 10.160630941390991, 10.176078796386719, 10.191619157791138, 10.207200527191162, 10.222638130187988, 10.238054752349854, 10.253530263900757, 10.269019842147827, 10.284674882888794, 10.300156354904175, 10.315691471099854, 10.331168174743652, 10.346567153930664, 10.362125635147095, 10.37743353843689, 10.392957210540771, 10.408567190170288, 10.424027919769287, 10.439392328262329, 10.455013990402222, 10.470512628555298, 10.485893726348877, 10.501350402832031, 10.51671814918518, 10.532209634780884, 10.54775071144104, 10.563196420669556, 10.57861876487732, 10.593934774398804, 10.60935640335083, 10.62503981590271, 10.640317440032959, 10.655867576599121, 10.671520233154297, 10.687169551849365, 10.703813314437866, 10.719278573989868, 10.734748363494873, 10.750280380249023, 10.76576018333435, 10.781314611434937, 10.796568393707275, 10.812045097351074, 10.827733755111694, 10.843456029891968, 10.85871148109436, 10.874053478240967, 10.89025592803955, 10.90737271308899, 10.922757625579834, 10.938238620758057, 10.953480243682861, 10.969762563705444, 10.98488473892212, 11.000306606292725, 11.015710830688477, 11.032023906707764, 11.04998779296875, 11.067337989807129, 11.082635164260864, 11.098237991333008, 11.113533020019531, 11.1290762424469, 11.144542694091797, 11.160085916519165, 11.17566990852356, 11.19145941734314, 11.208256244659424, 11.223951578140259, 11.239270448684692, 11.25475525856018, 11.27046012878418, 11.285774946212769, 11.301166772842407, 11.31685495376587, 11.332155704498291, 11.347620010375977, 11.36434531211853, 11.379862308502197, 11.395318269729614, 11.410885572433472, 11.426292419433594, 11.441703796386719, 11.457013130187988, 11.472524642944336, 11.489362239837646, 11.504638433456421, 11.520334959030151, 11.535801887512207, 11.551102638244629, 11.566545486450195, 11.581826210021973, 11.598592519760132, 11.614159345626831, 11.629467248916626, 11.644829034805298, 11.660426139831543, 11.676103353500366, 11.691633701324463, 11.706928491592407, 11.72241735458374, 11.737692832946777, 11.75423812866211, 11.769526958465576, 11.785084009170532, 11.800350666046143, 11.816047668457031, 11.831433773040771, 11.846918106079102, 11.862363338470459, 11.877764701843262, 11.893053770065308, 11.908563613891602, 11.923946857452393, 11.941020011901855, 11.95640254020691, 11.971832513809204, 11.987409591674805, 12.002684354782104, 12.018229007720947, 12.033896207809448, 12.049156904220581, 12.06457781791687, 12.08026385307312, 12.09574270248413, 12.111415147781372, 12.128108263015747, 12.143503665924072, 12.158998012542725, 12.174676418304443, 12.190090417861938, 12.205590724945068, 12.221221923828125, 12.236646175384521, 12.252088069915771, 12.267333745956421, 12.28277325630188, 12.298246145248413, 12.313809156417847, 12.329309463500977, 12.34486985206604, 12.360129833221436, 12.375646829605103, 12.391099452972412, 12.406802415847778, 12.422352313995361, 12.437652826309204, 12.45333194732666, 12.468798160552979, 12.484199523925781, 12.499622106552124, 12.514929056167603, 12.530470132827759, 12.545962572097778, 12.5614652633667, 12.576860427856445, 12.592160940170288, 12.607539653778076, 12.62322187423706, 12.63869571685791, 12.654391765594482, 12.670278310775757, 12.687232494354248, 12.702922821044922, 12.718410730361938, 12.733866930007935, 12.749574184417725, 12.76497745513916, 12.781944274902344, 12.797237873077393, 12.812763452529907, 12.828181982040405, 12.8437659740448, 12.859173774719238, 12.874611377716064, 12.88994288444519, 12.906009912490845, 12.922637939453125, 12.937914848327637, 12.953599691390991, 12.969099760055542, 12.984373092651367, 12.999805688858032, 13.015095472335815, 13.030683040618896, 13.046256065368652, 13.061573028564453, 13.076971292495728, 13.092575550079346, 13.108708620071411, 13.125560998916626, 13.140842199325562, 13.156316041946411, 13.171624898910522, 13.18730616569519, 13.202606439590454, 13.218167781829834, 13.233465909957886, 13.24933409690857, 13.265625715255737, 13.281103610992432, 13.296514987945557, 13.31192421913147, 13.327232599258423, 13.342886686325073, 13.359292268753052, 13.374772071838379, 13.390156507492065, 13.405614852905273, 13.421075105667114, 13.436643123626709, 13.452133178710938, 13.46768307685852, 13.482956647872925, 13.49843692779541, 13.514129400253296, 13.529710054397583, 13.545176267623901, 13.56054401397705, 13.576400756835938, 13.5928635597229, 13.60828423500061, 13.623750448226929, 13.639153242111206, 13.654637336730957, 13.670203685760498, 13.685598611831665, 13.700997114181519, 13.716387271881104, 13.731674909591675, 13.747159242630005, 13.762587308883667, 13.778194665908813, 13.793716192245483, 13.809179306030273, 13.82446026802063, 13.840576171875, 13.857370376586914, 13.872770547866821, 13.888450384140015, 13.903870582580566, 13.919129371643066, 13.934627056121826, 13.95089054107666, 13.967693328857422, 13.983245611190796, 13.998660564422607, 14.014339685440063, 14.030176162719727, 14.04703664779663, 14.062432765960693, 14.078118562698364, 14.093654870986938, 14.109142303466797, 14.124600887298584, 14.140031814575195, 14.15560269355774, 14.170878171920776, 14.186342239379883, 14.201714515686035, 14.217100620269775, 14.232766389846802, 14.248179912567139, 14.263774156570435, 14.279268264770508, 14.29478120803833, 14.310402870178223, 14.325837135314941, 14.341562509536743, 14.358019351959229, 14.373323678970337, 14.388722896575928, 14.404194355010986, 14.41980528831482, 14.435361385345459, 14.450733661651611, 14.466339826583862, 14.481613397598267, 14.497183561325073, 14.512815713882446, 14.529583215713501, 14.544878482818604, 14.560447216033936, 14.57585620880127, 14.59155535697937, 14.606960535049438, 14.622466087341309, 14.637841939926147, 14.653526782989502, 14.669012546539307, 14.685249328613281, 14.700568914413452, 14.71613335609436, 14.7317054271698, 14.747025728225708, 14.762434482574463, 14.777760028839111, 14.793183326721191, 14.808602333068848, 14.824336290359497, 14.841042757034302, 14.856459379196167, 14.871931791305542, 14.887617111206055, 14.902917385101318, 14.918467044830322, 14.933865785598755, 14.949190616607666, 14.964900255203247, 14.980693101882935, 14.997249841690063, 15.012792348861694, 15.028198003768921, 15.043457984924316, 15.05896520614624, 15.07439661026001, 15.090099811553955, 15.105650901794434, 15.120948314666748, 15.136346101760864, 15.15203857421875, 15.16748046875, 15.18281364440918, 15.198314428329468, 15.213907718658447, 15.229295253753662, 15.244762182235718, 15.260053157806396, 15.2755606174469, 15.29116177558899, 15.306547164916992, 15.322576999664307, 15.33832335472107, 15.3538339138031, 15.369617938995361, 15.385233640670776, 15.400591611862183, 15.416168451309204, 15.431971311569214, 15.448598384857178, 15.464298486709595, 15.47956657409668, 15.494899272918701, 15.51062560081482, 15.52620005607605, 15.542016744613647, 15.558658361434937, 15.574002742767334, 15.589478254318237, 15.605052471160889, 15.620970249176025], "average_iteration_time": 0.015620970249176025, "iteration_time_stderr": 1.5982420962376062e-05}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=4)", "node_count": 21093739, "terminal_node_count": 17578116, "information_set_count": 1005518, "action_count": 12, "player_count": 2, "nature": false, "height": 10, "sparsities": {"action_nodes": 0.999999834247961, "information_set_actions": 0.9999990054877188, "node_players": 0.0, "level_graphs": 0.9999999952592571, "graph": 0.9999999525925701}, "branching_factor": 6.0, "setup_time": 2280.2035808563232, "iteration_timestamps": [0.0, 0.6230733394622803, 0.9359209537506104, 1.475456953048706, 2.0169050693511963, 2.558422327041626, 3.105468988418579, 3.650588274002075, 4.192977666854858, 4.734034299850464, 5.281166315078735, 5.82779335975647, 6.378538608551025, 6.930895090103149, 7.4868690967559814, 8.041660785675049, 8.580421924591064, 9.115241765975952, 9.650134563446045, 10.184971332550049, 10.723124742507935, 11.260602474212646, 11.804360151290894, 12.350683689117432, 12.891997575759888, 13.427119493484497, 13.96799898147583, 14.502993106842041, 15.040206670761108, 15.576388835906982, 16.116986751556396, 16.655604600906372, 17.193524837493896, 17.736013412475586, 18.272768259048462, 18.80486226081848, 19.335341691970825, 19.86881732940674, 20.39721918106079, 20.92864179611206, 21.46050500869751, 21.99888825416565, 22.536824226379395, 23.077788829803467, 23.616225957870483, 24.153871059417725, 24.687174320220947, 25.220205545425415, 25.751026153564453, 26.284356594085693, 26.820937871932983, 27.3581383228302, 27.892021417617798, 28.427750825881958, 28.962816953659058, 29.50100088119507, 30.03832983970642, 30.574108839035034, 31.108676433563232, 31.64508557319641, 32.183775186538696, 32.72377395629883, 33.25745105743408, 33.797868490219116, 34.3396155834198, 34.874884843826294, 35.409496545791626, 35.94696927070618, 36.48077321052551, 37.01567244529724, 37.55015993118286, 38.084827184677124, 38.618674993515015, 39.14746880531311, 39.679492712020874, 40.213496923446655, 40.75082492828369, 41.287715911865234, 41.82231330871582, 42.36316800117493, 42.90047788619995, 43.440290212631226, 43.97696495056152, 44.51388359069824, 45.059051752090454, 45.60954189300537, 46.15336728096008, 46.701648235321045, 47.25805878639221, 47.80946969985962, 48.35918068885803, 48.909672260284424, 49.461292028427124, 50.015650033950806, 50.5660719871521, 51.13008141517639, 51.68918466567993, 52.24285626411438, 52.80027365684509, 53.3489191532135, 53.91230392456055, 54.463927268981934, 55.016998052597046, 55.57789874076843, 56.12324261665344, 56.68312120437622, 57.23159956932068, 57.79126191139221, 58.339529275894165, 58.89422559738159, 59.441657304763794, 60.00737404823303, 60.56069087982178, 61.11548113822937, 61.66668081283569, 62.22370409965515, 62.78081440925598, 63.3278911113739, 63.89701318740845, 64.44825959205627, 65.01346731185913, 65.5609040260315, 66.12155079841614, 66.67823815345764, 67.23499345779419, 67.79352641105652, 68.34237170219421, 68.88851428031921, 69.42705988883972, 69.97232222557068, 70.51255464553833, 71.05621099472046, 71.6043906211853, 72.15141105651855, 72.6968502998352, 73.23714447021484, 73.77263808250427, 74.30675625801086, 74.84451198577881, 75.38377046585083, 75.92314863204956, 76.45632696151733, 76.99951148033142, 77.53776550292969, 78.08245182037354, 78.61419820785522, 79.14651274681091, 79.68326830863953, 80.2221360206604, 80.76071763038635, 81.32161688804626, 81.87713432312012, 82.41893768310547, 82.95525074005127, 83.516273021698, 84.08413577079773, 84.62702918052673, 85.15877866744995, 85.68761920928955, 86.22329545021057, 86.78315448760986, 87.34569931030273, 87.91450691223145, 88.45826578140259, 89.00669956207275, 89.54925012588501, 90.10689926147461, 90.64383912086487, 91.18040108680725, 91.72154068946838, 92.25719404220581, 92.79437494277954, 93.35119223594666, 93.90501499176025, 94.43902277946472, 94.99221515655518, 95.5596718788147, 96.13065147399902, 96.69930744171143, 97.24140739440918, 97.7782883644104, 98.33320498466492, 98.88372087478638, 99.45264720916748, 99.99699425697327, 100.56379652023315, 101.10073471069336, 101.66273784637451, 102.23037481307983, 102.7841546535492, 103.34006190299988, 103.89773488044739, 104.43968343734741, 105.00078415870667, 105.54055070877075, 106.11045598983765, 106.66660499572754, 107.22593569755554, 107.786212682724, 108.34000968933105, 108.89596748352051, 109.45155334472656, 110.0067834854126, 110.55913734436035, 111.1229555606842, 111.67573952674866, 112.22650980949402, 112.77699184417725, 113.32186484336853, 113.86910963058472, 114.41660237312317, 114.96358919143677, 115.51491189002991, 116.06350040435791, 116.62903547286987, 117.19292306900024, 117.74534392356873, 118.28726959228516, 118.83091640472412, 119.36901593208313, 119.91679096221924, 120.46547389030457, 121.01760458946228, 121.56342577934265, 122.11763620376587, 122.66272783279419, 123.20481395721436, 123.74699592590332, 124.29316067695618, 124.833664894104, 125.37351632118225, 125.91765451431274, 126.45729112625122, 126.9983582496643, 127.53863382339478, 128.07782411575317, 128.6120216846466, 129.14803957939148, 129.6849865913391, 130.2198724746704, 130.75603318214417, 131.29346323013306, 131.8394775390625, 132.38045835494995, 132.9197642803192, 133.45220065116882, 133.98714780807495, 134.52031445503235, 135.05185961723328, 135.58482313156128, 136.11714482307434, 136.65029621124268, 137.1864471435547, 137.72432780265808, 138.25692129135132, 138.78688192367554, 139.31723499298096, 139.8485734462738, 140.3853735923767, 140.92163133621216, 141.45989990234375, 141.99243116378784, 142.52634358406067, 143.06377816200256, 143.60292506217957, 144.13989925384521, 144.67502856254578, 145.21868348121643, 145.7625675201416, 146.30506443977356, 146.8539047241211, 147.40410590171814, 147.95122575759888, 148.48556637763977, 149.02177453041077, 149.5673122406006, 150.11165189743042, 150.64554047584534, 151.18163752555847, 151.7134644985199, 152.25703954696655, 152.79998111724854, 153.3307273387909, 153.86060547828674, 154.3919758796692, 154.92698407173157, 155.4667990207672, 156.0069396495819, 156.5524079799652, 157.09633016586304, 157.65195679664612, 158.2012996673584, 158.74984288215637, 159.29349875450134, 159.8292055130005, 160.36953830718994, 160.90641903877258, 161.44706344604492, 161.98941326141357, 162.5364212989807, 163.08094143867493, 163.6236491203308, 164.16123151779175, 164.70467567443848, 165.24801898002625, 165.79584646224976, 166.35087323188782, 166.88897705078125, 167.43915557861328, 167.9957447052002, 168.54629755020142, 169.09691858291626, 169.64814162254333, 170.2009778022766, 170.75400304794312, 171.3104031085968, 171.866206407547, 172.41956424713135, 172.97231221199036, 173.5267276763916, 174.0739996433258, 174.6165030002594, 175.1613175868988, 175.707909822464, 176.26092004776, 176.80834531784058, 177.35034275054932, 177.89076852798462, 178.4322111606598, 178.97903776168823, 179.5266182422638, 180.07076406478882, 180.61858749389648, 181.17028832435608, 181.72084641456604, 182.2678337097168, 182.81359791755676, 183.36214399337769, 183.91084957122803, 184.45539784431458, 185.003032207489, 185.55271005630493, 186.10062170028687, 186.6422038078308, 187.18659687042236, 187.722318649292, 188.25295639038086, 188.78546524047852, 189.31552839279175, 189.85399723052979, 190.38929438591003, 190.9226052761078, 191.4589602947235, 191.99958062171936, 192.5407555103302, 193.0735878944397, 193.60197949409485, 194.13156247138977, 194.65815091133118, 195.18606066703796, 195.72236609458923, 196.26107358932495, 196.80102467536926, 197.3359215259552, 197.87467288970947, 198.4083878993988, 198.93719577789307, 199.46911215782166, 199.9988613128662, 200.52912783622742, 201.0612816810608, 201.59259676933289, 202.128338098526, 202.66702342033386, 203.19825673103333, 203.73416900634766, 204.2682933807373, 204.79636359214783, 205.32410788536072, 205.85243916511536, 206.38142085075378, 206.9197132587433, 207.4539279937744, 207.98714351654053, 208.5162456035614, 209.04931902885437, 209.58375692367554, 210.11717247962952, 210.65343403816223, 211.19063544273376, 211.73175644874573, 212.26460814476013, 212.8101704120636, 213.3548550605774, 213.90165162086487, 214.4383041858673, 214.97439169883728, 215.5079984664917, 216.04741549491882, 216.58175444602966, 217.12047219276428, 217.6587221622467, 218.1989676952362, 218.765780210495, 219.32393503189087, 219.87357020378113, 220.42017197608948, 220.9692280292511, 221.50643467903137, 222.04946494102478, 222.58917093276978, 223.12723445892334, 223.66366243362427, 224.20127034187317, 224.74095153808594, 225.27125525474548, 225.8165464401245, 226.38134717941284, 226.94106483459473, 227.5240080356598, 228.07592010498047, 228.62561583518982, 229.17759203910828, 229.72954154014587, 230.2821490764618, 230.83875107765198, 231.39621329307556, 231.95092797279358, 232.50467491149902, 233.0560827255249, 233.60676169395447, 234.16202902793884, 234.7172110080719, 235.27394890785217, 235.8281843662262, 236.3861904144287, 236.94286704063416, 237.49730968475342, 238.05191588401794, 238.60445189476013, 239.16181421279907, 239.72520422935486, 240.27872943878174, 240.8345422744751, 241.3849904537201, 241.94039964675903, 242.48568892478943, 243.03408193588257, 243.58133101463318, 244.1269896030426, 244.68189644813538, 245.22626876831055, 245.77387809753418, 246.31708645820618, 246.86524605751038, 247.4091501235962, 247.95193696022034, 248.4950819015503, 249.04054379463196, 249.58404183387756, 250.12647700309753, 250.6717050075531, 251.21524047851562, 251.76058840751648, 252.30606079101562, 252.84374332427979, 253.38072657585144, 253.91768050193787, 254.44889163970947, 254.98599648475647, 255.52173852920532, 256.05950689315796, 256.60124707221985, 257.14637422561646, 257.6950387954712, 258.2443723678589, 258.78521180152893, 259.3206865787506, 259.85855770111084, 260.4008939266205, 260.9429304599762, 261.48379778862, 262.03156542778015, 262.57343316078186, 263.11372470855713, 263.65196108818054, 264.19392347335815, 264.73330879211426, 265.2783772945404, 265.82620882987976, 266.37404441833496, 266.92894196510315, 267.48072266578674, 268.0369987487793, 268.5928509235382, 269.15282106399536, 269.7090606689453, 270.26527738571167, 270.81907963752747, 271.3647561073303, 271.90946412086487, 272.45650005340576, 272.9937512874603, 273.5315246582031, 274.07156562805176, 274.6089861392975, 275.1535174846649, 275.6929805278778, 276.2366416454315, 276.7847077846527, 277.32982420921326, 277.86636304855347, 278.4098289012909, 278.94990825653076, 279.48391103744507, 280.02386713027954, 280.56924080848694, 281.113157749176, 281.66170477867126, 282.20783734321594, 282.7534251213074, 283.2945375442505, 283.8295211791992, 284.3659996986389, 284.8984851837158, 285.4314196109772, 285.976110458374, 286.5111482143402, 287.0484757423401, 287.60180926322937, 288.15283489227295, 288.70376348495483, 289.2513883113861, 289.7996003627777, 290.3480324745178, 290.8958852291107, 291.45170760154724, 292.00147223472595, 292.5485317707062, 293.09113359451294, 293.6341664791107, 294.1734209060669, 294.71599221229553, 295.26119780540466, 295.80391693115234, 296.3537275791168, 296.9027955532074, 297.4495732784271, 297.99155735969543, 298.5332636833191, 299.07067131996155, 299.61081886291504, 300.14811635017395, 300.6841585636139, 301.2206919193268, 301.7620587348938, 302.3092632293701, 302.8486304283142, 303.3903601169586, 303.9319450855255, 304.46608304977417, 305.00630164146423, 305.54799485206604, 306.0909209251404, 306.6369285583496, 307.17983841896057, 307.72759437561035, 308.26550483703613, 308.7960133552551, 309.3294451236725, 309.86164832115173, 310.39937925338745, 310.93517565727234, 311.47144842147827, 312.0120313167572, 312.5546295642853, 313.0958797931671, 313.63634610176086, 314.173401594162, 314.7098639011383, 315.2443685531616, 315.7867431640625, 316.3230743408203, 316.8691201210022, 317.4163324832916, 317.9579746723175, 318.49915885925293, 319.0377209186554, 319.5769522190094, 320.11317467689514, 320.6542286872864, 321.19504165649414, 321.7373914718628, 322.2761974334717, 322.8218152523041, 323.36915731430054, 323.9148998260498, 324.4601273536682, 324.9952974319458, 325.5361518859863, 326.0790321826935, 326.62421560287476, 327.1720621585846, 327.71418166160583, 328.2593038082123, 328.80663537979126, 329.3550958633423, 329.91379475593567, 330.46373558044434, 330.99848341941833, 331.5341567993164, 332.08707547187805, 332.6381962299347, 333.1789016723633, 333.7133665084839, 334.248015165329, 334.7858374118805, 335.32291865348816, 335.857390165329, 336.3932068347931, 336.9321639537811, 337.46743059158325, 338.00381207466125, 338.53708720207214, 339.06890988349915, 339.59650182724, 340.11957597732544, 340.6445474624634, 341.1737198829651, 341.70583510398865, 342.24654483795166, 342.7826988697052, 343.313969373703, 343.8423047065735, 344.37555503845215, 344.9066298007965, 345.4387812614441, 345.9805579185486, 346.5161440372467, 347.0596537590027, 347.6206829547882, 348.1691732406616, 348.7148036956787, 349.27318263053894, 349.83581924438477, 350.3947949409485, 350.96371626853943, 351.51923084259033, 352.0681176185608, 352.6192789077759, 353.16836977005005, 353.71952390670776, 354.27672243118286, 354.82611989974976, 355.3672025203705, 355.91284918785095, 356.4549536705017, 356.99772548675537, 357.54042768478394, 358.07712054252625, 358.6146647930145, 359.1572287082672, 359.6984145641327, 360.23803329467773, 360.77318143844604, 361.31077098846436, 361.8540623188019, 362.409131526947, 362.9564197063446, 363.5060179233551, 364.05534863471985, 364.606116771698, 365.1545693874359, 365.7032127380371, 366.23817443847656, 366.7687509059906, 367.30080127716064, 367.83487606048584, 368.36050033569336, 368.88768577575684, 369.4190607070923, 369.9523046016693, 370.4850354194641, 371.0216212272644, 371.556348323822, 372.09059405326843, 372.6315665245056, 373.16281747817993, 373.6965274810791, 374.23186111450195, 374.7675039768219, 375.30117201805115, 375.83400678634644, 376.36798906326294, 376.90289402008057, 377.4389913082123, 377.97801542282104, 378.51337790489197, 379.03975462913513, 379.5740387439728, 380.1092412471771, 380.647323846817, 381.1799795627594, 381.7226824760437, 382.25583148002625, 382.7914671897888, 383.3253028392792, 383.86380672454834, 384.40331411361694, 384.9405617713928, 385.47759652137756, 386.00807785987854, 386.5443766117096, 387.0815188884735, 387.6200475692749, 388.1544795036316, 388.68894386291504, 389.22550106048584, 389.7627935409546, 390.30982732772827, 390.84998869895935, 391.3879427909851, 391.927020072937, 392.4703919887543, 393.0076894760132, 393.5412800312042, 394.08584928512573, 394.6199278831482, 395.1599271297455, 395.6975510120392, 396.24245953559875, 396.78236413002014, 397.32114720344543, 397.86183309555054, 398.40305757522583, 398.945374250412, 399.49024534225464, 400.0351495742798, 400.5742573738098, 401.11165261268616, 401.65337085723877, 402.19343662261963, 402.7375371456146, 403.2695622444153, 403.80555868148804, 404.3375780582428, 404.87713146209717, 405.40777015686035, 405.9547920227051, 406.47749876976013, 407.0162115097046, 407.56492829322815, 408.1135287284851, 408.6523563861847, 409.1912753582001, 409.7382435798645, 410.2789976596832, 410.82603645324707, 411.3733937740326, 411.91273045539856, 412.4515788555145, 412.99394845962524, 413.534544467926, 414.0742335319519, 414.6093866825104, 415.1441843509674, 415.6867208480835, 416.2334244251251, 416.77193903923035, 417.30367279052734, 417.83607506752014, 418.36340522766113, 418.88891673088074, 419.4230010509491, 419.95965790748596, 420.4937627315521, 421.0247747898102, 421.5552558898926, 422.0892024040222, 422.63352966308594, 423.17581701278687, 423.71453404426575, 424.2538523674011, 424.7915823459625, 425.3310136795044, 425.8705475330353, 426.4034423828125, 426.9311285018921, 427.4600052833557, 427.9910418987274, 428.5231852531433, 429.0643436908722, 429.60270738601685, 430.13265585899353, 430.6647295951843, 431.2070140838623, 431.74850630760193, 432.29621601104736, 432.8383023738861, 433.37877011299133, 433.9233739376068, 434.4637246131897, 435.0014533996582, 435.5394971370697, 436.07819747924805, 436.61811923980713, 437.15933775901794, 437.6981725692749, 438.24037289619446, 438.7715759277344, 439.30879640579224, 439.8452355861664, 440.38726139068604, 440.92506527900696, 441.4925014972687, 442.03528904914856, 442.57464575767517, 443.1156756877899, 443.6553990840912, 444.1961328983307, 444.73297119140625, 445.2708866596222, 445.80789828300476, 446.33837890625, 446.8721709251404, 447.40762305259705, 447.9406530857086, 448.4721739292145, 449.00375485420227, 449.5383656024933, 450.0757966041565, 450.61186265945435, 451.14350485801697, 451.67437839508057, 452.2111904621124, 452.7455997467041, 453.2778036594391, 453.8081576824188, 454.33724188804626, 454.8717300891876, 455.411062002182, 455.9526586532593, 456.49767422676086, 457.0377006530762, 457.57466101646423, 458.10997319221497, 458.6409180164337, 459.17486667633057, 459.7078342437744, 460.2449359893799, 460.77847027778625, 461.3134822845459, 461.8459634780884, 462.3863801956177, 462.9264988899231, 463.4630959033966, 464.00154852867126, 464.53698325157166, 465.0722095966339, 465.6177475452423, 466.1512987613678, 466.69302129745483, 467.2499988079071, 467.80264043807983, 468.3501377105713, 468.8997097015381, 469.4471366405487, 469.99505496025085, 470.5451555252075, 471.1056070327759, 471.65559458732605, 472.20505809783936, 472.7487463951111, 473.2909326553345, 473.83240938186646, 474.38068437576294, 474.93213534355164, 475.48415422439575, 476.03301978111267, 476.5820279121399, 477.1167426109314, 477.65428471565247, 478.18625664711, 478.720894575119, 479.25819993019104, 479.7997348308563, 480.3418405056, 480.8803987503052, 481.4199252128601, 481.9635796546936, 482.519900560379, 483.0596971511841, 483.5981664657593, 484.1410629749298, 484.6828467845917, 485.2255868911743, 485.7714443206787, 486.3143856525421, 486.8651034832001, 487.41224122047424, 487.95115303993225, 488.48840832710266, 489.02234721183777, 489.56143975257874, 490.1035668849945, 490.64177227020264, 491.18325304985046, 491.7303657531738, 492.2738480567932, 492.8071594238281, 493.3342707157135, 493.863974571228, 494.3960876464844, 494.92664337158203, 495.45505452156067, 495.9862582683563, 496.51970887184143, 497.05663108825684, 497.60101866722107, 498.14027857780457, 498.6726121902466, 499.2070255279541, 499.74689531326294, 500.28709745407104, 500.82321667671204, 501.35688161849976, 501.898877620697, 502.4369957447052, 502.97636699676514, 503.52475023269653, 504.07199025154114, 504.61364579200745, 505.14948987960815, 505.6856269836426, 506.22508931159973, 506.7697856426239, 507.311794757843, 507.8500168323517, 508.3909022808075, 508.9334816932678, 509.4780533313751, 510.0281910896301, 510.5742862224579, 511.11749720573425, 511.6642870903015, 512.2115228176117, 512.7551772594452, 513.3032565116882, 513.8462822437286, 514.3899884223938, 514.9330146312714, 515.4830651283264, 516.0273888111115, 516.5664539337158, 517.1028120517731, 517.6396310329437, 518.180246591568, 518.7263925075531, 519.2698922157288, 519.8170762062073, 520.3590972423553, 520.9003319740295, 521.4532852172852, 522.0069193840027, 522.5529675483704, 523.092631816864, 523.6356604099274, 524.1814811229706, 524.7217147350311, 525.25599360466, 525.802387714386, 526.3404338359833, 526.8865385055542, 527.4466006755829, 528.006597995758, 528.5609686374664, 529.1143853664398, 529.6636719703674, 530.20956158638, 530.7629215717316, 531.3207182884216, 531.8682720661163, 532.4168450832367, 532.9702949523926, 533.5147316455841, 534.066168308258, 534.6184515953064, 535.1695861816406, 535.7235455513, 536.2772703170776, 536.8273949623108, 537.3700244426727, 537.9104943275452, 538.4475135803223, 538.989152431488, 539.536794424057, 540.0877966880798, 540.6369416713715, 541.1804821491241, 541.7278838157654, 542.2698097229004], "average_iteration_time": 0.5422698097229004, "iteration_time_stderr": 0.0003640968426404006}
{"game": "battleship(board_width=3,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 426556, "terminal_node_count": 379161, "information_set_count": 5915, "action_count": 18, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999812154098686, "information_set_actions": 0.9998309382924767, "node_players": 0.0, "level_graphs": 0.9999996092745714, "graph": 0.9999976556474282}, "branching_factor": 9.0, "setup_time": 53.25221538543701, "iteration_timestamps": [0.0, 0.10515522956848145, 0.11007285118103027, 0.11726140975952148, 0.12505149841308594, 0.1325223445892334, 0.14182448387145996, 0.1489710807800293, 0.15614986419677734, 0.16321301460266113, 0.17033934593200684, 0.17737603187561035, 0.1845402717590332, 0.19165825843811035, 0.19876527786254883, 0.2063610553741455, 0.21442437171936035, 0.22139930725097656, 0.22867155075073242, 0.2364656925201416, 0.2462460994720459, 0.2533140182495117, 0.2604668140411377, 0.26757025718688965, 0.2750089168548584, 0.2828695774078369, 0.28996825218200684, 0.29746055603027344, 0.3061826229095459, 0.31363892555236816, 0.3207979202270508, 0.32789063453674316, 0.3349792957305908, 0.3421025276184082, 0.3514857292175293, 0.35860610008239746, 0.36668872833251953, 0.37398338317871094, 0.38107728958129883, 0.3882114887237549, 0.3952338695526123, 0.40238070487976074, 0.4094405174255371, 0.41657304763793945, 0.4237332344055176, 0.4308030605316162, 0.43794798851013184, 0.4452524185180664, 0.45490479469299316, 0.46298933029174805, 0.47085142135620117, 0.47800469398498535, 0.4851648807525635, 0.4926645755767822, 0.49993395805358887, 0.5078063011169434, 0.5149192810058594, 0.5220494270324707, 0.529437780380249, 0.5366334915161133, 0.5451993942260742, 0.5529909133911133, 0.5628912448883057, 0.569922685623169, 0.5770747661590576, 0.5842134952545166, 0.5912744998931885, 0.5984635353088379, 0.6059610843658447, 0.6144578456878662, 0.622631311416626, 0.6296379566192627, 0.6367392539978027, 0.644542932510376, 0.6521027088165283, 0.6614973545074463, 0.6686105728149414, 0.6757347583770752, 0.6836602687835693, 0.6908636093139648, 0.6979808807373047, 0.7050614356994629, 0.7121918201446533, 0.7193083763122559, 0.7263832092285156, 0.7334582805633545, 0.7405343055725098, 0.7476444244384766, 0.7546970844268799, 0.7645552158355713, 0.7724580764770508, 0.7799801826477051, 0.7876646518707275, 0.7948064804077148, 0.8021290302276611, 0.8095910549163818, 0.8177881240844727, 0.8247942924499512, 0.8319723606109619, 0.8390719890594482, 0.8462231159210205, 0.8533725738525391, 0.8606610298156738, 0.8700563907623291, 0.8771443367004395, 0.8842227458953857, 0.8913025856018066, 0.8983824253082275, 0.9055066108703613, 0.9125957489013672, 0.919762134552002, 0.9268312454223633, 0.9340629577636719, 0.9410843849182129, 0.9482588768005371, 0.9553990364074707, 0.9625351428985596, 0.9719529151916504, 0.9790141582489014, 0.9861721992492676, 0.9933040142059326, 1.0003337860107422, 1.0074186325073242, 1.0145325660705566, 1.0216407775878906, 1.0287261009216309, 1.0359878540039062, 1.0431106090545654, 1.0503010749816895, 1.0573596954345703, 1.0644941329956055, 1.0738909244537354, 1.0809438228607178, 1.0880978107452393, 1.0951871871948242, 1.1023099422454834, 1.1094410419464111, 1.1167383193969727, 1.1240572929382324, 1.1311542987823486, 1.1382577419281006, 1.1454176902770996, 1.1524643898010254, 1.1595714092254639, 1.1666629314422607, 1.176023006439209, 1.1831283569335938, 1.1903228759765625, 1.1973521709442139, 1.2044596672058105, 1.2115604877471924, 1.2186572551727295, 1.22574782371521, 1.232823371887207, 1.239990234375, 1.247154951095581, 1.2542142868041992, 1.2613379955291748, 1.2684109210968018, 1.2777948379516602, 1.2849419116973877, 1.2920081615447998, 1.2991483211517334, 1.3062634468078613, 1.3133344650268555, 1.320478916168213, 1.3275697231292725, 1.3346607685089111, 1.3418362140655518, 1.3489437103271484, 1.356029987335205, 1.3631508350372314, 1.370220422744751, 1.3795337677001953, 1.3867008686065674, 1.3937232494354248, 1.400843620300293, 1.4079773426055908, 1.415924072265625, 1.4229333400726318, 1.4300122261047363, 1.4371159076690674, 1.444206714630127, 1.4513306617736816, 1.4584732055664062, 1.4655373096466064, 1.4725987911224365, 1.4819693565368652, 1.489074468612671, 1.4961886405944824, 1.5032310485839844, 1.5103552341461182, 1.5174405574798584, 1.524533748626709, 1.5316181182861328, 1.5387158393859863, 1.545821189880371, 1.5529353618621826, 1.5600743293762207, 1.5672001838684082, 1.5743756294250488, 1.5844757556915283, 1.591494083404541, 1.5985612869262695, 1.6056299209594727, 1.6127023696899414, 1.6197409629821777, 1.626772165298462, 1.6338517665863037, 1.64094877243042, 1.648033618927002, 1.6551783084869385, 1.6622951030731201, 1.6693379878997803, 1.676414966583252, 1.685774803161621, 1.692908763885498, 1.6999337673187256, 1.7070775032043457, 1.7141051292419434, 1.7212214469909668, 1.7283251285552979, 1.7353804111480713, 1.7424943447113037, 1.7496166229248047, 1.7567589282989502, 1.7640810012817383, 1.7711060047149658, 1.778273105621338, 1.788297414779663, 1.7956311702728271, 1.8027713298797607, 1.8099451065063477, 1.8171980381011963, 1.8243842124938965, 1.8315389156341553, 1.8387048244476318, 1.845808506011963, 1.853034257888794, 1.8604867458343506, 1.8674073219299316, 1.8744914531707764, 1.881587266921997, 1.891005516052246, 1.8980731964111328, 1.905151128768921, 1.9122123718261719, 1.9193317890167236, 1.926689624786377, 1.9347918033599854, 1.9419000148773193, 1.9490077495574951, 1.9560887813568115, 1.9633936882019043, 1.9702856540679932, 1.9773669242858887, 1.9844551086425781, 1.9938058853149414, 2.0008842945098877, 2.008016586303711, 2.015089988708496, 2.0221540927886963, 2.029214859008789, 2.0363035202026367, 2.0433483123779297, 2.0504114627838135, 2.057534694671631, 2.0647666454315186, 2.071660280227661, 2.078728199005127, 2.0858545303344727, 2.0952465534210205, 2.102292060852051, 2.1094136238098145, 2.116467237472534, 2.123542547225952, 2.1307437419891357, 2.137812614440918, 2.1448895931243896, 2.151975393295288, 2.1590940952301025, 2.166353702545166, 2.1733016967773438, 2.1803619861602783, 2.187460422515869, 2.1971354484558105, 2.20444393157959, 2.2116217613220215, 2.2193331718444824, 2.226433038711548, 2.233684539794922, 2.2411630153656006, 2.2490036487579346, 2.25612735748291, 2.263235330581665, 2.2710766792297363, 2.278571844100952, 2.28652286529541, 2.294326066970825, 2.3044214248657227, 2.311718463897705, 2.3187623023986816, 2.326432228088379, 2.333953380584717, 2.3410043716430664, 2.348069906234741, 2.3551628589630127, 2.3622608184814453, 2.3694207668304443, 2.3772382736206055, 2.384342908859253, 2.3914246559143066, 2.398508071899414, 2.407891035079956, 2.4149911403656006, 2.4220848083496094, 2.429177761077881, 2.4362566471099854, 2.4433372020721436, 2.450397491455078, 2.4575154781341553, 2.4645605087280273, 2.4718642234802246, 2.4787302017211914, 2.485816717147827, 2.4929394721984863, 2.500027656555176, 2.5094118118286133, 2.516495943069458, 2.523578405380249, 2.5306432247161865, 2.537728786468506, 2.544816255569458, 2.5519163608551025, 2.559030771255493, 2.566119909286499, 2.5733978748321533, 2.58030366897583, 2.5873992443084717, 2.594498634338379, 2.601557731628418, 2.611010789871216, 2.6180899143218994, 2.625169038772583, 2.632244348526001, 2.6393380165100098, 2.6464154720306396, 2.653522491455078, 2.6606509685516357, 2.6677515506744385, 2.6751067638397217, 2.681976318359375, 2.689072608947754, 2.6961493492126465, 2.703235626220703, 2.7125627994537354, 2.719625234603882, 2.7267062664031982, 2.733761787414551, 2.7408714294433594, 2.747971534729004, 2.755070447921753, 2.7621700763702393, 2.769240617752075, 2.776352643966675, 2.7834420204162598, 2.7904975414276123, 2.7976245880126953, 2.804643392562866, 2.8140194416046143, 2.821133852005005, 2.8282828330993652, 2.8366360664367676, 2.843320846557617, 2.8504602909088135, 2.8575310707092285, 2.8646399974823, 2.8717594146728516, 2.8788702487945557, 2.8868062496185303, 2.893789529800415, 2.900953531265259, 2.908088445663452, 2.917541265487671, 2.924607753753662, 2.9317305088043213, 2.938793182373047, 2.945998430252075, 2.9530887603759766, 2.9601998329162598, 2.9673492908477783, 2.974480390548706, 2.981555938720703, 2.9886488914489746, 2.9957363605499268, 3.0028388500213623, 3.0100207328796387, 3.0199010372161865, 3.0275139808654785, 3.034637689590454, 3.04201078414917, 3.0490970611572266, 3.056201934814453, 3.0633184909820557, 3.070441484451294, 3.07753586769104, 3.08469295501709, 3.091805934906006, 3.0988690853118896, 3.106093645095825, 3.1132137775421143, 3.1226999759674072, 3.1308605670928955, 3.138028383255005, 3.1451222896575928, 3.1525821685791016, 3.1606991291046143, 3.167851209640503, 3.1750612258911133, 3.182176351547241, 3.1891868114471436, 3.1962804794311523, 3.203373670578003, 3.2118613719940186, 3.2187438011169434, 3.2283568382263184, 3.2354207038879395, 3.2424919605255127, 3.249555826187134, 3.256662130355835, 3.263766288757324, 3.270866870880127, 3.2779808044433594, 3.2850329875946045, 3.2921082973480225, 3.2992448806762695, 3.3063201904296875, 3.3133981227874756, 3.3204543590545654, 3.329808473587036, 3.336961269378662, 3.344001054763794, 3.351088285446167, 3.3581974506378174, 3.365194082260132, 3.3722846508026123, 3.379342555999756, 3.38645601272583, 3.393533706665039, 3.400618314743042, 3.407727003097534, 3.4147708415985107, 3.4218554496765137, 3.4313032627105713, 3.4384121894836426, 3.4454689025878906, 3.4525392055511475, 3.4596645832061768, 3.4667768478393555, 3.473867893218994, 3.4809720516204834, 3.4880661964416504, 3.4951555728912354, 3.5022215843200684, 3.5092966556549072, 3.516401767730713, 3.5234811305999756, 3.5328519344329834, 3.5399625301361084, 3.54707670211792, 3.554166555404663, 3.5612730979919434, 3.568352699279785, 3.575443983078003, 3.582533121109009, 3.589677333831787, 3.5967562198638916, 3.60385799407959, 3.610990285873413, 3.6180903911590576, 3.6251580715179443, 3.6345438957214355, 3.641725778579712, 3.6497485637664795, 3.6570844650268555, 3.6641955375671387, 3.6720705032348633, 3.6791841983795166, 3.687011957168579, 3.6941206455230713, 3.7012224197387695, 3.7087185382843018, 3.7163474559783936, 3.7234649658203125, 3.7305843830108643, 3.7413039207458496, 3.748781442642212, 3.755971908569336, 3.7630679607391357, 3.7701635360717773, 3.7772672176361084, 3.784364700317383, 3.7915711402893066, 3.798617124557495, 3.8057968616485596, 3.813178300857544, 3.819985866546631, 3.827134609222412, 3.8341915607452393, 3.8438405990600586, 3.850968360900879, 3.8582868576049805, 3.8652448654174805, 3.872321605682373, 3.8793985843658447, 3.8864967823028564, 3.8935413360595703, 3.9006600379943848, 3.9078454971313477, 3.914975643157959, 3.922079563140869, 3.9292104244232178, 3.936300754547119, 3.946697473526001, 3.9536895751953125, 3.9619345664978027, 3.9692189693450928, 3.976374626159668, 3.983572006225586, 3.990687847137451, 3.9978089332580566, 4.004944086074829, 4.012087345123291, 4.019212961196899, 4.026317596435547, 4.033450603485107, 4.040526628494263, 4.05022406578064, 4.057342052459717, 4.064410448074341, 4.071518421173096, 4.078608274459839, 4.085691452026367, 4.092812776565552, 4.099917888641357, 4.107082366943359, 4.114277362823486, 4.121352195739746, 4.12847900390625, 4.135558366775513, 4.142636060714722, 4.152339696884155, 4.159406423568726, 4.167210340499878, 4.175177574157715, 4.182301759719849, 4.189407110214233, 4.19652795791626, 4.203572988510132, 4.210737466812134, 4.217835426330566, 4.224954843521118, 4.232064247131348, 4.239244699478149, 4.246823787689209, 4.25668478012085, 4.263747930526733, 4.270890712738037, 4.277958869934082, 4.285056829452515, 4.2922327518463135, 4.2993292808532715, 4.306441783905029, 4.3135457038879395, 4.320616006851196, 4.327730178833008, 4.33480167388916, 4.341994285583496, 4.3490705490112305, 4.358755111694336, 4.365868806838989, 4.372930526733398, 4.380093336105347, 4.387158155441284, 4.394297122955322, 4.401367902755737, 4.408452987670898, 4.415519714355469, 4.4226393699646, 4.429734230041504, 4.436824321746826, 4.443920135498047, 4.451026678085327, 4.460416078567505, 4.467519521713257, 4.474589586257935, 4.481657981872559, 4.488748550415039, 4.495847225189209, 4.50291633605957, 4.510010719299316, 4.517107963562012, 4.524205923080444, 4.531310558319092, 4.5383830070495605, 4.545485496520996, 4.5525803565979, 4.561952829360962, 4.569029092788696, 4.576121807098389, 4.583225250244141, 4.590320587158203, 4.597435474395752, 4.604560375213623, 4.611640930175781, 4.618812799453735, 4.625914812088013, 4.633081912994385, 4.64017391204834, 4.647340536117554, 4.6544349193573, 4.663764715194702, 4.670843124389648, 4.677908182144165, 4.685051202774048, 4.692217111587524, 4.699325799942017, 4.706407785415649, 4.713507890701294, 4.720628976821899, 4.727709054946899, 4.734811067581177, 4.741915702819824, 4.749006271362305, 4.756080150604248, 4.765470027923584, 4.772603750228882, 4.779719829559326, 4.786814451217651, 4.793927431106567, 4.80101466178894, 4.808115720748901, 4.815255165100098, 4.822332143783569, 4.829401016235352, 4.836565017700195, 4.843628644943237, 4.851144790649414, 4.858938455581665, 4.8686206340789795, 4.875688552856445, 4.883206605911255, 4.890899896621704, 4.8979949951171875, 4.905112266540527, 4.912222862243652, 4.919295072555542, 4.9269444942474365, 4.9347827434539795, 4.941904067993164, 4.9489970207214355, 4.9563915729522705, 4.964537143707275, 4.974320411682129, 4.9814159870147705, 4.988496780395508, 4.99560546875, 5.003007650375366, 5.010607957839966, 5.018515586853027, 5.025566339492798, 5.032677888870239, 5.039757966995239, 5.046863079071045, 5.0539391040802, 5.061057090759277, 5.06815242767334, 5.077519655227661, 5.084598064422607, 5.0917158126831055, 5.098820924758911, 5.105924844741821, 5.113059043884277, 5.120128631591797, 5.1272242069244385, 5.1343512535095215, 5.141513824462891, 5.148683309555054, 5.156061172485352, 5.1633970737457275, 5.171300649642944, 5.180921316146851, 5.188023805618286, 5.195138692855835, 5.202192544937134, 5.209275245666504, 5.2164130210876465, 5.223472356796265, 5.230552434921265, 5.237650156021118, 5.244801998138428, 5.251908540725708, 5.259039878845215, 5.266187906265259, 5.273306131362915, 5.282734632492065, 5.290247201919556, 5.298465728759766, 5.305702209472656, 5.313155174255371, 5.3210203647613525, 5.3283531665802, 5.335446119308472, 5.342602491378784, 5.349659204483032, 5.356752395629883, 5.3638715744018555, 5.371091842651367, 5.378227233886719, 5.387627840042114, 5.394728899002075, 5.401736259460449, 5.408862590789795, 5.415979623794556, 5.423090219497681, 5.430152654647827, 5.4372570514678955, 5.4443745613098145, 5.4515700340271, 5.458572149276733, 5.465695381164551, 5.472799062728882, 5.479894399642944, 5.489241123199463, 5.496389627456665, 5.50355863571167, 5.51063346862793, 5.517725944519043, 5.52491021156311, 5.532546043395996, 5.540547132492065, 5.547621011734009, 5.554794788360596, 5.561861276626587, 5.56896448135376, 5.5760886669158936, 5.583158493041992, 5.592561721801758, 5.599670886993408, 5.606723785400391, 5.6138176918029785, 5.620912075042725, 5.628091096878052, 5.63521409034729, 5.642353296279907, 5.6494715213775635, 5.6567018032073975, 5.6639204025268555, 5.67104697227478, 5.678177118301392, 5.685298204421997, 5.694737672805786, 5.701798915863037, 5.708984851837158, 5.716109275817871, 5.723206281661987, 5.730338096618652, 5.737511157989502, 5.744571208953857, 5.7516937255859375, 5.758865118026733, 5.765976428985596, 5.773118019104004, 5.780194520950317, 5.787315130233765, 5.79667329788208, 5.80372953414917, 5.81082010269165, 5.817949295043945, 5.825029373168945, 5.832105398178101, 5.839202880859375, 5.846298933029175, 5.8533666133880615, 5.860528469085693, 5.867647886276245, 5.874727249145508, 5.881818771362305, 5.8889172077178955, 5.898312568664551, 5.9054412841796875, 5.91253924369812, 5.919598579406738, 5.926676511764526, 5.933763265609741, 5.9408652782440186, 5.947969436645508, 5.955063819885254, 5.962140321731567, 5.969247341156006, 5.976307153701782, 5.983425617218018, 5.990508317947388, 5.999929904937744, 6.0070436000823975, 6.014146089553833, 6.021249532699585, 6.028368949890137, 6.035455226898193, 6.042538166046143, 6.049657583236694, 6.056745767593384, 6.06383752822876, 6.070946931838989, 6.078065395355225, 6.08518123626709, 6.0923011302948, 6.101644992828369, 6.108729600906372, 6.115842580795288, 6.122944116592407, 6.130049467086792, 6.1371331214904785, 6.144241809844971, 6.1513588428497314, 6.158517599105835, 6.165625810623169, 6.172708034515381, 6.1798176765441895, 6.1869518756866455, 6.194026470184326, 6.203406810760498, 6.210509777069092, 6.217587947845459, 6.224710702896118, 6.231788158416748, 6.238896369934082, 6.2459986209869385, 6.253086566925049, 6.260220527648926, 6.267311334609985, 6.274444818496704, 6.281522274017334, 6.288607358932495, 6.2956743240356445, 6.30507755279541, 6.312159776687622, 6.319249153137207, 6.326322078704834, 6.3333964347839355, 6.340483903884888, 6.34757399559021, 6.3546648025512695, 6.361733675003052, 6.368809700012207, 6.375901699066162, 6.382972717285156, 6.3900463581085205, 6.3971357345581055, 6.4065210819244385, 6.4135918617248535, 6.42067289352417, 6.4277424812316895, 6.43489146232605, 6.442003011703491, 6.449100017547607, 6.456198453903198, 6.463277101516724, 6.470362424850464, 6.477463960647583, 6.48455810546875, 6.491625070571899, 6.498696565628052, 6.508062362670898, 6.515143871307373, 6.522223711013794, 6.529299736022949, 6.5364089012146, 6.543473958969116, 6.550544738769531, 6.5575785636901855, 6.564652442932129, 6.571718454360962, 6.578782558441162, 6.585825204849243, 6.592925071716309, 6.600022554397583, 6.609385251998901, 6.616472244262695, 6.623535633087158, 6.6305999755859375, 6.637687683105469, 6.644758462905884, 6.651822566986084, 6.658921003341675, 6.666038751602173, 6.6731133460998535, 6.680200576782227, 6.687273263931274, 6.694386720657349, 6.701450347900391, 6.710811376571655, 6.717902660369873, 6.724998950958252, 6.732071876525879, 6.739156484603882, 6.746243715286255, 6.753337144851685, 6.760409593582153, 6.7675089836120605, 6.774593353271484, 6.781646728515625, 6.788740396499634, 6.795819997787476, 6.80289888381958, 6.812249183654785, 6.819394111633301, 6.8264570236206055, 6.833540678024292, 6.840609312057495, 6.847679615020752, 6.85473370552063, 6.862019062042236, 6.869119644165039, 6.876207590103149, 6.883275985717773, 6.890395164489746, 6.897489786148071, 6.904589891433716, 6.91401743888855, 6.920958042144775, 6.928011417388916, 6.935105323791504, 6.9421937465667725, 6.949270486831665, 6.9563446044921875, 6.963416814804077, 6.970526933670044, 6.977606534957886, 6.984699249267578, 6.991780757904053, 6.998886346817017, 7.005988359451294, 7.01536750793457, 7.022433519363403, 7.029526710510254, 7.036640882492065, 7.04372763633728, 7.050780296325684, 7.057888984680176, 7.06498646736145, 7.072051286697388, 7.0791215896606445, 7.086261510848999, 7.093326807022095, 7.100414514541626, 7.107506513595581, 7.116957187652588, 7.124002456665039, 7.131134510040283, 7.138238430023193, 7.1453540325164795, 7.152442693710327, 7.159517049789429, 7.166625022888184, 7.173685550689697, 7.1807944774627686, 7.187856435775757, 7.194966077804565, 7.202054023742676, 7.209143400192261, 7.2185163497924805, 7.2255918979644775, 7.232671499252319, 7.239759922027588, 7.246872425079346, 7.253958463668823, 7.26106595993042, 7.268182277679443, 7.275232315063477, 7.282363653182983, 7.289482831954956, 7.296649694442749, 7.303711175918579, 7.31082558631897, 7.320209264755249, 7.327343463897705, 7.334526538848877, 7.341548919677734, 7.348645210266113, 7.3557329177856445, 7.3628339767456055, 7.369935512542725, 7.377018451690674, 7.3840906620025635, 7.3912107944488525, 7.39828634262085, 7.405357360839844, 7.41246771812439, 7.421865940093994, 7.42896842956543], "average_iteration_time": 0.0074289684295654294, "iteration_time_stderr": 9.998105219506777e-05}
{"game": "battleship(board_width=3,board_height=3,ship_sizes=[1;2],ship_values=[1;1],num_shots=2)", "node_count": 52081183, "terminal_node_count": 46294416, "information_set_count": 204980, "action_count": 24, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9999994579434696, "information_set_actions": 0.9999951214752659, "node_players": 0.0, "level_graphs": 0.999999997599901, "graph": 0.9999999807992076}, "branching_factor": 9.000048213449755, "setup_time": 5446.434911489487, "iteration_timestamps": [0.0, 1.0514869689941406, 1.5541188716888428, 2.527332305908203, 3.500288724899292, 4.473543167114258, 5.446327209472656, 6.419723749160767, 7.392876625061035, 8.366132736206055, 9.338989019393921], "average_iteration_time": 0.9338989019393921, "iteration_time_stderr": 0.048547550374550934}
{"game": "battleship(board_width=3,board_height=4,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 2529949, "terminal_node_count": 2319120, "information_set_count": 19154, "action_count": 24, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999956493003866, "information_set_actions": 0.9999477915840034, "node_players": 0.0, "level_graphs": 0.9999999341225453, "graph": 0.9999996047352715}, "branching_factor": 12.0, "setup_time": 254.09563517570496, "iteration_timestamps": [0.0, 0.03690290451049805, 0.05471324920654297, 0.09797358512878418, 0.14075708389282227, 0.18159008026123047, 0.22233939170837402, 0.26308417320251465, 0.3039286136627197, 0.34470248222351074, 0.385542631149292], "average_iteration_time": 0.038554263114929196, "iteration_time_stderr": 0.002364733388290129}
{"game": "battleship(board_width=4,board_height=4,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 14811409, "terminal_node_count": 13885696, "information_set_count": 61698, "action_count": 32, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999989870012678, "information_set_actions": 0.9999837920191903, "node_players": 0.0, "level_graphs": 0.9999999887474139, "graph": 0.9999999324844833}, "branching_factor": 16.0, "setup_time": 6736.910921096802, "iteration_timestamps": [0.0, 0.22245502471923828, 0.3727753162384033, 0.6184470653533936, 0.8651130199432373, 1.1107075214385986, 1.356318473815918, 1.6019089221954346, 1.848705530166626, 2.0944526195526123, 2.339953660964966], "average_iteration_time": 0.23399536609649657, "iteration_time_stderr": 0.009585777888719366}
{"game": "battleship(board_width=4,board_height=5,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 57920421, "terminal_node_count": 55024400, "information_set_count": 152402, "action_count": 40, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999996719203217, "information_set_actions": 0.9999934384063202, "node_players": 0.0, "level_graphs": 0.9999999971224888, "graph": 0.9999999827349324}, "branching_factor": 20.0, "setup_time": 5470.081728935242, "iteration_timestamps": [0.0, 1.1146883964538574, 1.478257417678833, 2.363689422607422, 3.2494263648986816, 4.1355156898498535, 5.021587371826172, 5.907317399978638, 6.793531656265259, 7.679295778274536, 8.565406084060669], "average_iteration_time": 0.8565406084060669, "iteration_time_stderr": 0.05930659924465773}


==> data/battleship-gpu32.jsonl <==
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 2581, "terminal_node_count": 1936, "information_set_count": 210, "action_count": 8, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9988099850556262, "information_set_actions": 0.9952380952380953, "node_players": 0.0, "level_graphs": 0.999935450564815, "graph": 0.9996127033888904}, "branching_factor": 4.0, "setup_time": 0.6768414974212646, "iteration_timestamps": [0.0, 0.10949397087097168, 0.11360502243041992, 0.11737275123596191, 0.12115192413330078, 0.1249082088470459, 0.12869882583618164, 0.13248324394226074, 0.13627982139587402, 0.14011216163635254, 0.14393115043640137], "average_iteration_time": 0.014393115043640136, "iteration_time_stderr": 0.010566812040802698}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1],ship_values=[1],num_shots=3)", "node_count": 23317, "terminal_node_count": 17488, "information_set_count": 2514, "action_count": 8, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9999005611462971, "information_set_actions": 0.9996022275258553, "node_players": 0.0, "level_graphs": 0.9999946393344297, "graph": 0.999957114675437}, "branching_factor": 4.0, "setup_time": 2.4547383785247803, "iteration_timestamps": [0.0, 0.006069660186767578, 0.010807037353515625, 0.01557469367980957, 0.020348310470581055, 0.025152206420898438, 0.03032517433166504, 0.035088300704956055, 0.039858102798461914, 0.04462313652038574, 0.04939150810241699], "average_iteration_time": 0.004939150810241699, "iteration_time_stderr": 0.0001319800545695134}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1;2],ship_values=[1;1],num_shots=2)", "node_count": 21877, "terminal_node_count": 16384, "information_set_count": 1970, "action_count": 10, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9998728440628315, "information_set_actions": 0.999492385786802, "node_players": 0.0, "level_graphs": 0.9999942864978637, "graph": 0.9999542919829093}, "branching_factor": 3.9825232113599127, "setup_time": 2.312429428100586, "iteration_timestamps": [0.0, 0.00604701042175293, 0.010756969451904297, 0.015448808670043945, 0.020175695419311523, 0.02486896514892578, 0.029980182647705078, 0.034668684005737305, 0.03934836387634277, 0.04405784606933594, 0.0487978458404541], "average_iteration_time": 0.00487978458404541, "iteration_time_stderr": 0.00013595264435238078}
{"game": "battleship(board_width=2,board_height=2,ship_sizes=[1;2],ship_values=[1;1],num_shots=3)", "node_count": 324981, "terminal_node_count": 243712, "information_set_count": 46962, "action_count": 10, "player_count": 2, "nature": false, "height": 10, "sparsities": {"action_nodes": 0.9999946761099126, "information_set_actions": 0.9999787061879818, "node_players": 0.0, "level_graphs": 0.9999996922906499, "graph": 0.9999969229064994}, "branching_factor": 3.99881873777209, "setup_time": 35.16734719276428, "iteration_timestamps": [0.0, 0.009953737258911133, 0.016631126403808594, 0.023561716079711914, 0.030517101287841797, 0.0375971794128418, 0.0442967414855957, 0.05098152160644531, 0.057578086853027344, 0.06426119804382324, 0.07094287872314453], "average_iteration_time": 0.007094287872314453, "iteration_time_stderr": 0.0003215775720590151}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 33739, "terminal_node_count": 28116, "information_set_count": 1118, "action_count": 12, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9998509286880277, "information_set_actions": 0.9991055456171736, "node_players": 0.0, "level_graphs": 0.9999950602647741, "graph": 0.9999703615886449}, "branching_factor": 6.0, "setup_time": 3.602975845336914, "iteration_timestamps": [0.0, 0.005129098892211914, 0.009058237075805664, 0.01295018196105957, 0.016783714294433594, 0.020594120025634766, 0.024430274963378906, 0.028339385986328125, 0.03217792510986328, 0.035973310470581055, 0.039825439453125], "average_iteration_time": 0.0039825439453125, "iteration_time_stderr": 0.0001281093525598749}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=3)", "node_count": 843739, "terminal_node_count": 703116, "information_set_count": 33518, "action_count": 12, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9999950275532808, "information_set_actions": 0.9999701652843248, "node_players": 0.0, "level_graphs": 0.999999851850096, "graph": 0.999998814800768}, "branching_factor": 6.0, "setup_time": 86.7276828289032, "iteration_timestamps": [0.0, 0.012167215347290039, 0.018979787826538086, 0.030000925064086914, 0.04073500633239746, 0.0509488582611084, 0.06117129325866699, 0.07117772102355957, 0.08124423027038574, 0.09141421318054199, 0.10155630111694336], "average_iteration_time": 0.010155630111694337, "iteration_time_stderr": 0.00042615416816964974}
{"game": "battleship(board_width=2,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=4)", "node_count": 21093739, "terminal_node_count": 17578116, "information_set_count": 1005518, "action_count": 12, "player_count": 2, "nature": false, "height": 10, "sparsities": {"action_nodes": 0.999999834247961, "information_set_actions": 0.9999990054877188, "node_players": 0.0, "level_graphs": 0.9999999952592571, "graph": 0.9999999525925701}, "branching_factor": 6.0, "setup_time": 2246.1148538589478, "iteration_timestamps": [0.0, 0.37148523330688477, 0.708087682723999, 1.1033549308776855, 1.4969546794891357, 1.8927409648895264, 2.2823410034179688, 2.6681602001190186, 3.0558888912200928, 3.4501256942749023, 3.8452489376068115], "average_iteration_time": 0.38452489376068116, "iteration_time_stderr": 0.005807568198698194}
{"game": "battleship(board_width=3,board_height=3,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 426556, "terminal_node_count": 379161, "information_set_count": 5915, "action_count": 18, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999812154098686, "information_set_actions": 0.9998309382924767, "node_players": 0.0, "level_graphs": 0.9999996092745714, "graph": 0.9999976556474282}, "branching_factor": 9.0, "setup_time": 51.202240228652954, "iteration_timestamps": [0.0, 0.007816553115844727, 0.0129852294921875, 0.01971912384033203, 0.025942325592041016, 0.03255319595336914, 0.038953542709350586, 0.04557538032531738, 0.05188488960266113, 0.058556318283081055, 0.06509804725646973], "average_iteration_time": 0.006509804725646972, "iteration_time_stderr": 0.00020386761590924322}
{"game": "battleship(board_width=3,board_height=3,ship_sizes=[1;2],ship_values=[1;1],num_shots=2)", "node_count": 52081183, "terminal_node_count": 46294416, "information_set_count": 204980, "action_count": 24, "player_count": 2, "nature": false, "height": 8, "sparsities": {"action_nodes": 0.9999994579434696, "information_set_actions": 0.9999951214752659, "node_players": 0.0, "level_graphs": 0.999999997599901, "graph": 0.9999999807992076}, "branching_factor": 9.000048213449755, "setup_time": 5278.721031904221, "iteration_timestamps": [0.0, 0.5364174842834473, 1.01865553855896, 1.5954644680023193, 2.172630786895752, 2.749612808227539, 3.3267977237701416, 3.904144048690796, 4.481249809265137, 5.0582275390625, 5.635364055633545], "average_iteration_time": 0.5635364055633545, "iteration_time_stderr": 0.009896313642372312}
{"game": "battleship(board_width=3,board_height=4,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 2529949, "terminal_node_count": 2319120, "information_set_count": 19154, "action_count": 24, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999956493003866, "information_set_actions": 0.9999477915840034, "node_players": 0.0, "level_graphs": 0.9999999341225453, "graph": 0.9999996047352715}, "branching_factor": 12.0, "setup_time": 230.5108208656311, "iteration_timestamps": [0.0, 0.022336721420288086, 0.03359222412109375, 0.055272817611694336, 0.07756400108337402, 0.09943675994873047, 0.12041234970092773, 0.14152169227600098, 0.16260671615600586, 0.18340706825256348, 0.20437169075012207], "average_iteration_time": 0.020437169075012206, "iteration_time_stderr": 0.001035627706242837}
{"game": "battleship(board_width=4,board_height=4,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 14811409, "terminal_node_count": 13885696, "information_set_count": 61698, "action_count": 32, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999989870012678, "information_set_actions": 0.9999837920191903, "node_players": 0.0, "level_graphs": 0.9999999887474139, "graph": 0.9999999324844833}, "branching_factor": 16.0, "setup_time": 1389.5508687496185, "iteration_timestamps": [0.0, 0.12905669212341309, 0.23020434379577637, 0.366257905960083, 0.502324104309082, 0.638251543045044, 0.7748696804046631, 0.9102113246917725, 1.0461866855621338, 1.1820571422576904, 1.31795334815979], "average_iteration_time": 0.131795334815979, "iteration_time_stderr": 0.0034752455056297087}
{"game": "battleship(board_width=4,board_height=5,ship_sizes=[1],ship_values=[1],num_shots=2)", "node_count": 57920421, "terminal_node_count": 55024400, "information_set_count": 152402, "action_count": 40, "player_count": 2, "nature": false, "height": 6, "sparsities": {"action_nodes": 0.9999996719203217, "information_set_actions": 0.9999934384063202, "node_players": 0.0, "level_graphs": 0.9999999971224888, "graph": 0.9999999827349324}, "branching_factor": 20.0, "setup_time": 5335.2107610702515, "iteration_timestamps": [0.0, 0.4156935214996338, 0.7724957466125488, 1.2335996627807617, 1.6950905323028564, 2.156322717666626, 2.6176037788391113, 3.079742431640625, 3.5411949157714844, 4.002474784851074, 4.463687419891357], "average_iteration_time": 0.44636874198913573, "iteration_time_stderr": 0.010939797705348675}


==> data/cpp.jsonl <==
{"game": "first_sealed_auction", "iteration_timestamps": [0.0, 0.006146907806396484, 0.011899948120117188, 0.01764655113220215, 0.023383378982543945, 0.029156923294067383, 0.03304696083068848, 0.03683900833129883, 0.04062175750732422, 0.04437971115112305, 0.04807019233703613, 0.05182600021362305, 0.05552053451538086, 0.059216976165771484, 0.06292104721069336, 0.06657910346984863, 0.07025599479675293, 0.07397913932800293, 0.07764720916748047, 0.08133506774902344, 0.08498477935791016, 0.08865809440612793, 0.09235239028930664, 0.09597396850585938, 0.09958481788635254, 0.10318708419799805, 0.1069788932800293, 0.1105508804321289, 0.11427068710327148, 0.11785268783569336, 0.12141704559326172, 0.12502408027648926, 0.12860488891601562, 0.13219714164733887, 0.1359388828277588, 0.13963747024536133, 0.14330148696899414, 0.14693284034729004, 0.150557279586792, 0.1542196273803711, 0.1578657627105713, 0.16146612167358398, 0.16508245468139648, 0.1686866283416748, 0.17229342460632324, 0.17597532272338867, 0.17963862419128418, 0.18327879905700684, 0.18691349029541016, 0.19059395790100098, 0.19428157806396484, 0.19797825813293457, 0.2016294002532959, 0.2053086757659912, 0.2090470790863037, 0.21266603469848633, 0.21635103225708008, 0.22000598907470703, 0.22362756729125977, 0.22726082801818848, 0.2308957576751709, 0.23454070091247559, 0.2382359504699707, 0.2418978214263916, 0.24558401107788086, 0.24925446510314941, 0.2529129981994629, 0.25661730766296387, 0.26026487350463867, 0.2638893127441406, 0.26749110221862793, 0.2711186408996582, 0.27475714683532715, 0.27844929695129395, 0.28209590911865234, 0.285733699798584, 0.28938722610473633, 0.29303860664367676, 0.29671359062194824, 0.300398588180542, 0.304060697555542, 0.30771756172180176, 0.311448335647583, 0.31505680084228516, 0.3187119960784912, 0.32233452796936035, 0.32595396041870117, 0.3295445442199707, 0.3331429958343506, 0.3367576599121094, 0.34042882919311523, 0.3440682888031006, 0.34769725799560547, 0.3513681888580322, 0.3550145626068115, 0.35864710807800293, 0.3623046875, 0.3659224510192871, 0.3695077896118164, 0.3730814456939697, 0.37668681144714355, 0.3803219795227051, 0.38396501541137695, 0.38760805130004883, 0.39121079444885254, 0.394803524017334, 0.39845824241638184, 0.4020721912384033, 0.4057328701019287, 0.40935277938842773, 0.41311073303222656, 0.41676878929138184, 0.4204726219177246, 0.4241452217102051, 0.4277610778808594, 0.4313979148864746, 0.4350392818450928, 0.43870115280151367, 0.442380428314209, 0.4460628032684326, 0.44974565505981445, 0.4534163475036621, 0.45703887939453125, 0.4607110023498535, 0.46431851387023926, 0.4679536819458008, 0.47156596183776855, 0.4751911163330078, 0.4788353443145752, 0.48247194290161133, 0.486086368560791, 0.4896886348724365, 0.49329686164855957, 0.49689197540283203, 0.5005359649658203, 0.5041854381561279, 0.5078482627868652, 0.5114765167236328, 0.5151922702789307, 0.5188326835632324, 0.5224919319152832, 0.5261514186859131, 0.5298047065734863, 0.5334713459014893, 0.5371370315551758, 0.5408337116241455, 0.5444965362548828, 0.5482163429260254, 0.5518970489501953, 0.5555942058563232, 0.5593447685241699, 0.5630567073822021, 0.5668215751647949, 0.5705442428588867, 0.5742557048797607, 0.5779564380645752, 0.581648588180542, 0.5853481292724609, 0.5890393257141113, 0.5927410125732422, 0.5964601039886475, 0.6001303195953369, 0.6037919521331787, 0.6074650287628174, 0.6110506057739258, 0.6146583557128906, 0.6184437274932861, 0.6220889091491699, 0.6257290840148926, 0.6293673515319824, 0.6330039501190186, 0.636648416519165, 0.6403181552886963, 0.6439957618713379, 0.6476387977600098, 0.6512856483459473, 0.6549530029296875, 0.658604621887207, 0.6622524261474609, 0.6659166812896729, 0.6695489883422852, 0.6732475757598877, 0.6768879890441895, 0.6805365085601807, 0.6841850280761719, 0.6877946853637695, 0.6914570331573486, 0.6950900554656982, 0.6986916065216064, 0.70233154296875, 0.7060189247131348, 0.7096378803253174, 0.7132470607757568, 0.7168765068054199, 0.7205817699432373, 0.7242100238800049, 0.7281186580657959, 0.7317545413970947, 0.7353494167327881, 0.7389140129089355, 0.7425024509429932, 0.7461633682250977, 0.749809741973877, 0.7534890174865723, 0.7571046352386475, 0.7606816291809082, 0.7642855644226074, 0.7679409980773926, 0.7715456485748291, 0.7751386165618896, 0.7787246704101562, 0.782343864440918, 0.7859561443328857, 0.7895808219909668, 0.7932033538818359, 0.7968103885650635, 0.8003921508789062, 0.8040170669555664, 0.8076393604278564, 0.8112337589263916, 0.8148248195648193, 0.8184213638305664, 0.8221390247344971, 0.8257923126220703, 0.8295457363128662, 0.8331589698791504, 0.8367452621459961, 0.8403337001800537, 0.843980073928833, 0.8476338386535645, 0.8512659072875977, 0.8548808097839355, 0.858506441116333, 0.862220287322998, 0.8658754825592041, 0.8694827556610107, 0.8731467723846436, 0.876779317855835, 0.8803844451904297, 0.8840296268463135, 0.8876755237579346, 0.891326904296875, 0.8949916362762451, 0.8986325263977051, 0.9022319316864014, 0.9058666229248047, 0.9095320701599121, 0.9131529331207275, 0.9167671203613281, 0.9203977584838867, 0.9241433143615723, 0.9278876781463623, 0.9314496517181396, 0.9350306987762451, 0.9386234283447266, 0.94219970703125, 0.9458005428314209, 0.9494564533233643, 0.953087329864502, 0.9566977024078369, 0.9605045318603516, 0.9641234874725342, 0.9677395820617676, 0.971362829208374, 0.9750053882598877, 0.9786331653594971, 0.9822309017181396, 0.9858124256134033, 0.9894564151763916, 0.9932835102081299, 0.9969801902770996, 1.000589370727539, 1.0041844844818115, 1.0078120231628418, 1.0114023685455322, 1.015007495880127, 1.01859712600708, 1.0221948623657227, 1.0259201526641846, 1.0295655727386475, 1.0332112312316895, 1.0368735790252686, 1.0405535697937012, 1.0441575050354004, 1.047846794128418, 1.051508903503418, 1.0551767349243164, 1.0587937831878662, 1.0624139308929443, 1.0659971237182617, 1.069638729095459, 1.073305368423462, 1.0769274234771729, 1.0805652141571045, 1.0841944217681885, 1.0878121852874756, 1.0914769172668457, 1.0953776836395264, 1.0989840030670166, 1.1026101112365723, 1.1062250137329102, 1.1099114418029785, 1.1135752201080322, 1.1171948909759521, 1.1208081245422363, 1.1244289875030518, 1.1282761096954346, 1.1319470405578613, 1.1356022357940674, 1.1392827033996582, 1.142918348312378, 1.1465306282043457, 1.1501829624176025, 1.1538422107696533, 1.1574883460998535, 1.1610944271087646, 1.1646969318389893, 1.168323278427124, 1.1720032691955566, 1.1756176948547363, 1.1792099475860596, 1.1828017234802246, 1.1863934993743896, 1.1900303363800049, 1.1937975883483887, 1.1974036693572998, 1.2009892463684082, 1.2045783996582031, 1.2081620693206787, 1.211808204650879, 1.2154276371002197, 1.2190158367156982, 1.2225894927978516, 1.2261855602264404, 1.230238676071167, 1.2339046001434326, 1.2375433444976807, 1.2412004470825195, 1.244933843612671, 1.2485847473144531, 1.2522706985473633, 1.2559638023376465, 1.259981393814087, 1.264092206954956, 1.2677857875823975, 1.27152681350708, 1.2752289772033691, 1.2789044380187988, 1.2825474739074707, 1.2862060070037842, 1.2898547649383545, 1.2935235500335693, 1.297152042388916, 1.300771951675415, 1.3043794631958008, 1.3080353736877441, 1.311772346496582, 1.3154423236846924, 1.3190586566925049, 1.322699785232544, 1.3263373374938965, 1.3299365043640137, 1.3337271213531494, 1.337343692779541, 1.3410084247589111, 1.3445942401885986, 1.3481626510620117, 1.3517942428588867, 1.3554134368896484, 1.3590877056121826, 1.3629162311553955, 1.3665142059326172, 1.3700799942016602, 1.3737382888793945, 1.3773667812347412, 1.3809881210327148, 1.38462233543396, 1.3882408142089844, 1.3918757438659668, 1.3956496715545654, 1.3992505073547363, 1.4028575420379639, 1.4064595699310303, 1.4100592136383057, 1.4137153625488281, 1.4173393249511719, 1.4209256172180176, 1.4244945049285889, 1.4280929565429688, 1.4316651821136475, 1.4354181289672852, 1.4390783309936523, 1.442701816558838, 1.4463486671447754, 1.4499702453613281, 1.4536139965057373, 1.457282304763794, 1.460946798324585, 1.4645535945892334, 1.4681658744812012, 1.4717612266540527, 1.4754045009613037, 1.479048490524292, 1.4826231002807617, 1.4862046241760254, 1.4897925853729248, 1.4934349060058594, 1.4971494674682617, 1.5007262229919434, 1.5043094158172607, 1.5078997611999512, 1.5114834308624268, 1.51509690284729, 1.5187115669250488, 1.522339105606079, 1.5259816646575928, 1.5297279357910156, 1.5333197116851807, 1.5371084213256836, 1.540797233581543, 1.5444283485412598, 1.5480549335479736, 1.5516927242279053, 1.5553600788116455, 1.5589947700500488, 1.5625836849212646, 1.5662000179290771, 1.569826364517212, 1.5734333992004395, 1.5771114826202393, 1.5807578563690186, 1.5844061374664307, 1.5880110263824463, 1.591639757156372, 1.595266342163086, 1.5989179611206055, 1.6025872230529785, 1.606261968612671, 1.6098766326904297, 1.6134896278381348, 1.6171278953552246, 1.6207587718963623, 1.6243765354156494, 1.628293514251709, 1.6319150924682617, 1.635533094406128, 1.6393072605133057, 1.642958402633667, 1.646561861038208, 1.6502113342285156, 1.6538503170013428, 1.6574761867523193, 1.6612560749053955, 1.664839267730713, 1.6684253215789795, 1.672029733657837, 1.675607442855835, 1.6792454719543457, 1.6828746795654297, 1.6864771842956543, 1.690086841583252, 1.6936874389648438, 1.697336196899414, 1.7009963989257812, 1.7046499252319336, 1.7082691192626953, 1.7118713855743408, 1.715453863143921, 1.7190864086151123, 1.722687005996704, 1.726442813873291, 1.7301025390625, 1.7337062358856201, 1.7373077869415283, 1.7411730289459229, 1.7448394298553467, 1.7485089302062988, 1.7521944046020508, 1.7558250427246094, 1.759699821472168, 1.7633240222930908, 1.7669520378112793, 1.770564317703247, 1.774212121963501, 1.777831792831421, 1.7814781665802002, 1.7851145267486572, 1.7887437343597412, 1.792421817779541, 1.7963292598724365, 1.7999932765960693, 1.8036487102508545, 1.8073008060455322, 1.810901403427124, 1.8144965171813965, 1.8180930614471436, 1.821746587753296, 1.825373888015747, 1.8289999961853027, 1.8326423168182373, 1.836268663406372, 1.8399412631988525, 1.8437089920043945, 1.8473777770996094, 1.8509957790374756, 1.8546137809753418, 1.8582444190979004, 1.861842393875122, 1.8654253482818604, 1.8690261840820312, 1.8726215362548828, 1.8762321472167969, 1.879863977432251, 1.8834972381591797, 1.887108564376831, 1.8907051086425781, 1.894432544708252, 1.898033618927002, 1.9016602039337158, 1.905344009399414, 1.9089624881744385, 1.9125494956970215, 1.9161434173583984, 1.919734239578247, 1.9233756065368652, 1.927072286605835, 1.9306528568267822, 1.934227466583252, 1.937807559967041, 1.941415548324585, 1.9451780319213867, 1.9488437175750732, 1.9525032043457031, 1.9561302661895752, 1.9597218036651611, 1.9633831977844238, 1.9669990539550781, 1.9706072807312012, 1.9741969108581543, 1.977795124053955, 1.9813849925994873, 1.9849939346313477, 1.9886882305145264, 1.9923737049102783, 1.9962317943572998, 1.9999058246612549, 2.0035977363586426, 2.0072953701019287, 2.010944128036499, 2.014566659927368, 2.018190622329712, 2.0218074321746826, 2.0254812240600586, 2.029170036315918, 2.0327610969543457, 2.0364575386047363, 2.0401434898376465, 2.0438177585601807, 2.0475914478302, 2.0512287616729736, 2.0548672676086426, 2.0585367679595947, 2.0624337196350098, 2.066129684448242, 2.0697848796844482, 2.073469638824463, 2.0771589279174805, 2.0807876586914062, 2.0844438076019287, 2.088092088699341, 2.0917584896087646, 2.095465898513794, 2.0991711616516113, 2.10286283493042, 2.1065633296966553, 2.11020565032959, 2.1138319969177246, 2.117469072341919, 2.121079444885254, 2.12471866607666, 2.1283936500549316, 2.1320135593414307, 2.135653018951416, 2.1392641067504883, 2.142864465713501, 2.1465137004852295, 2.1502954959869385, 2.1539411544799805, 2.1575136184692383, 2.1613614559173584, 2.165013551712036, 2.168668031692505, 2.172337770462036, 2.176004409790039, 2.179664134979248, 2.1833152770996094, 2.186983823776245, 2.1905710697174072, 2.1949872970581055, 2.198634147644043, 2.20231032371521, 2.2060253620147705, 2.2097151279449463, 2.2133891582489014, 2.217068672180176, 2.2207539081573486, 2.2244503498077393, 2.2281768321990967, 2.23185658454895, 2.2355399131774902, 2.2392547130584717, 2.2429728507995605, 2.2467072010040283, 2.2504289150238037, 2.2543489933013916, 2.2580370903015137, 2.2617695331573486, 2.2654669284820557, 2.2691760063171387, 2.272887706756592, 2.2766122817993164, 2.2803380489349365, 2.284050464630127, 2.2877919673919678, 2.2914927005767822, 2.2951858043670654, 2.2989137172698975, 2.302598237991333, 2.306321620941162, 2.310019016265869, 2.3137269020080566, 2.3174655437469482, 2.3211991786956787, 2.324934244155884, 2.3286452293395996, 2.332324266433716, 2.3360061645507812, 2.339698553085327, 2.343402147293091, 2.347071647644043, 2.3507425785064697, 2.354414701461792, 2.358257293701172, 2.3619837760925293, 2.3656561374664307, 2.3693296909332275, 2.3730173110961914, 2.3767104148864746, 2.380420446395874, 2.3841278553009033, 2.3878345489501953, 2.391516923904419, 2.3952085971832275, 2.398897171020508, 2.4025585651397705, 2.406238317489624, 2.4099271297454834, 2.4136266708374023, 2.417318344116211, 2.4210205078125, 2.424708127975464, 2.428447961807251, 2.4321353435516357, 2.4358205795288086, 2.439523220062256, 2.4432361125946045, 2.446962594985962, 2.450671434402466, 2.4543867111206055, 2.4580674171447754, 2.4619224071502686, 2.465606212615967, 2.469285011291504, 2.4729561805725098, 2.476666212081909, 2.480374813079834, 2.4840915203094482, 2.4878110885620117, 2.4915285110473633, 2.495230197906494, 2.4989287853240967, 2.5026164054870605, 2.506324291229248, 2.509999990463257, 2.5136988162994385, 2.5174100399017334, 2.521113395690918, 2.524834156036377, 2.5285544395446777, 2.532227039337158, 2.535916805267334, 2.539614677429199, 2.543325662612915, 2.5470809936523438, 2.5507919788360596, 2.5545027256011963, 2.5581841468811035, 2.561903238296509, 2.5657289028167725, 2.5694222450256348, 2.5731148719787598, 2.5768167972564697, 2.5805087089538574, 2.584209442138672, 2.5879199504852295, 2.5916242599487305, 2.5953030586242676, 2.5990631580352783, 2.6027674674987793, 2.6064891815185547, 2.6102030277252197, 2.6138978004455566, 2.6179161071777344, 2.6216888427734375, 2.625958204269409, 2.630066394805908, 2.6338911056518555, 2.637660026550293, 2.641430616378784, 2.645246982574463, 2.6490726470947266, 2.653160572052002, 2.656907558441162, 2.6608011722564697, 2.6646196842193604, 2.66839861869812, 2.672370195388794, 2.6761562824249268, 2.6799063682556152, 2.683655261993408, 2.6873960494995117, 2.69111967086792, 2.69492769241333, 2.698634624481201, 2.7023632526397705, 2.7060835361480713, 2.709791421890259, 2.7135581970214844, 2.7174344062805176, 2.7212584018707275, 2.725020408630371, 2.7288026809692383, 2.7327802181243896, 2.736501455307007, 2.7404468059539795, 2.7441980838775635, 2.7480759620666504, 2.7518720626831055, 2.7555837631225586, 2.7593395709991455, 2.763049840927124, 2.7667551040649414, 2.7704713344573975, 2.7744157314300537, 2.7781779766082764, 2.782010078430176, 2.7858572006225586, 2.7899818420410156, 2.7939743995666504, 2.79777193069458, 2.801513671875, 2.8052470684051514, 2.809016466140747, 2.8127799034118652, 2.8165156841278076, 2.8202743530273438, 2.8240177631378174, 2.8281097412109375, 2.83186411857605, 2.835606813430786, 2.8393771648406982, 2.843087911605835, 2.8468384742736816, 2.850908041000366, 2.854691982269287, 2.858389139175415, 2.862095355987549, 2.865797281265259, 2.869513988494873, 2.8732104301452637, 2.8771159648895264, 2.8808507919311523, 2.8845770359039307, 2.8882689476013184, 2.8919801712036133, 2.8957011699676514, 2.8993773460388184, 2.903043508529663, 2.9067437648773193, 2.910661458969116, 2.914402484893799, 2.9181535243988037, 2.921896457672119, 2.925614356994629, 2.9293594360351562, 2.9330854415893555, 2.93681001663208, 2.9405691623687744, 2.9443066120147705, 2.9480178356170654, 2.951735734939575, 2.9554388523101807, 2.95914363861084, 2.9628334045410156, 2.9665162563323975, 2.9701988697052, 2.9738826751708984, 2.977731704711914, 2.9814279079437256, 2.985145330429077, 2.988863229751587, 2.9925856590270996, 2.9963269233703613, 3.00002384185791, 3.003720283508301, 3.0074403285980225, 3.0111496448516846, 3.01485538482666, 3.0185587406158447, 3.022235155105591, 3.02592396736145, 3.02960205078125, 3.0332865715026855, 3.0369834899902344, 3.0407278537750244, 3.0444653034210205, 3.0481903553009033, 3.0518813133239746, 3.055551052093506, 3.059237241744995, 3.0629453659057617, 3.066649913787842, 3.0703721046447754, 3.0740981101989746, 3.0779991149902344, 3.08174729347229, 3.0855019092559814, 3.089250326156616, 3.093064069747925, 3.0967631340026855, 3.1004750728607178, 3.105855703353882, 3.1103897094726562, 3.114112615585327, 3.1177847385406494, 3.1214590072631836, 3.125141143798828, 3.128842830657959, 3.132504940032959, 3.1362030506134033, 3.139909505844116, 3.143620014190674, 3.1473183631896973, 3.1510214805603027, 3.154731035232544, 3.1584291458129883, 3.1621222496032715, 3.165804862976074, 3.1694841384887695, 3.1731667518615723, 3.176896095275879, 3.1808536052703857, 3.1845932006835938, 3.1882882118225098, 3.1919875144958496, 3.1957380771636963, 3.199437379837036, 3.203137159347534, 3.2068393230438232, 3.2105419635772705, 3.214221715927124, 3.217874526977539, 3.221554756164551, 3.2252328395843506, 3.228959798812866, 3.232617139816284, 3.2363297939300537, 3.2400331497192383, 3.2437283992767334, 3.24741268157959, 3.251101016998291, 3.254829168319702, 3.258511781692505, 3.2622530460357666, 3.265944242477417, 3.269646167755127, 3.273387908935547, 3.277088165283203, 3.280919313430786, 3.284661293029785, 3.2883710861206055, 3.2920901775360107, 3.295767307281494, 3.299442768096924, 3.3031318187713623, 3.30682110786438, 3.310541868209839, 3.3142197132110596, 3.317894220352173, 3.3215599060058594, 3.325263500213623, 3.328991174697876, 3.3326563835144043, 3.3363404273986816, 3.3400471210479736, 3.343742847442627, 3.3474416732788086, 3.3511481285095215, 3.354863405227661, 3.358548164367676, 3.362252950668335, 3.3659353256225586, 3.369612693786621, 3.3733179569244385, 3.3770341873168945, 3.3807318210601807, 3.384556293487549, 3.38826584815979, 3.392008066177368, 3.3957436084747314, 3.399415969848633, 3.403102159500122, 3.406797409057617, 3.410491943359375, 3.414201259613037, 3.417881727218628, 3.4215667247772217, 3.425252914428711, 3.4289538860321045, 3.432633399963379, 3.4363441467285156, 3.440065383911133, 3.443761110305786, 3.447469472885132, 3.451166868209839, 3.4548747539520264, 3.4585518836975098, 3.4622528553009033, 3.4659290313720703, 3.4695982933044434, 3.473294973373413, 3.4769937992095947, 3.4807045459747314, 3.4843883514404297, 3.4882395267486572, 3.4919629096984863, 3.4956905841827393, 3.4993863105773926, 3.5030813217163086, 3.5067899227142334, 3.510486602783203, 3.5141561031341553, 3.5178542137145996, 3.5215542316436768, 3.5252583026885986, 3.5290000438690186, 3.532679557800293, 3.536374568939209, 3.5400781631469727, 3.543785810470581, 3.5474817752838135, 3.5512008666992188, 3.5549120903015137, 3.558642864227295, 3.562379837036133, 3.5660572052001953, 3.569732189178467, 3.573437213897705, 3.577160596847534, 3.5808939933776855, 3.5846011638641357, 3.5884265899658203, 3.5921549797058105, 3.595865249633789, 3.5995516777038574, 3.6032400131225586, 3.6069517135620117, 3.610637903213501, 3.6143269538879395, 3.617993116378784, 3.6216881275177, 3.625415563583374, 3.6291344165802, 3.6327919960021973, 3.6365017890930176, 3.640230417251587, 3.6439483165740967, 3.6476547718048096, 3.6513729095458984, 3.6550724506378174, 3.6587541103363037, 3.6624832153320312, 3.6661648750305176, 3.669883966445923, 3.6735873222351074, 3.677305221557617, 3.681028366088867, 3.684748649597168, 3.6885790824890137, 3.6923017501831055, 3.6960110664367676], "average_iteration_time": 0.0036960110664367675}
{"game": "kuhn_poker", "iteration_timestamps": [0.0, 0.00021338462829589844, 0.0002574920654296875, 0.0002987384796142578, 0.000339508056640625, 0.0003802776336669922, 0.0004227161407470703, 0.00046539306640625, 0.000507354736328125, 0.0005495548248291016, 0.0005915164947509766, 0.0006337165832519531, 0.0006756782531738281, 0.0007176399230957031, 0.0007598400115966797, 0.0008020401000976562, 0.0008442401885986328, 0.0008862018585205078, 0.0009350776672363281, 0.0009772777557373047, 0.0010192394256591797, 0.0010616779327392578, 0.0011038780212402344, 0.001146078109741211, 0.001188039779663086, 0.001230001449584961, 0.001271963119506836, 0.001313924789428711, 0.001355886459350586, 0.001399993896484375, 0.0014410018920898438, 0.0014827251434326172, 0.0015244483947753906, 0.001566171646118164, 0.001608133316040039, 0.0016498565673828125, 0.001691579818725586, 0.0017333030700683594, 0.0017750263214111328, 0.0018169879913330078, 0.0018587112426757812, 0.0019049644470214844, 0.0019469261169433594, 0.001989126205444336, 0.002031087875366211, 0.002073049545288086, 0.0021147727966308594, 0.002156496047973633, 0.002198457717895508, 0.0022401809692382812, 0.0022821426391601562, 0.0023238658905029297, 0.0023660659790039062, 0.0024077892303466797, 0.0024499893188476562, 0.0024919509887695312, 0.0025336742401123047, 0.0025758743286132812, 0.0026178359985351562, 0.0026597976684570312, 0.0027015209197998047, 0.0027434825897216797, 0.002785205841064453, 0.002827167510986328, 0.0028688907623291016, 0.0029151439666748047, 0.0029573440551757812, 0.002999544143676758, 0.0030412673950195312, 0.0030832290649414062, 0.0031249523162841797, 0.0031669139862060547, 0.0032088756561279297, 0.003250598907470703, 0.003292560577392578, 0.0033342838287353516, 0.003381490707397461, 0.003423452377319336, 0.003465890884399414, 0.003507852554321289, 0.003549814224243164, 0.003591775894165039, 0.003633737564086914, 0.003675699234008789, 0.0037174224853515625, 0.003759622573852539, 0.0038018226623535156, 0.003843545913696289, 0.003885507583618164, 0.00393986701965332, 0.003982067108154297, 0.004024028778076172, 0.004065990447998047, 0.004107952117919922, 0.0041501522064208984, 0.004191875457763672, 0.004233837127685547, 0.004275798797607422, 0.004317760467529297, 0.004359722137451172, 0.0044019222259521484, 0.0044438838958740234, 0.0044858455657958984, 0.0045278072357177734, 0.004569530487060547, 0.004611492156982422, 0.004653453826904297, 0.004695415496826172, 0.004737377166748047, 0.00477910041809082, 0.004821300506591797, 0.004863739013671875, 0.0049092769622802734, 0.00495147705078125, 0.004993438720703125, 0.005035400390625, 0.0050776004791259766, 0.0051195621490478516, 0.005161762237548828, 0.005203962326049805, 0.00524592399597168, 0.005288124084472656, 0.005330085754394531, 0.005385398864746094, 0.005430698394775391, 0.005472898483276367, 0.005515336990356445, 0.005558013916015625, 0.0056002140045166016, 0.005642414093017578, 0.005684852600097656, 0.005727052688598633, 0.005769252777099609, 0.005811929702758789, 0.005854129791259766, 0.005900382995605469, 0.005942583084106445, 0.0059850215911865234, 0.0060272216796875, 0.0060694217681884766, 0.006111621856689453, 0.00615382194519043, 0.006196260452270508, 0.006238698959350586, 0.0062808990478515625, 0.006323099136352539, 0.006365299224853516, 0.006407737731933594, 0.006450176239013672, 0.0064923763275146484, 0.0065348148345947266, 0.006577014923095703, 0.006619453430175781, 0.006661891937255859, 0.006704092025756836, 0.0067462921142578125, 0.006788730621337891, 0.006830930709838867, 0.006873369216918945, 0.0069196224212646484, 0.006961822509765625, 0.0070040225982666016, 0.007046222686767578, 0.007092475891113281, 0.007134675979614258, 0.007176637649536133, 0.007218837738037109, 0.007260799407958984, 0.007302761077880859, 0.007344722747802734, 0.007386922836303711, 0.0074291229248046875, 0.0074710845947265625, 0.0075130462646484375, 0.007559061050415039, 0.007601499557495117, 0.007643699645996094, 0.0076863765716552734, 0.0077288150787353516, 0.007771015167236328, 0.007813453674316406, 0.007855653762817383, 0.007912874221801758, 0.007955312728881836, 0.008001565933227539, 0.008044242858886719, 0.008086681365966797, 0.008128881454467773, 0.008171319961547852, 0.008213996887207031, 0.008256196975708008, 0.008298635482788086, 0.008341073989868164, 0.00838613510131836, 0.008428335189819336, 0.008470773696899414, 0.008512735366821289, 0.008554935455322266, 0.00859689712524414, 0.008639097213745117, 0.008681297302246094, 0.008723258972167969, 0.008765697479248047, 0.008807897567749023, 0.008849859237670898, 0.008896112442016602, 0.008938312530517578, 0.008980512619018555, 0.009022951126098633, 0.009065389633178711, 0.009107589721679688, 0.009149789810180664, 0.00919198989868164, 0.009234428405761719, 0.009276866912841797, 0.009319067001342773, 0.009363651275634766, 0.009408712387084961, 0.009450912475585938, 0.009493112564086914, 0.00953531265258789, 0.009577512741088867, 0.009619951248168945, 0.009662151336669922, 0.009704351425170898, 0.009746551513671875, 0.009788751602172852, 0.009830951690673828, 0.009873628616333008, 0.009919166564941406, 0.009961366653442383, 0.01000356674194336, 0.010045766830444336, 0.010087966918945312, 0.010130643844604492, 0.010172843933105469, 0.010215044021606445, 0.010257244110107422, 0.0102996826171875, 0.010342121124267578, 0.010384321212768555, 0.010426521301269531, 0.01046895980834961, 0.010511159896850586, 0.010553598403930664, 0.01059579849243164, 0.010638236999511719, 0.010680437088012695, 0.010722637176513672, 0.010764837265014648, 0.010807275772094727, 0.010849714279174805, 0.01089620590209961, 0.010938405990600586, 0.010981082916259766, 0.011023283004760742, 0.01106572151184082, 0.011107921600341797, 0.011150598526000977, 0.011193037033081055, 0.011235475540161133, 0.01127767562866211, 0.011319875717163086, 0.011364221572875977, 0.011412858963012695, 0.011455297470092773, 0.011498212814331055, 0.011540651321411133, 0.011583328247070312, 0.01162576675415039, 0.011668682098388672, 0.01171112060546875, 0.011753559112548828, 0.011795997619628906, 0.011838674545288086, 0.011881113052368164, 0.01192784309387207, 0.01197052001953125, 0.012012958526611328, 0.012055397033691406, 0.012097835540771484, 0.012140512466430664, 0.012183189392089844, 0.012225627899169922, 0.01227569580078125, 0.012320756912231445, 0.012362241744995117, 0.012403249740600586, 0.012444496154785156, 0.012485742568969727, 0.012526988983154297, 0.012568235397338867, 0.012609481811523438, 0.012650728225708008, 0.01269221305847168, 0.012733221054077148, 0.012774467468261719, 0.012815713882446289, 0.01285696029663086, 0.012903928756713867, 0.012944936752319336, 0.012986183166503906, 0.013027429580688477, 0.013068675994873047, 0.013109922409057617, 0.013151407241821289, 0.013192415237426758, 0.01323390007019043, 0.013274908065795898, 0.013316154479980469, 0.013357877731323242, 0.013399124145507812, 0.013440370559692383, 0.013481616973876953, 0.013522863388061523, 0.013564109802246094, 0.013605356216430664, 0.013646364212036133, 0.013687610626220703, 0.013729095458984375, 0.013770341873168945, 0.013811588287353516, 0.013852834701538086, 0.013897895812988281, 0.013939380645751953, 0.013980865478515625, 0.014022350311279297, 0.014063835144042969, 0.01410531997680664, 0.014146566390991211, 0.014187812805175781, 0.014229059219360352, 0.014270544052124023, 0.014312028884887695, 0.014353275299072266, 0.014394521713256836, 0.014436006546020508, 0.014477252960205078, 0.01451873779296875, 0.014560222625732422, 0.014601469039916992, 0.014642477035522461, 0.014683961868286133, 0.014725446701049805, 0.014766931533813477, 0.014808177947998047, 0.014849662780761719, 0.014894962310791016, 0.014936208724975586, 0.014977693557739258, 0.01501917839050293, 0.0150604248046875, 0.015101909637451172, 0.015143156051635742, 0.015184879302978516, 0.015225887298583984, 0.015267372131347656, 0.015308618545532227, 0.015350103378295898, 0.01539158821105957, 0.015433073043823242, 0.015474319458007812, 0.015515804290771484, 0.015557289123535156, 0.015598535537719727, 0.0156400203704834, 0.01568150520324707, 0.015722990036010742, 0.015764474868774414, 0.015805482864379883, 0.015846967697143555, 0.015892505645751953, 0.015934467315673828, 0.015975475311279297, 0.01601696014404297, 0.01605844497680664, 0.016099929809570312, 0.016141414642333984, 0.016182899475097656, 0.016224384307861328, 0.016265869140625, 0.01630711555480957, 0.016348600387573242, 0.016390085220336914, 0.016431570053100586, 0.016473054885864258, 0.01651453971862793, 0.0165560245513916, 0.016597509384155273, 0.016638517379760742, 0.016680240631103516, 0.016721487045288086, 0.016762971878051758, 0.01680445671081543, 0.01685619354248047, 0.016907930374145508, 0.01694965362548828, 0.016991138458251953, 0.017032623291015625, 0.0170743465423584, 0.01711583137512207, 0.017157316207885742, 0.017199039459228516, 0.017240524291992188, 0.01728200912475586, 0.017323732376098633, 0.017365217208862305, 0.017406702041625977, 0.01744818687438965, 0.01748943328857422, 0.01753091812133789, 0.017572641372680664, 0.017614364624023438, 0.01765584945678711, 0.017697572708129883, 0.017739057540893555, 0.017780542373657227, 0.0178220272064209, 0.01786351203918457, 0.017917394638061523, 0.017958879470825195, 0.018000364303588867, 0.01804184913635254, 0.01808333396911621, 0.01812434196472168, 0.01816582679748535, 0.018207311630249023, 0.018248796463012695, 0.018290042877197266, 0.018331527709960938, 0.018373489379882812, 0.0184171199798584, 0.01845836639404297, 0.018499374389648438, 0.018540620803833008, 0.018581867218017578, 0.01862311363220215, 0.01866436004638672, 0.01870560646057129, 0.01874685287475586, 0.01878809928894043, 0.0188291072845459, 0.01887035369873047, 0.018915891647338867, 0.018961668014526367, 0.019002914428710938, 0.01904439926147461, 0.01908588409423828, 0.01912713050842285, 0.019168615341186523, 0.019209861755371094, 0.019251108169555664, 0.019292354583740234, 0.019333600997924805, 0.019379138946533203, 0.01942133903503418, 0.01946282386779785, 0.019504070281982422, 0.019545555114746094, 0.019587039947509766, 0.019628524780273438, 0.019669532775878906, 0.019710779190063477, 0.01975226402282715, 0.019804954528808594, 0.01984715461730957, 0.019892454147338867, 0.01993417739868164, 0.019975662231445312, 0.020017147064208984, 0.020058870315551758, 0.020104169845581055, 0.020145654678344727, 0.0201871395111084, 0.02022838592529297, 0.020270109176635742, 0.020311594009399414, 0.020353078842163086, 0.020394563674926758, 0.02043604850769043, 0.020477294921875, 0.020518779754638672, 0.020560264587402344, 0.020601511001586914, 0.020642995834350586, 0.020684242248535156, 0.020725727081298828, 0.0207669734954834, 0.02080821990966797, 0.02084970474243164, 0.020894765853881836, 0.020936250686645508, 0.02097773551940918, 0.02101898193359375, 0.021060466766357422, 0.021101951599121094, 0.021143436431884766, 0.021184921264648438, 0.02122640609741211, 0.02126765251159668, 0.02130913734436035, 0.021351099014282227, 0.021399736404418945, 0.02144598960876465, 0.02148747444152832, 0.021529197692871094, 0.021570920944213867, 0.02161240577697754, 0.021654129028320312, 0.021695852279663086, 0.02173757553100586, 0.021779298782348633, 0.021821022033691406, 0.02186274528503418, 0.02190995216369629, 0.021951913833618164, 0.021993398666381836, 0.02203512191772461, 0.022076845169067383, 0.022118330001831055, 0.022160053253173828, 0.0222017765045166, 0.022246122360229492, 0.02228832244873047, 0.022330284118652344, 0.02237224578857422, 0.022414207458496094, 0.022455930709838867, 0.022497892379760742, 0.022539854049682617, 0.02258157730102539, 0.022623538970947266, 0.02266550064086914, 0.022707700729370117, 0.02274942398071289, 0.022791385650634766, 0.02283334732055664, 0.022875308990478516, 0.022920846939086914, 0.022962570190429688, 0.023004531860351562, 0.023046255111694336, 0.02308797836303711, 0.023129701614379883, 0.023171663284301758, 0.02321338653564453, 0.023255109786987305, 0.023296833038330078, 0.02333855628967285, 0.023380279541015625, 0.0234220027923584, 0.023463726043701172, 0.02350592613220215, 0.023547649383544922, 0.023589372634887695, 0.02363133430480957, 0.023673057556152344, 0.023714780807495117, 0.02375650405883789, 0.023798465728759766, 0.02384018898010254, 0.023881912231445312, 0.02392888069152832, 0.023970842361450195, 0.02401280403137207, 0.024054765701293945, 0.02409648895263672, 0.024138450622558594, 0.024180173873901367, 0.02422189712524414, 0.024263858795166016, 0.02430558204650879, 0.024347305297851562, 0.024391889572143555, 0.024433374404907227, 0.0244748592376709, 0.02451634407043457, 0.024558067321777344, 0.024599552154541016, 0.024640798568725586, 0.024682283401489258, 0.02472400665283203, 0.024765491485595703, 0.024806976318359375, 0.024848461151123047, 0.024901628494262695, 0.024942874908447266, 0.02498483657836914, 0.02502608299255371, 0.025067806243896484, 0.025109291076660156, 0.02515101432800293, 0.0251924991607666, 0.025233983993530273, 0.02527594566345215, 0.02531743049621582, 0.025360584259033203, 0.025406360626220703, 0.025447845458984375, 0.02548956871032715, 0.025531291961669922, 0.025572776794433594, 0.025614500045776367, 0.02565598487854004, 0.025697708129882812, 0.025739431381225586, 0.025780916213989258, 0.02582263946533203, 0.025864124298095703, 0.0259096622467041, 0.025951385498046875, 0.025992870330810547, 0.02603459358215332, 0.026076316833496094, 0.026118040084838867, 0.02615976333618164, 0.026201248168945312, 0.026242971420288086, 0.02628469467163086, 0.026326417922973633, 0.026367902755737305, 0.026409626007080078, 0.02645134925842285, 0.026493072509765625, 0.0265347957611084, 0.026576519012451172, 0.026618003845214844, 0.026659727096557617, 0.02670145034790039, 0.026742935180664062, 0.026784658432006836, 0.026829004287719727, 0.0268707275390625, 0.026915311813354492, 0.026957273483276367, 0.02699899673461914, 0.027040719985961914, 0.02708268165588379, 0.027124404907226562, 0.027166128158569336, 0.02720785140991211, 0.027249813079833984, 0.027291536331176758, 0.02733325958251953, 0.027379751205444336, 0.02742481231689453, 0.027467012405395508, 0.027509212493896484, 0.02755117416381836, 0.027593135833740234, 0.02763509750366211, 0.027677059173583984, 0.02771925926208496, 0.027761220932006836, 0.02780318260192871, 0.02784562110900879, 0.027887582778930664, 0.02793288230895996, 0.027974843978881836, 0.028017044067382812, 0.028058767318725586, 0.028100967407226562, 0.028142929077148438, 0.028184890747070312, 0.028226852416992188, 0.028269052505493164, 0.02831101417541504, 0.028352975845336914, 0.02839493751525879, 0.028436899185180664, 0.02847886085510254, 0.028520822525024414, 0.02856278419494629, 0.028604745864868164, 0.02864670753479004, 0.028688669204711914, 0.02873086929321289, 0.028772830963134766, 0.02881479263305664, 0.028856754302978516, 0.02890157699584961, 0.028943538665771484, 0.02898550033569336, 0.029027462005615234, 0.02906942367553711, 0.029111385345458984, 0.02915334701538086, 0.029195308685302734, 0.02923750877380371, 0.029279232025146484, 0.02932119369506836, 0.029363155364990234, 0.02940511703491211, 0.02945852279663086, 0.029523611068725586, 0.029575347900390625, 0.0296170711517334, 0.02965855598449707, 0.029700040817260742, 0.029741525650024414, 0.029783010482788086, 0.029824495315551758, 0.02986598014831543, 0.029912710189819336, 0.02995443344116211, 0.02999591827392578, 0.030037403106689453, 0.030078887939453125, 0.030120134353637695, 0.030161619186401367, 0.03020334243774414, 0.03024458885192871, 0.030286073684692383, 0.030327558517456055, 0.030368804931640625, 0.030410289764404297, 0.03045201301574707, 0.03049325942993164, 0.030534744262695312, 0.030576229095458984, 0.030617713928222656, 0.030659198760986328, 0.03070068359375, 0.030742168426513672, 0.030783414840698242, 0.030824899673461914, 0.030866384506225586, 0.030911684036254883, 0.030953168869018555, 0.030994653701782227, 0.0310361385345459, 0.031077861785888672, 0.031119346618652344, 0.031160831451416016, 0.031202077865600586, 0.031243562698364258, 0.03128504753112793, 0.0313265323638916, 0.03136801719665527, 0.031409502029418945, 0.03145098686218262, 0.03149247169494629, 0.03153395652770996, 0.03157544136047363, 0.0316166877746582, 0.031658172607421875, 0.03169965744018555, 0.03174114227294922, 0.03178262710571289, 0.03182411193847656, 0.031865596771240234, 0.03191089630126953, 0.031951904296875, 0.03199362754821777, 0.032035112380981445, 0.03207659721374512, 0.03211808204650879, 0.03215956687927246, 0.03220105171203613, 0.032242774963378906, 0.03228449821472168, 0.03232622146606445, 0.03236818313598633, 0.03240966796875, 0.03245139122009277, 0.03249311447143555, 0.03253459930419922, 0.03257632255554199, 0.032617807388305664, 0.03265953063964844, 0.03270125389099121, 0.03274273872375488, 0.032784461975097656, 0.03282618522644043, 0.0328679084777832, 0.0329132080078125, 0.03295493125915527, 0.03299665451049805, 0.03303813934326172, 0.03307986259460449, 0.033121347427368164, 0.03316307067871094, 0.03320455551147461, 0.03324604034423828, 0.033287763595581055, 0.03332924842834473, 0.03337359428405762, 0.03341794013977051, 0.03345942497253418, 0.03350114822387695, 0.033542633056640625, 0.0335843563079834, 0.03362584114074707, 0.033667564392089844, 0.033709049224853516, 0.03375077247619629, 0.03379225730895996, 0.03383350372314453, 0.033875226974487305, 0.0339207649230957, 0.03396248817443848, 0.03400397300720215, 0.03404569625854492, 0.03408694267272949, 0.034128665924072266, 0.03417015075683594, 0.03421187400817871, 0.03425335884094238, 0.034295082092285156, 0.03433656692504883, 0.0343782901763916, 0.03441977500915527, 0.03446149826049805, 0.03450298309326172, 0.03454470634460449, 0.034586191177368164, 0.03462791442871094, 0.03466939926147461, 0.03471112251281738, 0.034752607345581055, 0.03479433059692383, 0.0348358154296875, 0.03487730026245117, 0.034923553466796875, 0.03496527671813965, 0.03500723838806152, 0.0350489616394043, 0.03509068489074707, 0.035132408142089844, 0.03517413139343262, 0.03521585464477539, 0.035257577896118164, 0.03529930114746094, 0.03534102439880371, 0.0353851318359375, 0.03542661666870117, 0.035468101501464844, 0.035509586334228516, 0.03555107116699219, 0.03559255599975586, 0.03563404083251953, 0.0356752872467041, 0.03571677207946777, 0.035758256912231445, 0.03579974174499512, 0.03584098815917969, 0.03588247299194336, 0.03592824935913086, 0.03596973419189453, 0.0360112190246582, 0.036052703857421875, 0.03609418869018555, 0.03613567352294922, 0.03617715835571289, 0.03621840476989746, 0.03625965118408203, 0.036301374435424805, 0.03634285926818848, 0.036389827728271484, 0.036434173583984375, 0.03647589683532715, 0.03651762008666992, 0.036559343338012695, 0.03660082817077637, 0.03664255142211914, 0.036684274673461914, 0.03672599792480469, 0.03676772117614746, 0.036809444427490234, 0.03685116767883301, 0.03690910339355469, 0.03695273399353027, 0.03699445724487305, 0.03703641891479492, 0.037078142166137695, 0.03711986541748047, 0.03716158866882324, 0.03720355033874512, 0.03724527359008789, 0.037286996841430664, 0.03732872009277344, 0.03737068176269531, 0.037412166595458984, 0.03745388984680176, 0.03749561309814453, 0.037537336349487305, 0.03757905960083008, 0.03762078285217285, 0.03766298294067383, 0.0377047061920166, 0.03774595260620117, 0.037787675857543945, 0.03782963752746582, 0.037871360778808594, 0.0379183292388916, 0.03796029090881348, 0.03800201416015625, 0.038043975830078125, 0.0380856990814209, 0.03812766075134277, 0.03816938400268555, 0.03821110725402832, 0.038252830505371094, 0.03829455375671387, 0.038336753845214844, 0.03837847709655762, 0.03842043876647949, 0.038462162017822266, 0.03850388526916504, 0.03854560852050781, 0.038587331771850586, 0.03862905502319336, 0.038671016693115234, 0.03871273994445801, 0.03875446319580078, 0.038796186447143555, 0.038843393325805664, 0.038892507553100586, 0.03893446922302246, 0.038976430892944336, 0.03901815414428711, 0.039060115814208984, 0.03910183906555176, 0.03914380073547363, 0.03918576240539551, 0.03922748565673828, 0.039269447326660156, 0.03931117057800293, 0.039353132247924805, 0.03939485549926758, 0.039437055587768555, 0.03947901725769043, 0.0395207405090332, 0.03956270217895508, 0.03960466384887695, 0.03964662551879883, 0.0396883487701416, 0.03973031044006348, 0.03977227210998535, 0.039813995361328125, 0.03985595703125, 0.0399014949798584, 0.03994321823120117, 0.03998517990112305, 0.04002714157104492, 0.04007291793823242, 0.0401151180267334, 0.04015684127807617, 0.04019880294799805, 0.04024052619934082, 0.0402827262878418, 0.04032444953918457, 0.040366411209106445, 0.04040861129760742, 0.04045367240905762, 0.040495872497558594, 0.04053783416748047, 0.040579795837402344, 0.04062175750732422, 0.040663719177246094, 0.04070568084716797, 0.040747642517089844, 0.04078936576843262, 0.04083132743835449, 0.04087328910827637, 0.04092216491699219, 0.04096412658691406, 0.04100632667541504, 0.04104804992675781, 0.04109311103820801, 0.04113507270812988, 0.041176795959472656, 0.04121875762939453, 0.041260480880737305, 0.04130268096923828, 0.041344404220581055, 0.04138898849487305, 0.04143047332763672, 0.04147219657897949, 0.041513681411743164, 0.041555166244506836, 0.04159688949584961, 0.04163837432861328, 0.04167985916137695, 0.041721343994140625, 0.041762590408325195, 0.04180431365966797, 0.04184579849243164, 0.04188728332519531, 0.041934967041015625, 0.0419766902923584, 0.04201841354370117, 0.042060136795043945, 0.04210186004638672, 0.04214358329772949, 0.042185306549072266, 0.04222702980041504, 0.042268991470336914, 0.04231071472167969, 0.042353153228759766, 0.04240226745605469], "average_iteration_time": 4.240226745605469e-05}
{"game": "kuhn_poker(players=3)", "iteration_timestamps": [0.0, 0.0008625984191894531, 0.0015747547149658203, 0.0022678375244140625, 0.002948284149169922, 0.0036308765411376953, 0.004309654235839844, 0.005013942718505859, 0.005719900131225586, 0.006439685821533203, 0.007159233093261719, 0.007879018783569336, 0.008595466613769531, 0.009316205978393555, 0.010025739669799805, 0.010739803314208984, 0.011453390121459961, 0.012163877487182617, 0.012874603271484375, 0.01358175277709961, 0.014295578002929688, 0.01500844955444336, 0.015709400177001953, 0.016413211822509766, 0.01711893081665039, 0.01782703399658203, 0.018527507781982422, 0.019277572631835938, 0.019986629486083984, 0.020694494247436523, 0.021398544311523438, 0.02211904525756836, 0.022821903228759766, 0.023532390594482422, 0.024247169494628906, 0.024959325790405273, 0.02567148208618164, 0.026376962661743164, 0.02708911895751953, 0.0278012752532959, 0.02850818634033203, 0.029229164123535156, 0.029948711395263672, 0.030684471130371094, 0.031408071517944336, 0.03212881088256836, 0.03285098075866699, 0.0335690975189209, 0.034296512603759766, 0.035013675689697266, 0.03574371337890625, 0.036463260650634766, 0.0371856689453125, 0.03790712356567383, 0.0386350154876709, 0.03935575485229492, 0.040073394775390625, 0.04079103469848633, 0.04151606559753418, 0.04224228858947754, 0.042970895767211914, 0.043692827224731445, 0.04441070556640625, 0.04513216018676758, 0.0458528995513916, 0.046573638916015625, 0.04729509353637695, 0.048009395599365234, 0.04873013496398926, 0.04944801330566406, 0.05017209053039551, 0.050893545150756836, 0.05161404609680176, 0.052330970764160156, 0.05305147171020508, 0.05380821228027344, 0.054515838623046875, 0.0552217960357666, 0.055928707122802734, 0.05663418769836426, 0.05734133720397949, 0.05804634094238281, 0.05874919891357422, 0.05946660041809082, 0.06017351150512695, 0.060874223709106445, 0.061571598052978516, 0.06228327751159668, 0.0630025863647461, 0.06371665000915527, 0.06442880630493164, 0.06514334678649902, 0.0658566951751709, 0.06656432151794434, 0.06727313995361328, 0.06798171997070312, 0.06871724128723145, 0.06949114799499512, 0.07019186019897461, 0.07089543342590332, 0.07160115242004395, 0.07230257987976074, 0.07300543785095215, 0.07373356819152832, 0.0744333267211914, 0.07513666152954102, 0.07583880424499512, 0.07654380798339844, 0.07725024223327637, 0.07796406745910645, 0.0786740779876709, 0.07938289642333984, 0.08009099960327148, 0.08079767227172852, 0.08151507377624512, 0.08222746849060059, 0.08294320106506348, 0.08366012573242188, 0.0843663215637207, 0.08507847785949707, 0.08582305908203125, 0.08655858039855957, 0.08727335929870605, 0.08798694610595703, 0.08871221542358398, 0.08942699432373047, 0.09015059471130371, 0.09087038040161133, 0.09158778190612793, 0.09230542182922363, 0.0930173397064209, 0.0937497615814209, 0.09445881843566895, 0.09516453742980957, 0.09588027000427246, 0.0965890884399414, 0.09730792045593262, 0.09801769256591797, 0.0987401008605957, 0.09945273399353027, 0.10015201568603516, 0.10097312927246094, 0.10168910026550293, 0.10239887237548828, 0.10322451591491699, 0.10394549369812012, 0.10467004776000977, 0.10538721084594727, 0.106109619140625, 0.1068258285522461, 0.10754990577697754, 0.10826921463012695, 0.10898709297180176, 0.10977745056152344, 0.11060142517089844, 0.1113278865814209, 0.11209845542907715, 0.11297869682312012, 0.11377096176147461, 0.11460232734680176, 0.11572122573852539, 0.1165013313293457, 0.1172323226928711, 0.11795973777770996, 0.1186821460723877, 0.1193997859954834, 0.1201934814453125, 0.12107515335083008, 0.12186360359191895, 0.12298083305358887, 0.12401843070983887, 0.1247549057006836, 0.12546539306640625, 0.1261887550354004, 0.1269092559814453, 0.12762928009033203, 0.12834572792053223, 0.12908625602722168, 0.1298377513885498, 0.13060879707336426, 0.13133001327514648, 0.1320655345916748, 0.13278579711914062, 0.1334991455078125, 0.1342296600341797, 0.13493704795837402, 0.13564538955688477, 0.13635635375976562, 0.13706707954406738, 0.13777804374694824, 0.13848257064819336, 0.13919639587402344, 0.13991355895996094, 0.14063310623168945, 0.14133191108703613, 0.14204764366149902, 0.14274907112121582, 0.14344406127929688, 0.14415645599365234, 0.14487051963806152, 0.1455700397491455, 0.1462845802307129, 0.14698457717895508, 0.14768242835998535, 0.1483757495880127, 0.14909029006958008, 0.14979267120361328, 0.15049123764038086, 0.1511998176574707, 0.151902437210083, 0.1526024341583252, 0.1533794403076172, 0.15409398078918457, 0.15480422973632812, 0.15551161766052246, 0.1562178134918213, 0.15692472457885742, 0.15764284133911133, 0.15835022926330566, 0.15906095504760742, 0.15977263450622559, 0.16048192977905273, 0.16119623184204102, 0.16190338134765625, 0.16260719299316406, 0.1633141040802002, 0.1640303134918213, 0.1647486686706543, 0.16545772552490234, 0.16617369651794434, 0.1668853759765625, 0.16759324073791504, 0.1683042049407959, 0.16901445388793945, 0.16972923278808594, 0.1704244613647461, 0.17112445831298828, 0.17182493209838867, 0.1725318431854248, 0.1732349395751953, 0.17395615577697754, 0.17466521263122559, 0.17537188529968262, 0.17607522010803223, 0.1767902374267578, 0.17749643325805664, 0.1782054901123047, 0.17891359329223633, 0.17962265014648438, 0.1803295612335205, 0.18103408813476562, 0.18174958229064941, 0.18245506286621094, 0.18316364288330078, 0.18387341499328613, 0.18457865715026855, 0.18529462814331055, 0.18605375289916992, 0.18675851821899414, 0.18746447563171387, 0.1881709098815918, 0.18887090682983398, 0.18957805633544922, 0.19029498100280762, 0.19113612174987793, 0.19185566902160645, 0.19256806373596191, 0.1932840347290039, 0.19400572776794434, 0.1947329044342041, 0.19543766975402832, 0.19614791870117188, 0.19685077667236328, 0.19756078720092773, 0.19827771186828613, 0.19898724555969238, 0.1997063159942627, 0.20040154457092285, 0.20109963417053223, 0.2017979621887207, 0.2025144100189209, 0.20340561866760254, 0.20412182807922363, 0.20484519004821777, 0.20555973052978516, 0.20627617835998535, 0.20699381828308105, 0.20770788192749023, 0.20842647552490234, 0.20914220809936523, 0.20985913276672363, 0.2105712890625, 0.2113654613494873, 0.21208930015563965, 0.2128138542175293, 0.21353363990783691, 0.21425724029541016, 0.2149825096130371, 0.21571016311645508, 0.21643519401550293, 0.2171635627746582, 0.21788692474365234, 0.21861529350280762, 0.2193903923034668, 0.22015738487243652, 0.22086834907531738, 0.2215733528137207, 0.22228002548217773, 0.22299790382385254, 0.22370648384094238, 0.22442173957824707, 0.2251434326171875, 0.22585773468017578, 0.22657346725463867, 0.22729706764221191, 0.22801661491394043, 0.22873497009277344, 0.22945666313171387, 0.2301769256591797, 0.2308964729309082, 0.23167181015014648, 0.2323923110961914, 0.23311448097229004, 0.23383593559265137, 0.23455262184143066, 0.2352581024169922, 0.23597121238708496, 0.23668503761291504, 0.23738813400268555, 0.23809599876403809, 0.23880219459533691, 0.23950529098510742, 0.24023103713989258, 0.24094581604003906, 0.24165892601013184, 0.24237370491027832, 0.24307894706726074, 0.24379277229309082, 0.24449372291564941, 0.2452092170715332, 0.2459266185760498, 0.24663853645324707, 0.24734282493591309, 0.24805665016174316, 0.2487640380859375, 0.24946928024291992, 0.2501797676086426, 0.2508890628814697, 0.25160717964172363, 0.25243091583251953, 0.2531588077545166, 0.2538795471191406, 0.2545959949493408, 0.25531744956970215, 0.2560403347015381, 0.2567732334136963, 0.2574954032897949, 0.2582230567932129, 0.25894641876220703, 0.259674072265625, 0.2603929042816162, 0.26111841201782227, 0.2618396282196045, 0.2625572681427002, 0.26328086853027344, 0.26398563385009766, 0.2646913528442383, 0.26540231704711914, 0.2661101818084717, 0.2668170928955078, 0.26752662658691406, 0.26823854446411133, 0.2689516544342041, 0.26967549324035645, 0.270371675491333, 0.271071195602417, 0.2717714309692383, 0.2725412845611572, 0.2732534408569336, 0.2739722728729248, 0.2747006416320801, 0.27541661262512207, 0.2761409282684326, 0.276853084564209, 0.2776198387145996, 0.2783222198486328, 0.279024600982666, 0.27972888946533203, 0.2804262638092041, 0.2811284065246582, 0.28183817863464355, 0.28254032135009766, 0.2832479476928711, 0.2839534282684326, 0.28466129302978516, 0.28537511825561523, 0.28613710403442383, 0.2868771553039551, 0.2875847816467285, 0.2883014678955078, 0.28901195526123047, 0.2897346019744873, 0.29045963287353516, 0.2911806106567383, 0.2919023036956787, 0.2926907539367676, 0.29341602325439453, 0.29415225982666016, 0.2948627471923828, 0.29556703567504883, 0.2962782382965088, 0.29698824882507324, 0.2976973056793213, 0.29840946197509766, 0.2991173267364502, 0.2998340129852295, 0.3005349636077881, 0.30124926567077637, 0.30196070671081543, 0.30268359184265137, 0.30351781845092773, 0.30423736572265625, 0.30495715141296387, 0.3056755065917969, 0.3063945770263672, 0.30710721015930176, 0.30782175064086914, 0.3085298538208008, 0.30924415588378906, 0.30997371673583984, 0.31070375442504883, 0.31142210960388184, 0.3121461868286133, 0.3128647804260254, 0.313579797744751, 0.31430578231811523, 0.3150293827056885, 0.31574392318725586, 0.3164668083190918, 0.31718921661376953, 0.31790876388549805, 0.3186349868774414, 0.31942319869995117, 0.32013797760009766, 0.32085180282592773, 0.3215599060058594, 0.32227325439453125, 0.32300376892089844, 0.32370924949645996, 0.3244059085845947, 0.32510876655578613, 0.32581090927124023, 0.3265080451965332, 0.3272264003753662, 0.32793211936950684, 0.32863688468933105, 0.3293344974517822, 0.33003711700439453, 0.33073973655700684, 0.33144640922546387, 0.3321549892425537, 0.3328549861907959, 0.3336958885192871, 0.33441948890686035, 0.3351304531097412, 0.33585166931152344, 0.33655786514282227, 0.3372676372528076, 0.33797717094421387, 0.3386852741241455, 0.3393986225128174, 0.3401176929473877, 0.34083056449890137, 0.3415393829345703, 0.34226012229919434, 0.3429708480834961, 0.3436775207519531, 0.3443899154663086, 0.34509873390197754, 0.3458070755004883, 0.34651708602905273, 0.34723973274230957, 0.3479485511779785, 0.34867119789123535, 0.3493773937225342, 0.35008811950683594, 0.350799560546875, 0.35150575637817383, 0.3522210121154785, 0.3529942035675049, 0.3537752628326416, 0.354489803314209, 0.35520315170288086, 0.35591769218444824, 0.35663819313049316, 0.3573575019836426, 0.358081579208374, 0.35881757736206055, 0.359541654586792, 0.3602781295776367, 0.36101818084716797, 0.36174774169921875, 0.3624730110168457, 0.3632025718688965, 0.3639249801635742, 0.36464643478393555, 0.3653719425201416, 0.3660926818847656, 0.36681485176086426, 0.36753344535827637, 0.3682558536529541, 0.36897730827331543, 0.369708776473999, 0.3704094886779785, 0.37111377716064453, 0.3718245029449463, 0.3725435733795166, 0.3732481002807617, 0.37402844429016113, 0.3747444152832031, 0.375457763671875, 0.37616753578186035, 0.3768782615661621, 0.3775806427001953, 0.3782958984375, 0.37899351119995117, 0.37970709800720215, 0.38040852546691895, 0.38111400604248047, 0.3818199634552002, 0.38253283500671387, 0.38324499130249023, 0.3839564323425293, 0.38466835021972656, 0.38539719581604004, 0.386150598526001, 0.3868589401245117, 0.38756275177001953, 0.38828539848327637, 0.3889949321746826, 0.38971495628356934, 0.39042043685913086, 0.3911314010620117, 0.3918426036834717, 0.3925502300262451, 0.39326047897338867, 0.39401936531066895, 0.394756555557251, 0.3954775333404541, 0.39620137214660645, 0.3969249725341797, 0.3976478576660156, 0.3983769416809082, 0.39910364151000977, 0.3998239040374756, 0.4005305767059326, 0.4012444019317627, 0.40195584297180176, 0.4026784896850586, 0.40338635444641113, 0.4042043685913086, 0.40491724014282227, 0.40562963485717773, 0.40634679794311523, 0.4070699214935303, 0.40778064727783203, 0.40848445892333984, 0.4091956615447998, 0.40990447998046875, 0.4106135368347168, 0.41132664680480957, 0.41203951835632324, 0.4127533435821533, 0.4134635925292969, 0.4141983985900879, 0.41495442390441895, 0.41567444801330566, 0.4163806438446045, 0.41709375381469727, 0.41780781745910645, 0.4185192584991455, 0.4192371368408203, 0.42005014419555664, 0.42077136039733887, 0.42148685455322266, 0.4222071170806885, 0.422926664352417, 0.4236624240875244, 0.42438292503356934, 0.4251062870025635, 0.4258279800415039, 0.42655372619628906, 0.42728304862976074, 0.42800354957580566, 0.42873454093933105, 0.42944765090942383, 0.43016815185546875, 0.43088293075561523, 0.43159961700439453, 0.43231892585754395, 0.43303656578063965, 0.4337649345397949, 0.43448734283447266, 0.4353322982788086, 0.43605756759643555, 0.43677496910095215, 0.4374871253967285, 0.4382047653198242, 0.438920259475708, 0.4396493434906006, 0.4403824806213379, 0.4410879611968994, 0.4417896270751953, 0.44249534606933594, 0.44320058822631836, 0.4439048767089844, 0.44462108612060547, 0.4453256130218506, 0.4460268020629883, 0.4467356204986572, 0.44743990898132324, 0.44814133644104004, 0.4488670825958252, 0.4495677947998047, 0.4502718448638916, 0.4509754180908203, 0.4516792297363281, 0.45238208770751953, 0.45316076278686523, 0.4538731575012207, 0.4545786380767822, 0.4553539752960205, 0.4560694694519043, 0.45678281784057617, 0.4575023651123047, 0.4582221508026123, 0.458937406539917, 0.45966291427612305, 0.46037745475769043, 0.4611027240753174, 0.4618210792541504, 0.46253490447998047, 0.4632582664489746, 0.4639759063720703, 0.46470069885253906, 0.46541285514831543, 0.4661285877227783, 0.4668457508087158, 0.4675576686859131, 0.46826982498168945, 0.4689967632293701, 0.4697098731994629, 0.4704151153564453, 0.4711182117462158, 0.47182226181030273, 0.4725213050842285, 0.4732341766357422, 0.47394227981567383, 0.47464561462402344, 0.47534656524658203, 0.47605037689208984, 0.47675395011901855, 0.4774625301361084, 0.47817134857177734, 0.4788799285888672, 0.4795846939086914, 0.48029136657714844, 0.4809997081756592, 0.48171162605285645, 0.48241662979125977, 0.4831266403198242, 0.48383140563964844, 0.48453307151794434, 0.48523688316345215, 0.48599743843078613, 0.48671865463256836, 0.4874258041381836, 0.48813819885253906, 0.4888582229614258, 0.4895660877227783, 0.49028825759887695, 0.4910004138946533, 0.4917154312133789, 0.49242424964904785, 0.49313855171203613, 0.4938507080078125, 0.4945664405822754, 0.4952819347381592, 0.4965057373046875, 0.49800705909729004, 0.4987609386444092, 0.4994690418243408, 0.5001792907714844, 0.5008859634399414, 0.5015993118286133, 0.502310037612915, 0.5030274391174316, 0.503746509552002, 0.5044689178466797, 0.5053555965423584, 0.5060851573944092, 0.5068156719207764, 0.5075225830078125, 0.5082318782806396, 0.5089409351348877, 0.5096502304077148, 0.5103561878204346, 0.5110926628112793, 0.5118129253387451, 0.5125255584716797, 0.5132436752319336, 0.5139615535736084, 0.5146803855895996, 0.5153946876525879, 0.5161149501800537, 0.5168330669403076, 0.5175461769104004, 0.5182740688323975, 0.519047737121582, 0.5198202133178711, 0.5205366611480713, 0.5212581157684326, 0.521979808807373, 0.5227007865905762, 0.5234189033508301, 0.52414870262146, 0.524878740310669, 0.5256056785583496, 0.526512861251831, 0.5274033546447754, 0.5281267166137695, 0.528857946395874, 0.5295774936676025, 0.530306339263916, 0.5310332775115967, 0.5317578315734863, 0.5324749946594238, 0.5331954956054688, 0.5339140892028809, 0.5346341133117676, 0.5353550910949707, 0.5360894203186035, 0.5368177890777588, 0.5375378131866455, 0.5382611751556396, 0.5389845371246338, 0.5397114753723145, 0.5404314994812012, 0.541154146194458, 0.541881799697876, 0.5426046848297119, 0.5433526039123535, 0.5440843105316162, 0.5448148250579834, 0.5455422401428223, 0.5462734699249268, 0.5470030307769775, 0.5477344989776611, 0.5484609603881836, 0.5491914749145508, 0.5499322414398193, 0.5506608486175537, 0.5513877868652344, 0.552116870880127, 0.5528645515441895, 0.5537800788879395, 0.5545320510864258, 0.555264949798584, 0.555994987487793, 0.5567264556884766, 0.5574555397033691, 0.5581672191619873, 0.5588793754577637, 0.5596058368682861, 0.5603208541870117, 0.5610361099243164, 0.5617480278015137, 0.5624654293060303, 0.5631868839263916, 0.563906192779541, 0.5646302700042725, 0.565345287322998, 0.5660626888275146, 0.5667800903320312, 0.5675060749053955, 0.5682363510131836, 0.5689518451690674, 0.5696690082550049, 0.5703809261322021, 0.5710983276367188, 0.5718157291412354, 0.5725300312042236, 0.573246955871582, 0.5739655494689941, 0.5746829509735107, 0.5754139423370361, 0.5761439800262451, 0.5768694877624512, 0.577589750289917, 0.5783109664916992, 0.5790479183197021, 0.5797684192657471, 0.5804891586303711, 0.5812146663665771, 0.5819411277770996, 0.5826699733734131, 0.5834033489227295, 0.5841367244720459, 0.5848677158355713, 0.5855975151062012, 0.5864517688751221, 0.5872864723205566, 0.5880203247070312, 0.5887548923492432, 0.5894777774810791, 0.5902097225189209, 0.5909433364868164, 0.5916948318481445, 0.5924041271209717, 0.5931179523468018, 0.5938296318054199, 0.5945384502410889, 0.5952532291412354, 0.595977783203125, 0.5967013835906982, 0.5974247455596924, 0.5981497764587402, 0.5988671779632568, 0.5995886325836182, 0.6003110408782959, 0.6010270118713379, 0.6017544269561768, 0.6024725437164307, 0.6031875610351562, 0.60390305519104, 0.6046183109283447, 0.605330228805542, 0.6060445308685303, 0.606900691986084, 0.607628583908081, 0.6083440780639648, 0.609055757522583, 0.6097702980041504, 0.6104810237884521, 0.6111907958984375, 0.6119017601013184, 0.6126296520233154, 0.6133503913879395, 0.6140680313110352, 0.6147871017456055, 0.6155068874359131, 0.6162264347076416, 0.6169452667236328, 0.6176691055297852, 0.6184067726135254, 0.6191287040710449, 0.619849443435669, 0.620567798614502, 0.6212987899780273, 0.6220288276672363, 0.622755765914917, 0.6234793663024902, 0.6242291927337646, 0.6249544620513916, 0.6256787776947021, 0.6263995170593262, 0.6271250247955322, 0.6278500556945801, 0.6285710334777832, 0.6293027400970459, 0.630028486251831, 0.630763053894043, 0.63149094581604, 0.6322252750396729, 0.6329498291015625, 0.6336731910705566, 0.6343920230865479, 0.6351168155670166, 0.635840654373169, 0.6365668773651123, 0.6372976303100586, 0.6380252838134766, 0.6387543678283691, 0.6394767761230469, 0.6402206420898438, 0.640953540802002, 0.6416869163513184, 0.6424181461334229, 0.6431481838226318, 0.6438784599304199, 0.6446037292480469, 0.6453354358673096, 0.6460666656494141, 0.6467962265014648, 0.6475234031677246, 0.6482536792755127, 0.6489841938018799, 0.6497268676757812, 0.6504566669464111, 0.651191234588623, 0.651928186416626, 0.6526553630828857, 0.6533803939819336, 0.6541075706481934, 0.6548347473144531, 0.6555581092834473, 0.6563088893890381, 0.65704345703125, 0.6577780246734619, 0.6585032939910889, 0.6592323780059814, 0.6599597930908203, 0.6606900691986084, 0.6614151000976562, 0.6621448993682861, 0.6628925800323486, 0.6636238098144531, 0.6643581390380859, 0.6650915145874023, 0.6658194065093994, 0.666541337966919, 0.6672708988189697, 0.6680071353912354, 0.6687355041503906, 0.6694610118865967, 0.6701920032501221, 0.6709208488464355, 0.6716575622558594, 0.6723983287811279, 0.673128604888916, 0.6738579273223877, 0.6745824813842773, 0.6753103733062744, 0.6760373115539551, 0.6767652034759521, 0.6774897575378418, 0.6782166957855225, 0.678945779800415, 0.6796729564666748, 0.6803967952728271, 0.6811292171478271, 0.6818537712097168, 0.6825768947601318, 0.6833038330078125, 0.6840300559997559, 0.6847586631774902, 0.6854801177978516, 0.6862804889678955, 0.6871962547302246, 0.6879298686981201, 0.6886682510375977, 0.6893801689147949, 0.6900968551635742, 0.690812349319458, 0.6915249824523926, 0.6922416687011719, 0.6929652690887451, 0.6936798095703125, 0.6943910121917725, 0.6951072216033936, 0.6958315372467041, 0.6965422630310059, 0.6972746849060059, 0.6979982852935791, 0.6987223625183105, 0.6994380950927734, 0.7001590728759766, 0.7008790969848633, 0.701594352722168, 0.7023148536682129, 0.7030344009399414, 0.7037527561187744, 0.7044887542724609, 0.7052059173583984, 0.705925464630127, 0.7066483497619629, 0.7074837684631348, 0.708209753036499, 0.7089345455169678, 0.709658145904541, 0.7103743553161621, 0.7110941410064697, 0.711815357208252, 0.7125306129455566, 0.7132706642150879, 0.7139990329742432, 0.7147257328033447, 0.7154521942138672, 0.7161884307861328, 0.7169179916381836, 0.7176504135131836, 0.7183830738067627, 0.7191119194030762, 0.7199337482452393, 0.7206764221191406, 0.7213873863220215, 0.7221014499664307, 0.722815752029419, 0.723524808883667, 0.7242381572723389, 0.7249515056610107], "average_iteration_time": 0.0007249515056610107}
{"game": "leduc_poker", "iteration_timestamps": [0.0, 0.01961350440979004, 0.033763885498046875, 0.044381141662597656, 0.05506324768066406, 0.07040977478027344, 0.08594250679016113, 0.10137820243835449, 0.11661410331726074, 0.13257718086242676, 0.1481776237487793, 0.16352629661560059, 0.17835783958435059, 0.19327425956726074, 0.2083728313446045, 0.2242138385772705, 0.23973369598388672, 0.2549116611480713, 0.2711775302886963, 0.2875394821166992, 0.3035883903503418, 0.3194713592529297, 0.3352851867675781, 0.35101842880249023, 0.36691832542419434, 0.38344907760620117, 0.39998507499694824, 0.4161977767944336, 0.4321939945220947, 0.4482264518737793, 0.46466636657714844, 0.4801363945007324, 0.4959728717803955, 0.5114459991455078, 0.5276761054992676, 0.54343581199646, 0.5591926574707031, 0.5746064186096191, 0.5899319648742676, 0.6052181720733643, 0.6205098628997803, 0.6356470584869385, 0.6508398056030273, 0.6669814586639404, 0.6828722953796387, 0.6989481449127197, 0.7148246765136719, 0.7308297157287598, 0.7471151351928711, 0.763627290725708, 0.7801060676574707, 0.7958757877349854, 0.8117771148681641, 0.8294379711151123, 0.8453831672668457, 0.861363410949707, 0.8768825531005859, 0.8925621509552002, 0.9082114696502686, 0.9240036010742188, 0.9393255710601807, 0.9544951915740967, 0.9698090553283691, 0.9852242469787598, 1.0007264614105225, 1.0160834789276123, 1.0313653945922852, 1.0463745594024658, 1.0613994598388672, 1.0763356685638428, 1.0912082195281982, 1.1061675548553467, 1.1205883026123047, 1.1351056098937988, 1.149604320526123, 1.1640830039978027, 1.1787960529327393, 1.1951086521148682, 1.211099624633789, 1.2261037826538086, 1.2408952713012695, 1.255444049835205, 1.2725274562835693, 1.2900049686431885, 1.3053488731384277, 1.3208940029144287, 1.3364574909210205, 1.3517649173736572, 1.3671460151672363, 1.381920576095581, 1.3968827724456787, 1.4117815494537354, 1.427246332168579, 1.4421420097351074, 1.4571690559387207, 1.472459316253662, 1.4875752925872803, 1.5027189254760742, 1.5177109241485596, 1.533071517944336, 1.548006534576416, 1.5634467601776123, 1.5785739421844482, 1.5938470363616943, 1.6087226867675781, 1.6232597827911377, 1.6379261016845703, 1.6528654098510742, 1.667968988418579, 1.6831490993499756, 1.6980721950531006, 1.713041067123413, 1.7279539108276367, 1.742875337600708, 1.7571310997009277, 1.7710814476013184, 1.785461664199829, 1.800037145614624, 1.8145065307617188, 1.8299272060394287, 1.8455536365509033, 1.8608067035675049, 1.8759105205535889, 1.890977144241333, 1.906306266784668, 1.9214396476745605, 1.9365575313568115, 1.9521310329437256, 1.9675500392913818, 1.9825809001922607, 1.9980790615081787, 2.013353109359741, 2.027947425842285, 2.0428671836853027, 2.0581655502319336, 2.0735254287719727, 2.0887935161590576, 2.103926420211792, 2.1184616088867188, 2.1331350803375244, 2.1478757858276367, 2.162841558456421, 2.1783175468444824, 2.1938767433166504, 2.2094109058380127, 2.2251815795898438, 2.2405505180358887, 2.25602388381958, 2.27183198928833, 2.2868192195892334, 2.3017985820770264, 2.3170971870422363, 2.332285165786743, 2.3477671146392822, 2.3634912967681885, 2.378843307495117, 2.3928840160369873, 2.4068570137023926, 2.42108154296875, 2.435166835784912, 2.449296474456787, 2.4637041091918945, 2.4781742095947266, 2.492359161376953, 2.5063397884368896, 2.520526647567749, 2.5351107120513916, 2.549053430557251, 2.5631749629974365, 2.5784530639648438, 2.593904972076416, 2.6093056201934814, 2.624953031539917, 2.640608310699463, 2.656435012817383, 2.6722288131713867, 2.6877858638763428, 2.7032623291015625, 2.7186403274536133, 2.7340149879455566, 2.7490649223327637, 2.764741897583008, 2.779989242553711, 2.7960758209228516, 2.81156325340271, 2.8254001140594482, 2.83978271484375, 2.8554675579071045, 2.8712499141693115, 2.8866264820098877, 2.902615547180176, 2.918334484100342, 2.93445086479187, 2.950392007827759, 2.966451406478882, 2.982034683227539, 2.9975342750549316, 3.0127100944519043, 3.0282890796661377, 3.0441484451293945, 3.0599541664123535, 3.075449228286743, 3.0911779403686523, 3.1063828468322754, 3.1214516162872314, 3.1361725330352783, 3.1499617099761963, 3.164113759994507, 3.1786835193634033, 3.193256139755249, 3.2080953121185303, 3.2232558727264404, 3.2389659881591797, 3.2538771629333496, 3.2694809436798096, 3.284743070602417, 3.2998087406158447, 3.3142755031585693, 3.3292558193206787, 3.34417462348938, 3.358884572982788, 3.373877763748169, 3.389056921005249, 3.404229164123535, 3.419496774673462, 3.435053586959839, 3.4506876468658447, 3.466477870941162, 3.482053279876709, 3.4975008964538574, 3.5129716396331787, 3.5278117656707764, 3.542501211166382, 3.557642698287964, 3.573575735092163, 3.5888493061065674, 3.60441517829895, 3.6197547912597656, 3.635162353515625, 3.650665760040283, 3.6664578914642334, 3.6822409629821777, 3.698274612426758, 3.714046001434326, 3.7297003269195557, 3.7447707653045654, 3.7598836421966553, 3.775362491607666, 3.790876865386963, 3.806323289871216, 3.821901559829712, 3.837170362472534, 3.8522021770477295, 3.8677730560302734, 3.8828659057617188, 3.8979594707489014, 3.9126665592193604, 3.9270994663238525, 3.941530227661133, 3.956803798675537, 3.9715452194213867, 3.9858546257019043, 4.000083923339844, 4.0143609046936035, 4.029374361038208, 4.0439980030059814, 4.05898380279541, 4.073108196258545, 4.087440729141235, 4.10216212272644, 4.116250276565552, 4.130164861679077, 4.144536733627319, 4.159590482711792, 4.17365026473999, 4.187845945358276, 4.202105522155762, 4.216611385345459, 4.2311928272247314, 4.2454400062561035, 4.259282827377319, 4.273229122161865, 4.287185192108154, 4.301725149154663, 4.316169023513794, 4.331719398498535, 4.346836090087891, 4.362218618392944, 4.378174781799316, 4.394075870513916, 4.410234451293945, 4.426344156265259, 4.44240403175354, 4.458385944366455, 4.4743287563323975, 4.48985743522644, 4.5053675174713135, 4.521111011505127, 4.536370754241943, 4.551441669464111, 4.567134857177734, 4.5829243659973145, 4.598848819732666, 4.614613771438599, 4.630859613418579, 4.646533966064453, 4.662216663360596, 4.67732572555542, 4.692586183547974, 4.708051919937134, 4.723846197128296, 4.739673137664795, 4.755302429199219, 4.771175146102905, 4.786895990371704, 4.802917003631592, 4.818853139877319, 4.835723400115967, 4.851846218109131, 4.867876052856445, 4.883563041687012, 4.8995983600616455, 4.9154136180877686, 4.930969715118408, 4.946151494979858, 4.961750268936157, 4.97688364982605, 4.992356777191162, 5.007671356201172, 5.022866249084473, 5.038281202316284, 5.054243564605713, 5.07067346572876, 5.086739540100098, 5.102856874465942, 5.1188037395477295, 5.134958744049072, 5.150501012802124, 5.166511297225952, 5.182203769683838, 5.1976048946380615, 5.213382005691528, 5.229149341583252, 5.244941234588623, 5.261673927307129, 5.2773942947387695, 5.293636083602905, 5.309450149536133, 5.3254053592681885, 5.341027021408081, 5.357085704803467, 5.3729729652404785, 5.388690710067749, 5.40492844581604, 5.420797348022461, 5.436947584152222, 5.452433824539185, 5.468156576156616, 5.483691930770874, 5.4993815422058105, 5.515304088592529, 5.531152248382568, 5.546616077423096, 5.561990022659302, 5.5770423412323, 5.592010498046875, 5.606731653213501, 5.6218085289001465, 5.637322902679443, 5.652641773223877, 5.668267011642456, 5.6835901737213135, 5.699297189712524, 5.715263605117798, 5.731572151184082, 5.747537612915039, 5.76342248916626, 5.7791361808776855, 5.7949583530426025, 5.810403347015381, 5.825960397720337, 5.84198522567749, 5.8578174114227295, 5.87343430519104, 5.889270305633545, 5.905022382736206, 5.9209794998168945, 5.937249183654785, 5.953366994857788, 5.969390153884888, 5.985344171524048, 6.001600027084351, 6.017836570739746, 6.034041166305542, 6.0517213344573975, 6.068453788757324, 6.084444761276245, 6.100900650024414, 6.118057012557983, 6.133612155914307, 6.149075031280518, 6.1644511222839355, 6.179927110671997, 6.195483446121216, 6.211025238037109, 6.226304292678833, 6.242985248565674, 6.257841110229492, 6.272635221481323, 6.287589073181152, 6.302292346954346, 6.317235946655273, 6.332613945007324, 6.347438335418701, 6.362419366836548, 6.377447605133057, 6.392674684524536, 6.407837390899658, 6.423332691192627, 6.438670635223389, 6.453909635543823, 6.469342947006226, 6.484482765197754, 6.500300884246826, 6.515806436538696, 6.5312089920043945, 6.546571731567383, 6.561739444732666, 6.577731370925903, 6.593079566955566, 6.60847020149231, 6.623401403427124, 6.63875150680542, 6.654020547866821, 6.66921067237854, 6.684173583984375, 6.699276924133301, 6.714484930038452, 6.729626178741455, 6.74474835395813, 6.759823799133301, 6.775712728500366, 6.791023254394531, 6.806526184082031, 6.822157621383667, 6.8378119468688965, 6.853635787963867, 6.869466781616211, 6.884748935699463, 6.899965763092041, 6.915227174758911, 6.931191682815552, 6.946996212005615, 6.963067054748535, 6.978792428970337, 6.994521141052246, 7.010037422180176, 7.025665521621704, 7.041597366333008, 7.057271480560303, 7.0730226039886475, 7.088591575622559, 7.103492259979248, 7.1181275844573975, 7.132909297943115, 7.147820949554443, 7.16260552406311, 7.177206754684448, 7.191897392272949, 7.206701040267944, 7.221452236175537, 7.236391305923462, 7.25203013420105, 7.267700910568237, 7.282854318618774, 7.299221992492676, 7.314704656600952, 7.32996678352356, 7.345482587814331, 7.361107349395752, 7.376709461212158, 7.392184495925903, 7.407373905181885, 7.422423601150513, 7.4375386238098145, 7.452620029449463, 7.467925786972046, 7.483118772506714, 7.498208999633789, 7.513535737991333, 7.529338121414185, 7.544995307922363, 7.560650825500488, 7.576534748077393, 7.591995477676392, 7.6071436405181885, 7.622497081756592, 7.63811469078064, 7.653128147125244, 7.668436527252197, 7.6836652755737305, 7.6989428997039795, 7.712562561035156, 7.725914001464844, 7.739487409591675, 7.752774238586426, 7.765766620635986, 7.77886176109314, 7.793602705001831, 7.808421611785889, 7.823288440704346, 7.838427305221558, 7.853554725646973, 7.868795156478882, 7.884230375289917, 7.900022268295288, 7.9157493114471436, 7.93183159828186, 7.947911500930786, 7.963979482650757, 7.979945182800293, 7.9959495067596436, 8.012097358703613, 8.02808165550232, 8.044041872024536, 8.059846639633179, 8.075735330581665, 8.091392755508423, 8.10727858543396, 8.123120069503784, 8.13901662826538, 8.154808044433594, 8.170142650604248, 8.185524702072144, 8.201103448867798, 8.216557741165161, 8.232249021530151, 8.248109340667725, 8.264144897460938, 8.281090021133423, 8.297837018966675, 8.314358472824097, 8.330177783966064, 8.345226526260376, 8.359741926193237, 8.374623537063599, 8.388701915740967, 8.402733087539673, 8.416634321212769, 8.43078899383545, 8.445147275924683, 8.459233522415161, 8.472921133041382, 8.486157178878784, 8.49986457824707, 8.515045642852783, 8.530300378799438, 8.545459985733032, 8.560885667800903, 8.57610273361206, 8.591249227523804, 8.606482744216919, 8.621459245681763, 8.636805772781372, 8.652111053466797, 8.667853116989136, 8.683417797088623, 8.698537588119507, 8.713735818862915, 8.729398250579834, 8.744628429412842, 8.760014295578003, 8.775737762451172, 8.791164636611938, 8.80669903755188, 8.821925401687622, 8.836789846420288, 8.851553916931152, 8.866410493850708, 8.881856203079224, 8.897742509841919, 8.913159370422363, 8.928995132446289, 8.944770336151123, 8.960777759552002, 8.976653575897217, 8.99270248413086, 9.008577346801758, 9.02419662475586, 9.039815664291382, 9.055604219436646, 9.071194648742676, 9.086517333984375, 9.102262735366821, 9.11769437789917, 9.132899522781372, 9.148001432418823, 9.163079500198364, 9.177963733673096, 9.192811965942383, 9.207683324813843, 9.222917318344116, 9.238388538360596, 9.25383448600769, 9.269532918930054, 9.285463094711304, 9.301017045974731, 9.316376447677612, 9.332123517990112, 9.348013877868652, 9.363836288452148, 9.379383087158203, 9.395199537277222, 9.410481214523315, 9.42641019821167, 9.442847967147827, 9.458335876464844, 9.473787069320679, 9.489309310913086, 9.504780054092407, 9.520076990127563, 9.535936117172241, 9.551673173904419, 9.567237615585327, 9.58283805847168, 9.598293781280518, 9.61393666267395, 9.629680395126343, 9.645472526550293, 9.661227703094482, 9.676978826522827, 9.692959547042847, 9.709403276443481, 9.725457906723022, 9.741708040237427, 9.758029460906982, 9.77414345741272, 9.790440320968628, 9.806796073913574, 9.82278561592102, 9.83862829208374, 9.854479551315308, 9.870526552200317, 9.886597394943237, 9.902568340301514, 9.917891502380371, 9.933370590209961, 9.948812484741211, 9.964627981185913, 9.980164766311646, 9.99553394317627, 10.010564088821411, 10.02530813217163, 10.039912462234497, 10.054590940475464, 10.069474458694458, 10.083242893218994, 10.097114324569702, 10.11102819442749, 10.12474775314331, 10.138401985168457, 10.15199899673462, 10.166070699691772, 10.18019723892212, 10.194832801818848, 10.209129095077515, 10.223377466201782, 10.238127946853638, 10.252441883087158, 10.266960620880127, 10.281464338302612, 10.296144723892212, 10.310559749603271, 10.324966192245483, 10.339818716049194, 10.355374336242676, 10.37119174003601, 10.386838436126709, 10.402692794799805, 10.418219804763794, 10.433928489685059, 10.449179410934448, 10.464410066604614, 10.47961163520813, 10.494681596755981, 10.510507345199585, 10.526005029678345, 10.541846990585327, 10.557422637939453, 10.574371814727783, 10.58998990058899, 10.605730533599854, 10.62160587310791, 10.637208223342896, 10.652775764465332, 10.668550491333008, 10.684191703796387, 10.69943618774414, 10.71426010131836, 10.729486227035522, 10.74439263343811, 10.759434223175049, 10.77455449104309, 10.789340496063232, 10.804285049438477, 10.819030046463013, 10.833150625228882, 10.846977472305298, 10.860650300979614, 10.874256134033203, 10.888039588928223, 10.901844024658203, 10.915742635726929, 10.931118965148926, 10.94645619392395, 10.96170425415039, 10.977312564849854, 10.992200374603271, 11.007121562957764, 11.0220468044281, 11.037063360214233, 11.052146673202515, 11.06690788269043, 11.081614017486572, 11.096370220184326, 11.111381769180298, 11.12589716911316, 11.140349864959717, 11.155045509338379, 11.169593095779419, 11.184221744537354, 11.199229717254639, 11.213624954223633, 11.228156089782715, 11.24272632598877, 11.257585287094116, 11.273003816604614, 11.28838062286377, 11.30383825302124, 11.319055318832397, 11.334405422210693, 11.349452257156372, 11.365252494812012, 11.38085150718689, 11.396374464035034, 11.411939859390259, 11.42772650718689, 11.443383932113647, 11.458950281143188, 11.474579572677612, 11.489976644515991, 11.50569224357605, 11.521033525466919, 11.536457538604736, 11.551858186721802, 11.56721806526184, 11.583006620407104, 11.59847378730774, 11.613453388214111, 11.628275632858276, 11.644028663635254, 11.65949010848999, 11.674987077713013, 11.69044041633606, 11.70576024055481, 11.721333503723145, 11.737564325332642, 11.753139972686768, 11.768797159194946, 11.784356117248535, 11.799712657928467, 11.814476728439331, 11.829123497009277, 11.84390926361084, 11.858506441116333, 11.873745441436768, 11.888890743255615, 11.904723167419434, 11.920170307159424, 11.93562388420105, 11.95086669921875, 11.966166257858276, 11.981482982635498, 11.99678373336792, 12.012256383895874, 12.02761459350586, 12.043043375015259, 12.058377504348755, 12.073769092559814, 12.089366674423218, 12.104888916015625, 12.120458841323853, 12.136275291442871, 12.151511669158936, 12.16739535331726, 12.182845830917358, 12.198426246643066, 12.213653802871704, 12.229116916656494, 12.244415998458862, 12.25937294960022, 12.27423095703125, 12.288927555084229, 12.303677558898926, 12.318443536758423, 12.333475589752197, 12.348737239837646, 12.364639043807983, 12.38100290298462, 12.39717173576355, 12.413617610931396, 12.429662227630615, 12.445977687835693, 12.461852550506592, 12.47772216796875, 12.49369740486145, 12.509714603424072, 12.525641441345215, 12.541866302490234, 12.55797290802002, 12.574068784713745, 12.590014934539795, 12.60569453239441, 12.621187925338745, 12.636988878250122, 12.652594566345215, 12.66878056526184, 12.684556722640991, 12.700815439224243, 12.7169029712677, 12.732627630233765, 12.748379468917847, 12.764055967330933, 12.779910326004028, 12.795512437820435, 12.81162166595459, 12.82739782333374, 12.843217372894287, 12.859002590179443, 12.874939441680908, 12.890751361846924, 12.906223058700562, 12.921653747558594, 12.937450170516968, 12.952956914901733, 12.968549728393555, 12.98402738571167, 12.999779224395752, 13.015445709228516, 13.031004905700684, 13.04653811454773, 13.062072515487671, 13.077790975570679, 13.093528747558594, 13.109742641448975, 13.12563705444336, 13.141546726226807, 13.1574125289917, 13.17347002029419, 13.189255714416504, 13.205169677734375, 13.221154689788818, 13.237399816513062, 13.253211736679077, 13.26921558380127, 13.285141229629517, 13.301259994506836, 13.317229747772217, 13.333224534988403, 13.348758459091187, 13.364189147949219, 13.379719257354736, 13.394840002059937, 13.410579442977905, 13.426277875900269, 13.442119359970093, 13.45738959312439, 13.472739458084106, 13.488226890563965, 13.503902912139893, 13.519500255584717, 13.534976243972778, 13.550703048706055, 13.566537857055664, 13.5823974609375, 13.598262071609497, 13.613607168197632, 13.628741264343262, 13.643962621688843, 13.659319639205933, 13.67532205581665, 13.69135332107544, 13.707462787628174, 13.723291158676147, 13.73940134048462, 13.755357265472412, 13.772294998168945, 13.788479328155518, 13.804353713989258, 13.82013726234436, 13.836280107498169, 13.852374076843262, 13.86867642402649, 13.884925603866577, 13.900974988937378, 13.915899515151978, 13.930707931518555, 13.945629358291626, 13.960490703582764, 13.975675106048584, 13.990711212158203, 14.005979299545288, 14.021065950393677, 14.036560773849487, 14.051727771759033, 14.066774845123291, 14.083098411560059, 14.099712133407593, 14.116145610809326, 14.132509708404541, 14.148834705352783, 14.165100812911987, 14.181499481201172, 14.19778823852539, 14.214184522628784, 14.230414152145386, 14.246537208557129, 14.262830972671509, 14.279121398925781, 14.295067071914673, 14.311017751693726, 14.326749563217163, 14.34243369102478, 14.35815978050232, 14.37387490272522, 14.389554977416992, 14.405628681182861, 14.421493768692017, 14.437451124191284, 14.453328847885132, 14.469472408294678, 14.485748529434204, 14.502062320709229, 14.51831316947937, 14.534381628036499, 14.550761461257935, 14.56702208518982, 14.583813190460205, 14.600167989730835, 14.616328954696655, 14.632400274276733, 14.64857268333435, 14.664947509765625, 14.681211709976196, 14.697291851043701, 14.713578462600708, 14.729606866836548, 14.745402812957764, 14.761433839797974, 14.777950048446655, 14.794305324554443, 14.810731410980225, 14.82685375213623, 14.843571424484253, 14.85960078239441, 14.875192403793335, 14.891038417816162, 14.906703233718872, 14.922489166259766, 14.938652753829956, 14.954898834228516, 14.971246719360352, 14.987432479858398, 15.003818273544312, 15.019581079483032, 15.035416603088379, 15.051162958145142, 15.066850900650024, 15.083029508590698, 15.09914231300354, 15.115975379943848, 15.132468461990356, 15.148829936981201, 15.164994239807129, 15.181523084640503, 15.198014974594116, 15.214643001556396, 15.231120586395264, 15.247503757476807, 15.263831615447998, 15.280299425125122, 15.296912670135498, 15.313792943954468, 15.330467224121094, 15.34703540802002, 15.363024473190308, 15.379614114761353, 15.395796775817871, 15.411940813064575, 15.428065776824951, 15.444180727005005], "average_iteration_time": 0.015444180727005005}
{"game": "liars_dice", "iteration_timestamps": [0.0, 0.6099293231964111, 0.8406250476837158, 1.0513193607330322, 1.2331264019012451, 1.4046597480773926, 1.5704717636108398, 1.7153878211975098, 1.8518719673156738, 1.983640193939209, 2.119140148162842, 2.258443832397461, 2.401832342147827, 2.5404343605041504, 2.677213191986084, 2.8083834648132324, 2.9373462200164795, 3.070504665374756, 3.2097043991088867, 3.3491134643554688, 3.4835243225097656, 3.619424343109131, 3.759744644165039, 3.902346611022949, 4.04484486579895, 4.187457084655762, 4.326928615570068, 4.465575456619263, 4.6042633056640625, 4.742944955825806, 4.881263971328735, 5.018321752548218, 5.156193256378174, 5.291113615036011, 5.4268858432769775, 5.5616536140441895, 5.695812225341797, 5.829921007156372, 5.964001178741455, 6.101367235183716, 6.238579034805298, 6.374600410461426, 6.508739233016968, 6.645086288452148, 6.780775547027588, 6.916333198547363, 7.047380447387695, 7.179112672805786, 7.312115430831909, 7.446392297744751, 7.5828166007995605, 7.721080303192139, 7.857400178909302, 7.990547180175781, 8.122514724731445, 8.254664897918701, 8.389963150024414, 8.52481484413147, 8.658117294311523, 8.792459964752197, 8.9239501953125, 9.054946660995483, 9.187127113342285, 9.320496082305908, 9.443665504455566, 9.56602144241333, 9.690694808959961, 9.815088510513306, 9.940703392028809, 10.067475318908691, 10.191890001296997, 10.314472675323486, 10.439902544021606, 10.56289529800415, 10.68715500831604, 10.809381246566772, 10.93337869644165, 11.055068254470825, 11.176002979278564, 11.298629760742188, 11.42075252532959, 11.541309595108032, 11.661146402359009, 11.779566287994385, 11.896482706069946, 12.01271915435791, 12.129570960998535, 12.244693279266357, 12.356719970703125, 12.465837955474854, 12.575748205184937, 12.690613985061646, 12.80692172050476, 12.926092147827148, 13.044946908950806, 13.16741418838501, 13.289609909057617, 13.411472797393799, 13.533728837966919, 13.655305862426758, 13.772566556930542, 13.88890290260315, 14.00257396697998, 14.115810871124268, 14.232024669647217, 14.347610235214233, 14.46315336227417, 14.579417943954468, 14.69570517539978, 14.810035705566406, 14.923237800598145, 15.037940740585327, 15.15377950668335, 15.265285730361938, 15.375630855560303, 15.490124702453613, 15.607893466949463, 15.728004455566406, 15.850255012512207, 15.971091032028198, 16.092386960983276, 16.21207094192505, 16.33039903640747, 16.447726249694824, 16.565224170684814, 16.684266567230225, 16.8040771484375, 16.919697999954224, 17.038787841796875, 17.1562762260437, 17.273059844970703, 17.390705108642578, 17.511780261993408, 17.632808446884155, 17.754364252090454, 17.877981901168823, 18.000120878219604, 18.120027780532837, 18.239088535308838, 18.35727095603943, 18.473260641098022, 18.588999271392822, 18.701920986175537, 18.81259274482727, 18.926101207733154, 19.03918147087097, 19.153353214263916, 19.267937421798706, 19.386137008666992, 19.506868839263916, 19.626603364944458, 19.74680733680725, 19.86933445930481, 19.986164569854736, 20.09853744506836, 20.21098303794861, 20.322849988937378, 20.4353084564209, 20.55070662498474, 20.66495680809021, 20.778318405151367, 20.891828536987305, 21.003912925720215, 21.1199688911438, 21.238016605377197, 21.356887102127075, 21.479379653930664, 21.597820281982422, 21.71813440322876, 21.837472438812256, 21.955363512039185, 22.07264733314514, 22.190470457077026, 22.306002616882324, 22.421250820159912, 22.53665542602539, 22.653017044067383, 22.772026538848877, 22.889952421188354, 23.007108211517334, 23.122373342514038, 23.235947847366333, 23.349870920181274, 23.464059591293335, 23.576574325561523, 23.68843388557434, 23.803008317947388, 23.91778039932251, 24.031944036483765, 24.14674425125122, 24.258214235305786, 24.370522499084473, 24.480733156204224, 24.59168291091919, 24.702709674835205, 24.807817220687866, 24.916072845458984, 25.027706623077393, 25.139538288116455, 25.255656957626343, 25.36572790145874, 25.478731870651245, 25.59398055076599, 25.712844610214233, 25.83044409751892, 25.947805404663086, 26.061500310897827, 26.175188541412354, 26.28976082801819, 26.40553116798401, 26.521565437316895, 26.637887239456177, 26.751748085021973, 26.866297245025635, 26.981861352920532, 27.094781637191772, 27.207345485687256, 27.321044445037842, 27.43666648864746, 27.552873611450195, 27.670170783996582, 27.788289785385132, 27.90492296218872, 28.0215482711792, 28.139385223388672, 28.253716230392456, 28.368481874465942, 28.482380151748657, 28.59361743927002, 28.70404076576233, 28.814858198165894, 28.924127340316772, 29.028464317321777, 29.137983322143555, 29.25065588951111, 29.366450786590576, 29.48605704307556, 29.59994387626648, 29.715323448181152, 29.837199449539185, 29.955639362335205, 30.07692265510559, 30.19791579246521, 30.319351196289062, 30.438978910446167, 30.557857513427734, 30.67758321762085, 30.797475337982178, 30.915916919708252, 31.03347396850586, 31.149394273757935, 31.264940977096558, 31.379390954971313, 31.49425172805786, 31.60987114906311, 31.724668264389038, 31.84066915512085, 31.954373121261597, 32.06998801231384, 32.188222885131836, 32.30508232116699, 32.42369508743286, 32.54160475730896, 32.65535283088684, 32.76331067085266, 32.873075008392334, 32.98224592208862, 33.09553551673889, 33.20923662185669, 33.322033643722534, 33.43372678756714, 33.54877161979675, 33.66665983200073, 33.78202724456787, 33.896458864212036, 34.01032614707947, 34.122403383255005, 34.2333550453186, 34.34630465507507, 34.45749831199646, 34.57216119766235, 34.68811821937561, 34.80596446990967, 34.92315673828125, 35.03589963912964, 35.142595291137695, 35.24928832054138, 35.3546724319458, 35.45836544036865, 35.56455397605896, 35.67069149017334, 35.77550172805786, 35.87762951850891, 35.98035192489624, 36.084986209869385, 36.19399666786194, 36.30513262748718, 36.4122519493103, 36.51925706863403, 36.62325882911682, 36.730122566223145, 36.837828159332275, 36.947936058044434, 37.057119369506836, 37.16582202911377, 37.27414846420288, 37.383323431015015, 37.4921772480011, 37.60297775268555, 37.71274185180664, 37.81907677650452, 37.92470073699951, 38.030362367630005, 38.13613224029541, 38.244821071624756, 38.352747678756714, 38.45901417732239, 38.564894676208496, 38.67042064666748, 38.77369427680969, 38.87820911407471, 38.98233461380005, 39.08428335189819, 39.18665313720703, 39.28990459442139, 39.39924883842468, 39.5089225769043, 39.61802792549133, 39.728155851364136, 39.83801245689392, 39.94968318939209, 40.05769896507263, 40.16419172286987, 40.26965379714966, 40.374393701553345, 40.4808886051178, 40.58729076385498, 40.69480657577515, 40.803650856018066, 40.91190266609192, 41.02079463005066, 41.12917137145996, 41.23783898353577, 41.34729504585266, 41.46020150184631, 41.570876359939575, 41.681549310684204, 41.791436195373535, 41.89750814437866, 42.00522804260254, 42.11783957481384, 42.2309832572937, 42.34571170806885, 42.44782257080078, 42.55168342590332, 42.6553418636322, 42.76138758659363, 42.864614963531494, 42.96058440208435, 43.055509090423584, 43.15048027038574, 43.2605082988739, 43.37596797943115, 43.48824405670166, 43.60211634635925, 43.71656632423401, 43.82916808128357, 43.93536138534546, 44.041792154312134, 44.15782880783081, 44.27307057380676, 44.38701152801514, 44.50066375732422, 44.61439657211304, 44.728413820266724, 44.84266495704651, 44.95789957046509, 45.06260585784912, 45.15558409690857, 45.248159646987915, 45.34391140937805, 45.44241142272949, 45.540905714035034, 45.63783884048462, 45.73380494117737, 45.82590413093567, 45.91906523704529, 46.01655459403992, 46.1178822517395, 46.21884822845459, 46.31974506378174, 46.4205002784729, 46.515979051589966, 46.61230778694153, 46.70980525016785, 46.809654712677, 46.91319727897644, 47.01483345031738, 47.11718797683716, 47.21886610984802, 47.321447134017944, 47.4248902797699, 47.52979779243469, 47.638376235961914, 47.74880409240723, 47.856640100479126, 47.96399164199829, 48.07149529457092, 48.179664611816406, 48.28930950164795, 48.39596891403198, 48.50186109542847, 48.60835409164429, 48.71217083930969, 48.814717054367065, 48.91701650619507, 49.01359558105469, 49.10059642791748, 49.182384729385376, 49.26611113548279, 49.35302519798279, 49.44503045082092, 49.53685998916626, 49.624218702316284, 49.707980155944824, 49.79277586936951, 49.87599492073059, 49.95869970321655, 50.04150080680847, 50.12518334388733, 50.209760904312134, 50.29513168334961, 50.385881185531616, 50.47678065299988, 50.56648516654968, 50.65544104576111, 50.74479389190674, 50.83338260650635, 50.920758962631226, 51.01025605201721, 51.105374336242676, 51.2081880569458, 51.30978798866272, 51.40849471092224, 51.5070903301239, 51.602959394454956, 51.69688963890076, 51.786736488342285, 51.875781297683716, 51.96619176864624, 52.05797529220581, 52.15413475036621, 52.25334072113037, 52.35443830490112, 52.45719122886658, 52.55160593986511, 52.64100980758667, 52.73271918296814, 52.82521605491638, 52.917654514312744, 53.01028037071228, 53.10351085662842, 53.19804906845093, 53.29239511489868, 53.38385462760925, 53.470380783081055, 53.55363488197327, 53.636459827423096, 53.71934247016907, 53.80454158782959, 53.88931202888489, 53.9752254486084, 54.06097602844238, 54.14658975601196, 54.23502445220947, 54.32970571517944, 54.43112015724182, 54.53109264373779, 54.62994194030762, 54.72733974456787, 54.82680153846741, 54.92171788215637, 55.01275634765625, 55.10239887237549, 55.19275999069214, 55.286076068878174, 55.37902808189392, 55.46927571296692, 55.56511926651001, 55.665085315704346, 55.765082120895386, 55.867619037628174, 55.96258902549744, 56.055909633636475, 56.1475613117218, 56.23453330993652, 56.32239317893982, 56.40973258018494, 56.504634857177734, 56.60406804084778, 56.70142936706543, 56.7980215549469, 56.89216160774231, 56.9873149394989, 57.083351850509644, 57.17447638511658, 57.26334595680237, 57.34932613372803, 57.438016176223755, 57.528815269470215, 57.62264657020569, 57.71805429458618, 57.80917167663574, 57.91217517852783, 58.00115942955017, 58.08828091621399, 58.16862654685974, 58.24297571182251, 58.31911039352417, 58.39342403411865, 58.47580170631409, 58.562206506729126, 58.651076555252075, 58.74295258522034, 58.83242154121399, 58.923120975494385, 59.01097917556763, 59.09858226776123, 59.18981981277466, 59.28415584564209, 59.38087606430054, 59.48100471496582, 59.58108043670654, 59.680187463760376, 59.77053904533386, 59.85284185409546, 59.93727135658264, 60.017579317092896, 60.09585475921631, 60.1736786365509, 60.25013875961304, 60.32695555686951, 60.40049982070923, 60.474199295043945, 60.551806926727295, 60.62851595878601, 60.707255125045776, 60.78703331947327, 60.87492847442627, 60.96852159500122, 61.06642770767212, 61.163487911224365, 61.260504722595215, 61.35765600204468, 61.4568829536438, 61.55024576187134, 61.62806034088135, 61.699389696121216, 61.773082971572876, 61.845781326293945, 61.91504669189453, 61.98217558860779, 62.05062699317932, 62.128345012664795, 62.206087827682495, 62.280869245529175, 62.35458827018738, 62.428786516189575, 62.50560450553894, 62.58693861961365, 62.6694598197937, 62.752225399017334, 62.84063410758972, 62.93232440948486, 63.023632526397705, 63.112828731536865, 63.20013689994812, 63.291640520095825, 63.38798451423645, 63.48392415046692, 63.57810974121094, 63.66929030418396, 63.75975275039673, 63.84955310821533, 63.93922257423401, 64.03027367591858, 64.1247832775116, 64.22010898590088, 64.31739091873169, 64.41521763801575, 64.50763130187988, 64.5961184501648, 64.68492650985718, 64.77058863639832, 64.85278630256653, 64.93409848213196, 65.01863670349121, 65.10189819335938, 65.18865990638733, 65.2732105255127, 65.36237168312073, 65.45502519607544, 65.54896187782288, 65.6410083770752, 65.73144221305847, 65.81535959243774, 65.89743089675903, 65.97874236106873, 66.06013536453247, 66.13947224617004, 66.21655893325806, 66.29264116287231, 66.36947345733643, 66.44537496566772, 66.5191113948822, 66.59102463722229, 66.66579341888428, 66.73966264724731, 66.81523752212524, 66.89182019233704, 66.96704363822937, 67.04280638694763, 67.11878442764282, 67.19482064247131, 67.2701370716095, 67.34477353096008, 67.41994738578796, 67.49479603767395, 67.57049608230591, 67.64574098587036, 67.72030997276306, 67.7959144115448, 67.87187242507935, 67.95233035087585, 68.03741216659546, 68.12287998199463, 68.20878958702087, 68.29722690582275, 68.38478326797485, 68.47086381912231, 68.55807161331177, 68.64563083648682, 68.73119831085205, 68.81712317466736, 68.90305471420288, 68.98754596710205, 69.06653213500977, 69.13965654373169, 69.21326494216919, 69.28773546218872, 69.36664915084839, 69.45175695419312, 69.53863787651062, 69.62842154502869, 69.71793961524963, 69.80630016326904, 69.8932797908783, 69.9777991771698, 70.06100344657898, 70.14490485191345, 70.23003840446472, 70.31941390037537, 70.40902400016785, 70.49989938735962, 70.58898115158081, 70.67498636245728, 70.76191353797913, 70.84520435333252, 70.92492890357971, 71.0030632019043, 71.0819764137268, 71.15990281105042, 71.23996496200562, 71.32260394096375, 71.40501570701599, 71.48520612716675, 71.56718635559082, 71.64706516265869, 71.72574925422668, 71.80225229263306, 71.8790054321289, 71.95446062088013, 72.02804064750671, 72.10240054130554, 72.17536997795105, 72.2518572807312, 72.33009552955627, 72.40654873847961, 72.48263788223267, 72.56178522109985, 72.6480655670166, 72.73504734039307, 72.82575702667236, 72.91671991348267, 73.00801944732666, 73.09857249259949, 73.1916811466217, 73.28366470336914, 73.37800669670105, 73.47487282752991, 73.57222533226013, 73.66652226448059, 73.75790333747864, 73.84707880020142, 73.9365086555481, 74.02062606811523, 74.0999345779419, 74.18264770507812, 74.26853132247925, 74.35258626937866, 74.43674182891846, 74.52072238922119, 74.60242319107056, 74.68408513069153, 74.76820945739746, 74.8506829738617, 74.93348264694214, 75.01702523231506, 75.10040426254272, 75.18402791023254, 75.26757287979126, 75.35228157043457, 75.43783378601074, 75.51869177818298, 75.5957715511322, 75.67327094078064, 75.75125169754028, 75.82856678962708, 75.91089129447937, 75.99673414230347, 76.08214449882507, 76.16662621498108, 76.2512595653534, 76.33430433273315, 76.41697931289673, 76.50105023384094, 76.58470916748047, 76.66778683662415, 76.75009226799011, 76.83258557319641, 76.91922783851624, 77.00820541381836, 77.09839081764221, 77.18724846839905, 77.27554488182068, 77.36391258239746, 77.4452850818634, 77.5269684791565, 77.60421991348267, 77.67394042015076, 77.74380660057068, 77.8132312297821, 77.89012813568115, 77.97424530982971, 78.05371022224426, 78.12823677062988, 78.20198774337769, 78.27645969390869, 78.35178661346436, 78.43077063560486, 78.50734972953796, 78.58616614341736, 78.66840720176697, 78.74989914894104, 78.83232045173645, 78.91334319114685, 78.99113368988037, 79.06957149505615, 79.147869348526, 79.22450518608093, 79.29980373382568, 79.37516832351685, 79.45421433448792, 79.53247928619385, 79.60992765426636, 79.6905746459961, 79.77404832839966, 79.85820770263672, 79.94155025482178, 80.02340459823608, 80.1049861907959, 80.18574571609497, 80.27023077011108, 80.35318326950073, 80.4422025680542, 80.53137540817261, 80.61404395103455, 80.69423270225525, 80.77648854255676, 80.85905075073242, 80.94278717041016, 81.0264995098114, 81.10452365875244, 81.17680263519287, 81.24896502494812, 81.32363724708557, 81.39679193496704, 81.47128582000732, 81.54803991317749, 81.62502408027649, 81.70034170150757, 81.77362322807312, 81.84730172157288, 81.92619252204895, 82.0096971988678, 82.09489345550537, 82.18425297737122, 82.27379250526428, 82.36302995681763, 82.45077562332153, 82.53981566429138, 82.62634921073914, 82.71243691444397, 82.7982611656189, 82.88508200645447, 82.96516871452332, 83.04229235649109, 83.11411046981812, 83.18779468536377, 83.26715683937073, 83.35302925109863, 83.43874478340149, 83.52432084083557, 83.61132311820984, 83.69938826560974, 83.78372573852539, 83.86666440963745, 83.94507431983948, 84.02155590057373, 84.10343217849731, 84.18811392784119, 84.27592039108276, 84.3663558959961, 84.45432472229004, 84.54452466964722, 84.63464140892029, 84.7216227054596, 84.80191373825073, 84.87727308273315, 84.96150135993958, 85.03980541229248, 85.11160922050476, 85.18994998931885, 85.26481199264526, 85.3383584022522, 85.41116118431091, 85.48559236526489, 85.56095051765442, 85.63494992256165, 85.70701789855957, 85.77728199958801, 85.84948897361755, 85.92301893234253, 85.99651741981506, 86.07006311416626, 86.14281964302063, 86.21725177764893, 86.29224801063538, 86.36513662338257, 86.43326377868652, 86.50352263450623, 86.57432198524475, 86.64600419998169, 86.71791863441467, 86.79232954978943, 86.8648521900177, 86.93935418128967, 87.01185321807861, 87.08368706703186, 87.15633964538574, 87.22993636131287, 87.30431747436523, 87.37595582008362, 87.44753336906433, 87.51819109916687, 87.58822059631348, 87.65825080871582, 87.72996473312378, 87.80079174041748, 87.86969590187073, 87.9493978023529, 88.04007697105408, 88.1302649974823, 88.21829724311829, 88.30551552772522, 88.39180421829224, 88.47557616233826, 88.55566596984863, 88.63696622848511, 88.71759057044983, 88.79867148399353, 88.8796739578247, 88.96633458137512, 89.05827975273132, 89.1451325416565, 89.22975659370422, 89.31556272506714, 89.4011287689209, 89.48729801177979, 89.57619071006775, 89.66446781158447, 89.75482869148254, 89.84687161445618, 89.935875415802, 90.02919387817383, 90.12463784217834, 90.21950078010559, 90.3086268901825, 90.3920111656189, 90.47398614883423, 90.55254244804382, 90.62929081916809, 90.7085919380188, 90.79105687141418, 90.87906694412231, 90.97201466560364, 91.06447672843933, 91.15676856040955, 91.250314950943, 91.34622955322266, 91.4428186416626, 91.53895163536072, 91.63358068466187, 91.72453618049622, 91.81569314002991, 91.90373921394348, 91.98752236366272, 92.06302118301392, 92.13406538963318, 92.20696902275085, 92.27927112579346, 92.34973788261414, 92.42390203475952, 92.50803112983704, 92.59557700157166, 92.68155813217163, 92.76697492599487, 92.85068321228027, 92.93384981155396, 93.01495599746704, 93.09485507011414, 93.17507576942444, 93.25579142570496, 93.33656811714172, 93.41705417633057, 93.49306583404541, 93.57423114776611, 93.66199684143066, 93.75133323669434, 93.84224486351013, 93.93546986579895, 94.02446842193604, 94.10948061943054, 94.19233822822571, 94.27677869796753, 94.36242008209229, 94.45194745063782, 94.54194760322571, 94.63349914550781, 94.719890832901, 94.80328512191772, 94.88440299034119, 94.96286797523499, 95.04038405418396, 95.11741638183594, 95.19395709037781, 95.27102208137512, 95.35590958595276, 95.44208192825317, 95.52945899963379, 95.61889100074768, 95.70236349105835, 95.78766417503357, 95.87588024139404, 95.96527481079102, 96.05294036865234, 96.13876700401306, 96.22169542312622, 96.30510663986206, 96.38702034950256, 96.46983885765076, 96.55066442489624, 96.63025331497192, 96.70989680290222, 96.79059672355652, 96.8704879283905, 96.9483118057251, 97.02167892456055, 97.09763956069946, 97.17847275733948, 97.25999689102173, 97.34360098838806, 97.42723727226257, 97.5083818435669, 97.5925612449646, 97.67767834663391, 97.76544547080994, 97.85144567489624, 97.94155144691467, 98.02797937393188, 98.10939717292786], "average_iteration_time": 0.09810939717292785}
{"game": "tic_tac_toe", "iteration_timestamps": [0.0, 0.785290002822876, 1.292314052581787, 1.716930627822876, 2.022369623184204, 2.24290132522583, 2.4387526512145996, 2.6153979301452637, 2.7880260944366455, 2.9658303260803223, 3.139230966567993, 3.3112964630126953, 3.4809818267822266, 3.6437203884124756, 3.8077104091644287, 3.970968246459961, 4.133910655975342, 4.303269386291504, 4.470774173736572, 4.635146379470825, 4.79816746711731, 4.962265253067017, 5.127600908279419, 5.293008089065552, 5.458294153213501, 5.6231725215911865, 5.788956880569458, 5.951543092727661, 6.117666959762573, 6.280130863189697, 6.440898656845093, 6.603113889694214, 6.76422643661499, 6.925395250320435, 7.086631774902344, 7.247584819793701, 7.40851616859436, 7.5696821212768555, 7.731933355331421, 7.894190311431885, 8.055823802947998, 8.218324422836304, 8.380051612854004, 8.541983127593994, 8.70533537864685, 8.86706829071045, 9.02759075164795, 9.189659595489502, 9.351461172103882, 9.512842178344727, 9.675098419189453, 9.837036848068237, 9.998098611831665, 10.160663366317749, 10.322198867797852, 10.48410415649414, 10.64646577835083, 10.807755708694458, 10.96869444847107, 11.130417346954346, 11.29169750213623, 11.453375577926636, 11.615889072418213, 11.77690839767456, 11.938828945159912, 12.100325107574463, 12.262205839157104, 12.423866033554077, 12.584251880645752, 12.74668002128601, 12.906871795654297, 13.067524194717407, 13.228928327560425, 13.38937258720398, 13.549936294555664, 13.711745977401733, 13.874129056930542, 14.036764144897461, 14.19751524925232, 14.359641551971436, 14.521835088729858, 14.682848930358887, 14.845922231674194, 15.006448745727539, 15.168110609054565, 15.330933332443237, 15.493820905685425, 15.654667615890503, 15.816365480422974, 15.978667259216309, 16.140079975128174, 16.301100969314575, 16.46196222305298, 16.622108221054077, 16.784559965133667, 16.947446823120117, 17.107921838760376, 17.270307540893555, 17.43261432647705, 17.5972580909729, 17.759149074554443, 17.920586824417114, 18.081873178482056, 18.24285101890564, 18.40393090248108, 18.567259788513184, 18.728927850723267, 18.890482902526855, 19.052440643310547, 19.213751554489136, 19.375491619110107, 19.537482500076294, 19.71799397468567, 19.880561113357544, 20.041975736618042, 20.203912258148193, 20.364819049835205, 20.526268005371094, 20.68854308128357, 20.84913992881775, 21.010327577590942, 21.171056985855103, 21.334156274795532, 21.495396375656128, 21.65557599067688, 21.8182053565979, 21.979177951812744, 22.140506982803345, 22.3023841381073, 22.463700771331787, 22.624714136123657, 22.78593134880066, 22.94732975959778, 23.109201669692993, 23.270517349243164, 23.43273401260376, 23.59522819519043, 23.757206678390503, 23.918428659439087, 24.079423904418945, 24.241361379623413, 24.402597188949585, 24.564980268478394, 24.72702932357788, 24.88811421394348, 25.04955768585205, 25.211273431777954, 25.372904300689697, 25.534457683563232, 25.6970796585083, 25.858755826950073, 26.020366668701172, 26.181543827056885, 26.343310117721558, 26.505349159240723, 26.667124271392822, 26.82933235168457, 26.99090814590454, 27.15330410003662, 27.31598734855652, 27.478142023086548, 27.63996386528015, 27.805280923843384, 27.967689752578735, 28.129388093948364, 28.29237198829651, 28.453141927719116, 28.614287614822388, 28.776536464691162, 28.937979698181152, 29.098819971084595, 29.26107406616211, 29.422378063201904, 29.584846258163452, 29.746821880340576, 29.907589197158813, 30.069361686706543, 30.231783866882324, 30.393215656280518, 30.556354999542236, 30.717827081680298, 30.879576206207275, 31.041440725326538, 31.20322299003601, 31.365373611450195, 31.52689003944397, 31.688645839691162, 31.850418090820312, 32.01217842102051, 32.174065828323364, 32.335583209991455, 32.49681305885315, 32.65819215774536, 32.820032358169556, 32.98082756996155, 33.1415433883667, 33.30324459075928, 33.465134143829346, 33.626569747924805, 33.78912043571472, 33.95102858543396, 34.113014221191406, 34.278504848480225, 34.442578077316284, 34.60698223114014, 34.77082800865173, 34.93454313278198, 35.10292148590088, 35.26630210876465, 35.4295814037323, 35.59251642227173, 35.7576003074646, 35.925917625427246, 36.093140840530396, 36.25754141807556, 36.42095470428467, 36.58410882949829, 36.747262716293335, 36.9108612537384, 37.07329344749451, 37.2414984703064, 37.40762233734131, 37.572336196899414, 37.739161014556885, 37.904961824417114, 38.0685760974884, 38.23433876037598, 38.398560523986816, 38.562548875808716, 38.72607922554016, 38.889684200286865, 39.05532264709473, 39.21962094306946, 39.383063554763794, 39.54745435714722, 39.713345766067505, 39.87638306617737, 40.04000973701477, 40.20439028739929, 40.36755013465881, 40.531744956970215, 40.695685148239136, 40.85887670516968, 41.022141218185425, 41.18624424934387, 41.3496630191803, 41.51496243476868, 41.67772817611694, 41.84135723114014, 42.00571298599243, 42.16977572441101, 42.333834171295166, 42.497885942459106, 42.66282367706299, 42.826149463653564, 42.989731788635254, 43.15365028381348, 43.31810164451599, 43.482473373413086, 43.64762234687805, 43.81146049499512, 43.978862047195435, 44.144689321517944, 44.31125235557556, 44.47634840011597, 44.641826152801514, 44.808149099349976, 44.97324824333191, 45.137513637542725, 45.30309200286865, 45.46856927871704, 45.63367056846619, 45.79971766471863, 45.96511650085449, 46.12992072105408, 46.29540252685547, 46.4604058265686, 46.625704765319824, 46.79057955741882, 46.95712995529175, 47.12175965309143, 47.2901337146759, 47.457046031951904, 47.62425470352173, 47.79089903831482, 47.957740783691406, 48.124083518981934, 48.29108023643494, 48.457841634750366, 48.625781774520874, 48.79079556465149, 48.95425891876221, 49.11925911903381, 49.28235363960266, 49.44618105888367, 49.61062741279602, 49.77526926994324, 49.939154863357544, 50.10205411911011, 50.26522874832153, 50.42932629585266, 50.59282898902893, 50.75716972351074, 50.92155146598816, 51.085039377212524, 51.2488968372345, 51.413145303726196, 51.57764959335327, 51.7428777217865, 51.90734934806824, 52.0706627368927, 52.23563528060913, 52.39948892593384, 52.56819033622742, 52.732688188552856, 52.89757299423218, 53.06165909767151, 53.2267279624939, 53.39265418052673, 53.556753635406494, 53.720911264419556, 53.88591480255127, 54.05068230628967, 54.214653968811035, 54.37820243835449, 54.54137063026428, 54.70525550842285, 54.87197780609131, 55.03904175758362, 55.20381498336792, 55.36829376220703, 55.532872915267944, 55.69877910614014, 55.86480236053467, 56.030333280563354, 56.19500207901001, 56.36332821846008, 56.52906537055969, 56.69454026222229, 56.858702182769775, 57.023072957992554, 57.187578201293945, 57.353281021118164, 57.5167191028595, 57.68125557899475, 57.84756565093994, 58.01214337348938, 58.175671100616455, 58.340903997421265, 58.50456643104553, 58.66635012626648, 58.83072090148926, 58.994911909103394, 59.15997838973999, 59.32670545578003, 59.492419481277466, 59.65853786468506, 59.82416915893555, 59.99249029159546, 60.15956091880798, 60.3262836933136, 60.49626016616821, 60.66657638549805, 60.834550857543945, 60.99976873397827, 61.163172483444214, 61.33190679550171, 61.52641677856445, 61.706438302993774, 61.87780785560608, 62.04685115814209, 62.22255539894104, 62.39042115211487, 62.553565979003906, 62.718435764312744, 62.88429856300354, 63.05082321166992, 63.21824645996094, 63.387962102890015, 63.55342149734497, 63.7167489528656, 63.8777129650116, 64.03941369056702, 64.20355558395386, 64.36857318878174, 64.53253269195557, 64.69640564918518, 64.86621379852295, 65.03496670722961, 65.19983196258545, 65.36731219291687, 65.54306268692017, 65.73271489143372, 65.90033411979675, 66.06915760040283, 66.23360896110535, 66.40167188644409, 66.56460809707642, 66.72686815261841, 66.8890426158905, 67.05304646492004, 67.21859669685364, 67.38699698448181, 67.55175399780273, 67.72179198265076, 67.89388489723206, 68.06299686431885, 68.23347115516663, 68.39923048019409, 68.5637059211731, 68.74574208259583, 68.91955924034119, 69.09135580062866, 69.26748847961426, 69.43995475769043, 69.6125385761261, 69.77531003952026, 69.93976020812988, 70.1025459766388, 70.26944494247437, 70.43696594238281, 70.61002612113953, 70.77592158317566, 70.94186401367188, 71.10880136489868, 71.27530574798584, 71.44025731086731, 71.60226702690125, 71.76448059082031, 71.92624545097351, 72.0887987613678, 72.25201344490051, 72.41320872306824, 72.57423686981201, 72.73512125015259, 72.8964011669159, 73.05654907226562, 73.21791219711304, 73.3807520866394, 73.54324126243591, 73.70477771759033, 73.86570596694946, 74.02730655670166, 74.19443011283875, 74.36060881614685, 74.52221536636353, 74.6842634677887, 74.8457977771759, 75.00795888900757, 75.16978693008423, 75.33350276947021, 75.49666953086853, 75.6592435836792, 75.82199883460999, 75.9834234714508, 76.14485168457031, 76.30684924125671, 76.46913528442383, 76.63070058822632, 76.79270148277283, 76.95333313941956, 77.11990761756897, 77.28258681297302, 77.44410991668701, 77.60672092437744, 77.76880264282227, 77.93146586418152, 78.09339380264282, 78.25420498847961, 78.41569709777832, 78.57764601707458, 78.74002265930176, 78.90103387832642, 79.06242036819458, 79.22449326515198, 79.3870747089386, 79.54892301559448, 79.71122479438782, 79.871817111969, 80.03295278549194, 80.19481587409973, 80.35720610618591, 80.5186231136322, 80.67960977554321, 80.8414375782013, 81.00308775901794, 81.16439247131348, 81.3291974067688, 81.49117827415466, 81.65479731559753, 81.81559920310974, 81.97683620452881, 82.1384928226471, 82.30087971687317, 82.4625084400177, 82.62671661376953, 82.78811550140381, 82.94972491264343, 83.11098265647888, 83.27282428741455, 83.4341049194336, 83.5950562953949, 83.75723075866699, 83.91861820220947, 84.07988166809082, 84.24104738235474, 84.4023129940033, 84.56572484970093, 84.72852802276611, 84.89107632637024, 85.05392861366272, 85.21541810035706, 85.38200569152832, 85.54398775100708, 85.70568585395813, 85.86855816841125, 86.0303361415863, 86.19262266159058, 86.35539770126343, 86.51703882217407, 86.67794013023376, 86.83938980102539, 87.00236988067627, 87.16383814811707, 87.32569813728333, 87.48746037483215, 87.64956665039062, 87.81176137924194, 87.9740343093872, 88.13504123687744, 88.29693722724915, 88.45918202400208, 88.621666431427, 88.7834222316742, 88.94420623779297, 89.10638380050659, 89.26825666427612, 89.43027067184448, 89.59285283088684, 89.75403213500977, 89.91655993461609, 90.07783389091492, 90.23862314224243, 90.39998197555542, 90.56028723716736, 90.72270154953003, 90.88518524169922, 91.04712128639221, 91.20957159996033, 91.37159252166748, 91.53349328041077, 91.69530701637268, 91.85766291618347, 92.01980781555176, 92.18217778205872, 92.34465885162354, 92.5058844089508, 92.66800260543823, 92.83041787147522, 92.99296832084656, 93.15479588508606, 93.31743693351746, 93.47814536094666, 93.6395275592804, 93.80081105232239, 93.96141934394836, 94.12221837043762, 94.28389143943787, 94.4443199634552, 94.60559797286987, 94.76662302017212, 94.92764973640442, 95.09690117835999, 95.25943779945374, 95.41958808898926, 95.58122110366821, 95.74813461303711, 95.91324782371521, 96.07575488090515, 96.23821473121643, 96.40188956260681, 96.57192659378052, 96.73520565032959, 96.89791870117188, 97.06064128875732, 97.2265350818634, 97.39364075660706, 97.56074571609497, 97.7225091457367, 97.88528943061829, 98.04818558692932, 98.21174907684326, 98.37566351890564, 98.54012107849121, 98.7037980556488, 98.86788654327393, 99.03414869308472, 99.20063066482544, 99.3652515411377, 99.53054785728455, 99.69461679458618, 99.85832285881042, 100.02239036560059, 100.18675971031189, 100.35186219215393, 100.51603937149048, 100.67962884902954, 100.84391260147095, 101.00718474388123, 101.17051696777344, 101.33518743515015, 101.49864363670349, 101.6620123386383, 101.82553553581238, 101.98923563957214, 102.15301847457886, 102.31771349906921, 102.48277688026428, 102.64804744720459, 102.81014561653137, 102.97250485420227, 103.13482999801636, 103.29672718048096, 103.45946741104126, 103.6216652393341, 103.78385305404663, 103.94659042358398, 104.11169242858887, 104.27654123306274, 104.4411289691925, 104.60543060302734, 104.7670533657074, 104.92991256713867, 105.09312391281128, 105.25617623329163, 105.41973423957825, 105.58408117294312, 105.747798204422, 105.91076898574829, 106.07269811630249, 106.23565793037415, 106.39913249015808, 106.56072950363159, 106.7233145236969, 106.88541746139526, 107.04639101028442, 107.20971083641052, 107.37396883964539, 107.53790283203125, 107.70204186439514, 107.86569142341614, 108.0296688079834, 108.1941785812378, 108.36012387275696, 108.52558183670044, 108.68922758102417, 108.85242176055908, 109.01534247398376, 109.17815899848938, 109.34265089035034, 109.50862336158752, 109.67405843734741, 109.8411238193512, 110.00451636314392, 110.16911506652832, 110.33382225036621, 110.49860668182373, 110.66263127326965, 110.82769513130188, 110.99316215515137, 111.15769362449646, 111.32307481765747, 111.48771119117737, 111.65262007713318, 111.81679511070251, 111.9814031124115, 112.14562559127808, 112.31043124198914, 112.47593379020691, 112.64111804962158, 112.80767226219177, 112.97283053398132, 113.13872909545898, 113.30565881729126, 113.4727246761322, 113.6391110420227, 113.80459952354431, 113.97098803520203, 114.1367621421814, 114.30312371253967, 114.46915793418884, 114.63493204116821, 114.79982328414917, 114.96586441993713, 115.13236975669861, 115.29980444908142, 115.46383094787598, 115.62792372703552, 115.79272937774658, 115.95652055740356, 116.12096500396729, 116.28681111335754, 116.45097136497498, 116.6148087978363, 116.77878737449646, 116.94343662261963, 117.1077709197998, 117.27303647994995, 117.44011497497559, 117.60432195663452, 117.76761531829834, 117.93338394165039, 118.09804272651672, 118.26348400115967, 118.42726135253906, 118.59195756912231, 118.7571439743042, 118.92137789726257, 119.08567881584167, 119.2498426437378, 119.41358256340027, 119.5773651599884, 119.74283385276794, 119.90707159042358, 120.0713882446289, 120.23585081100464, 120.39920401573181, 120.56358575820923, 120.7275698184967, 120.89286661148071, 121.05676364898682, 121.22117638587952, 121.38568186759949, 121.54962515830994, 121.71382451057434, 121.87859606742859, 122.04307460784912, 122.21022772789001, 122.37513971328735, 122.53848934173584, 122.7020468711853, 122.86626601219177, 123.03115129470825, 123.195303440094, 123.35943055152893, 123.52343773841858, 123.68732619285583, 123.85166454315186, 124.0161349773407, 124.17995476722717, 124.34525895118713, 124.50871109962463, 124.67196655273438, 124.83574199676514, 125.00256109237671, 125.16788721084595, 125.33193731307983, 125.49609470367432, 125.66162323951721, 125.82592606544495, 125.99032282829285, 126.15555047988892, 126.32044911384583, 126.48488187789917, 126.64974355697632, 126.81345915794373, 126.97713732719421, 127.14093136787415, 127.30656504631042, 127.47056674957275, 127.63500714302063, 127.80147171020508, 127.96565914154053, 128.1311206817627, 128.29522895812988, 128.4590141773224, 128.62423753738403, 128.78932666778564, 128.95617938041687, 129.12030839920044, 129.28431367874146, 129.4486722946167, 129.6166844367981, 129.78108739852905, 129.94495558738708, 130.10869693756104, 130.273295879364, 130.43722128868103, 130.60158944129944, 130.76671171188354, 130.93158221244812, 131.09517097473145, 131.25903034210205, 131.42413687705994, 131.58936476707458, 131.7530996799469, 131.9173777103424, 132.08140444755554, 132.24533414840698, 132.41002345085144, 132.57366609573364, 132.7377917766571, 132.90198230743408, 133.06563663482666, 133.23038172721863, 133.39392161369324, 133.55822849273682, 133.7224645614624, 133.88680171966553, 134.05124282836914, 134.21561527252197, 134.3795518875122, 134.5434820652008, 134.70985412597656, 134.87431049346924, 135.03779816627502, 135.20192289352417, 135.36580300331116, 135.5295786857605, 135.69701504707336, 135.86291337013245, 136.0290322303772, 136.19439268112183, 136.36374592781067, 136.53476905822754, 136.70439553260803, 136.87453413009644, 137.0407359600067, 137.20750832557678, 137.37342238426208, 137.5372109413147, 137.69801259040833, 137.86035561561584, 138.0212836265564, 138.1836175918579, 138.3449902534485, 138.5067720413208, 138.6686098575592, 138.82990503311157, 138.991797208786, 139.1534194946289, 139.3149802684784, 139.47492146492004, 139.6370403766632, 139.79836678504944, 139.95995616912842, 140.12611603736877, 140.29321718215942, 140.45801639556885, 140.62251687049866, 140.7878499031067, 140.95255780220032, 141.11696910858154, 141.28471994400024, 141.45107197761536, 141.61531496047974, 141.78194952011108, 141.9472632408142, 142.11204862594604, 142.27755618095398, 142.44242143630981, 142.607435464859, 142.7725110054016, 142.93768572807312, 143.10263633728027, 143.26793694496155, 143.43270301818848, 143.59952473640442, 143.7645823955536, 143.9292311668396, 144.09468340873718, 144.2617528438568, 144.42477321624756, 144.5883665084839, 144.7553629875183, 144.9203383922577, 145.08446764945984, 145.24974608421326, 145.41504502296448, 145.58044481277466, 145.74646401405334, 145.91195511817932, 146.0768895149231, 146.24211478233337, 146.40765619277954, 146.5732479095459, 146.73523259162903, 146.89778757095337, 147.05818963050842, 147.21995735168457, 147.38226866722107, 147.54457807540894, 147.7060091495514, 147.8680431842804, 148.02964091300964, 148.1910572052002, 148.3674144744873, 148.5287413597107, 148.6903464794159, 148.8517255783081, 149.01354050636292, 149.17507338523865, 149.3367099761963, 149.49759912490845, 149.6580991744995, 149.81929302215576, 149.98054909706116, 150.14139485359192, 150.30256032943726, 150.46350932121277, 150.62500929832458, 150.78701829910278, 150.9479694366455, 151.10921216011047, 151.27053117752075, 151.4323706626892, 151.59389472007751, 151.75607681274414, 151.9177975654602, 152.07853770256042, 152.23997354507446, 152.40160393714905, 152.56183099746704, 152.7227976322174, 152.88515329360962, 153.0486249923706, 153.21404695510864, 153.37902903556824, 153.54285335540771, 153.7072856426239, 153.87284231185913, 154.03643488883972, 154.2005786895752, 154.36476874351501, 154.52915239334106, 154.6937415599823, 154.85765027999878, 155.02305483818054, 155.18792057037354, 155.35256624221802, 155.51803588867188, 155.6816520690918, 155.84573578834534, 156.01031637191772, 156.17474222183228, 156.3399384021759, 156.50427508354187, 156.6680028438568, 156.8323004245758, 156.99669075012207, 157.16079449653625, 157.3263440132141, 157.49007201194763, 157.65430116653442, 157.81869387626648, 157.9825713634491, 158.14664363861084, 158.31098794937134, 158.47492218017578, 158.638925075531, 158.80259227752686, 158.9665400981903, 159.13092947006226, 159.2952380180359, 159.46040105819702, 159.62514424324036, 159.7895245552063, 159.9542829990387, 160.11860179901123, 160.28334879875183, 160.4496521949768, 160.6141393184662, 160.77909564971924, 160.94306015968323, 161.10857033729553, 161.2734408378601, 161.43773746490479, 161.60269570350647, 161.76691246032715, 161.93129229545593, 162.09520387649536, 162.26019310951233, 162.4248378276825, 162.58998823165894, 162.75499320030212, 162.91949105262756, 163.08408880233765, 163.2488250732422, 163.41328811645508, 163.57663750648499, 163.74059200286865, 163.90488052368164, 164.0698037147522, 164.23477578163147, 164.39915299415588, 164.56358861923218, 164.72863936424255, 164.8943691253662, 165.05962872505188, 165.2237570285797, 165.3887267112732], "average_iteration_time": 0.1653887267112732}
{"game": "tiny_bridge_2p", "iteration_timestamps": [0.0, 0.2806894779205322, 0.3771684169769287, 0.43291735649108887, 0.47699689865112305, 0.5156962871551514, 0.5543484687805176, 0.5931768417358398, 0.6310319900512695, 0.6701242923736572, 0.7086207866668701, 0.7468993663787842, 0.7836449146270752, 0.8203854560852051, 0.8569562435150146, 0.8936934471130371, 0.9325535297393799, 0.9701004028320312, 1.0077459812164307, 1.045515537261963, 1.0825812816619873, 1.1194798946380615, 1.1575007438659668, 1.1948895454406738, 1.231687068939209, 1.2689208984375, 1.3068022727966309, 1.344099521636963, 1.3815546035766602, 1.4188868999481201, 1.456498146057129, 1.4944343566894531, 1.5318210124969482, 1.5705859661102295, 1.608933448791504, 1.6461217403411865, 1.6831109523773193, 1.7208783626556396, 1.7581641674041748, 1.795170545578003, 1.8324382305145264, 1.8694489002227783, 1.906796932220459, 1.9452862739562988, 1.9833645820617676, 2.0204708576202393, 2.0576975345611572, 2.0949227809906006, 2.1321847438812256, 2.1696810722351074, 2.206965923309326, 2.244964361190796, 2.2823803424835205, 2.3194103240966797, 2.356658458709717, 2.393963098526001, 2.4311041831970215, 2.4683401584625244, 2.5060386657714844, 2.543297290802002, 2.580367088317871, 2.618591547012329, 2.6555895805358887, 2.6928651332855225, 2.7298879623413086, 2.766720771789551, 2.8038878440856934, 2.841082811355591, 2.8783047199249268, 2.9155704975128174, 2.952362060546875, 2.9906187057495117, 3.0278615951538086, 3.066091537475586, 3.103135824203491, 3.139979362487793, 3.177381992340088, 3.214571952819824, 3.251828908920288, 3.290180206298828, 3.3275058269500732, 3.3642663955688477, 3.402060031890869, 3.4392824172973633, 3.476170778274536, 3.5136425495147705, 3.55037260055542, 3.5875353813171387, 3.62455677986145, 3.661314010620117, 3.6989223957061768, 3.736497163772583, 3.7736716270446777, 3.811005115509033, 3.849271297454834, 3.8869497776031494, 3.924250602722168, 3.962157964706421, 3.9996774196624756, 4.036418199539185, 4.07452130317688, 4.112306833267212, 4.150586843490601, 4.188703536987305, 4.226562023162842, 4.264535903930664, 4.302469968795776, 4.339890718460083, 4.377275466918945, 4.4150779247283936, 4.452000856399536, 4.48952054977417, 4.526742458343506, 4.563424825668335, 4.600825786590576, 4.638439416885376, 4.676741123199463, 4.7142040729522705, 4.7523276805877686, 4.789374351501465, 4.826360464096069, 4.864035367965698, 4.901805639266968, 4.938989877700806, 4.977015972137451, 5.01494836807251, 5.051916599273682, 5.089704990386963, 5.126786470413208, 5.164072036743164, 5.20256495475769, 5.239239931106567, 5.276332139968872, 5.3141138553619385, 5.350856781005859, 5.388511419296265, 5.426049709320068, 5.463548421859741, 5.501331806182861, 5.538316249847412, 5.576038360595703, 5.613266229629517, 5.65031099319458, 5.687685012817383, 5.725252866744995, 5.763128280639648, 5.799937725067139, 5.837233066558838, 5.875001668930054, 5.912459850311279, 5.949429750442505, 5.987579822540283, 6.024950265884399, 6.062049865722656, 6.099989414215088, 6.137174606323242, 6.174520015716553, 6.212023019790649, 6.250500440597534, 6.287707090377808, 6.324973106384277, 6.362493515014648, 6.400349140167236, 6.437453031539917, 6.4748008251190186, 6.512608289718628, 6.550006866455078, 6.587292432785034, 6.624734878540039, 6.662851333618164, 6.700413942337036, 6.73772406578064, 6.7756569385528564, 6.813547611236572, 6.8503899574279785, 6.888581275939941, 6.9260289669036865, 6.963674068450928, 7.001739978790283, 7.038759469985962, 7.076545000076294, 7.11428165435791, 7.151318311691284, 7.18893837928772, 7.2259416580200195, 7.262644052505493, 7.29986310005188, 7.337555885314941, 7.374350070953369, 7.411449909210205, 7.448967695236206, 7.486766576766968, 7.52412748336792, 7.561495304107666, 7.599375009536743, 7.636553049087524, 7.674540042877197, 7.712093114852905, 7.749339818954468, 7.78667950630188, 7.823542594909668, 7.8603503704071045, 7.897714614868164, 7.935152292251587, 7.9729297161102295, 8.011334419250488, 8.048136472702026, 8.085292100906372, 8.12273359298706, 8.159430980682373, 8.19648289680481, 8.234089612960815, 8.271800756454468, 8.308648347854614, 8.346545696258545, 8.384037256240845, 8.420863389968872, 8.458817958831787, 8.496534824371338, 8.534428596496582, 8.572396755218506, 8.610074281692505, 8.647669553756714, 8.685443639755249, 8.722844362258911, 8.760219097137451, 8.797675609588623, 8.834614276885986, 8.871452808380127, 8.90957236289978, 8.9470374584198, 8.984597444534302, 9.023408889770508, 9.061328887939453, 9.09859013557434, 9.136357545852661, 9.175739049911499, 9.212779521942139, 9.250662803649902, 9.287490129470825, 9.324897289276123, 9.362888813018799, 9.399908542633057, 9.436883211135864, 9.474512100219727, 9.511425256729126, 9.548366785049438, 9.587626218795776, 9.62492036819458, 9.66218113899231, 9.70219874382019, 9.743361949920654, 9.78048825263977, 9.817867994308472, 9.855161666870117, 9.891963958740234, 9.929475545883179, 9.96709156036377, 10.004461288452148, 10.04218316078186, 10.079374551773071, 10.11659574508667, 10.154746294021606, 10.191725015640259, 10.229337692260742, 10.266790628433228, 10.303908109664917, 10.341100454330444, 10.37817096710205, 10.415611982345581, 10.452860832214355, 10.490330219268799, 10.527637243270874, 10.564952373504639, 10.602331161499023, 10.639915227890015, 10.677647590637207, 10.715078353881836, 10.75264835357666, 10.789580583572388, 10.826599597930908, 10.86387586593628, 10.901061773300171, 10.93881869316101, 10.975939989089966, 11.013147592544556, 11.050682783126831, 11.087726593017578, 11.12505555152893, 11.162803888320923, 11.200310230255127, 11.237615823745728, 11.274896144866943, 11.312164545059204, 11.349215745925903, 11.386425256729126, 11.423285007476807, 11.460460901260376, 11.49689531326294, 11.533691883087158, 11.571110963821411, 11.60869026184082, 11.64563512802124, 11.68271541595459, 11.720888614654541, 11.75881314277649, 11.795539379119873, 11.833003997802734, 11.871805667877197, 11.908727884292603, 11.94616436958313, 11.983293771743774, 12.020238876342773, 12.057288646697998, 12.094347476959229, 12.131581783294678, 12.168645858764648, 12.20548701286316, 12.242613554000854, 12.279526948928833, 12.316620111465454, 12.353400707244873, 12.390524864196777, 12.42755126953125, 12.464491605758667, 12.501497268676758, 12.538517713546753, 12.575493097305298, 12.612659454345703, 12.649660348892212, 12.68673324584961, 12.72392749786377, 12.760915994644165, 12.798052072525024, 12.835075378417969, 12.872234344482422, 12.909356355667114, 12.946609497070312, 12.984017610549927, 13.0212984085083, 13.05859899520874, 13.095607280731201, 13.132790088653564, 13.169912338256836, 13.207103729248047, 13.244071245193481, 13.28129768371582, 13.318331480026245, 13.355273962020874, 13.392531394958496, 13.429331302642822, 13.466236352920532, 13.503321647644043, 13.539970397949219, 13.57704782485962, 13.614168405532837, 13.651217937469482, 13.68824052810669, 13.725178241729736, 13.762068271636963, 13.798957586288452, 13.836028575897217, 13.872532367706299, 13.908880710601807, 13.945953607559204, 13.982522010803223, 14.018487691879272, 14.054946660995483, 14.091401815414429, 14.12753415107727, 14.164325952529907, 14.20103144645691, 14.237298488616943, 14.274192810058594, 14.310803890228271, 14.347116708755493, 14.383856058120728, 14.420624732971191, 14.456897497177124, 14.49410891532898, 14.530325889587402, 14.566602945327759, 14.603395462036133, 14.639833688735962, 14.676454067230225, 14.713107585906982, 14.74967885017395, 14.786606550216675, 14.82283353805542, 14.859333992004395, 14.896118402481079, 14.933214902877808, 14.970034837722778, 15.006584644317627, 15.043514728546143, 15.080153703689575, 15.116657257080078, 15.153324842453003, 15.19068431854248, 15.227199792861938, 15.26394009590149, 15.301119565963745, 15.337432146072388, 15.373923063278198, 15.410292387008667, 15.446812152862549, 15.483617305755615, 15.519881010055542, 15.556270599365234, 15.593301057815552, 15.629483938217163, 15.666063785552979, 15.703419208526611, 15.740340948104858, 15.776728391647339, 15.81369686126709, 15.849913358688354, 15.886245727539062, 15.922701835632324, 15.959574699401855, 15.995936393737793, 16.032264471054077, 16.068700075149536, 16.10510778427124, 16.14193058013916, 16.17858862876892, 16.219090938568115, 16.256568908691406, 16.2931547164917, 16.329200267791748, 16.365910530090332, 16.40211272239685, 16.43846893310547, 16.475151777267456, 16.5115385055542, 16.54785418510437, 16.585135459899902, 16.621771574020386, 16.658324003219604, 16.694868326187134, 16.731037139892578, 16.76710820198059, 16.804523468017578, 16.84077024459839, 16.877164363861084, 16.913889169692993, 16.95020031929016, 16.986945629119873, 17.024060010910034, 17.060781240463257, 17.09742021560669, 17.13353991508484, 17.169957399368286, 17.20647883415222, 17.24252152442932, 17.278847217559814, 17.315322399139404, 17.352102041244507, 17.38877296447754, 17.425304889678955, 17.461904048919678, 17.498428106307983, 17.53501844406128, 17.57180953025818, 17.60835886001587, 17.64481258392334, 17.681540966033936, 17.718143224716187, 17.754566192626953, 17.791149377822876, 17.82793378829956, 17.86409044265747, 17.90088939666748, 17.937783241271973, 17.974365711212158, 18.01181435585022, 18.047720432281494, 18.08403992652893, 18.121077060699463, 18.157304525375366, 18.1935818195343, 18.230425119400024, 18.269155502319336, 18.30704164505005, 18.34455108642578, 18.3821702003479, 18.427752017974854, 18.476162433624268, 18.518153429031372, 18.5566623210907, 18.59526491165161, 18.63352370262146, 18.670713901519775, 18.70774006843567, 18.74448013305664, 18.78115200996399, 18.818031072616577, 18.85455822944641, 18.891197204589844, 18.928075313568115, 18.96454405784607, 19.00136661529541, 19.038195610046387, 19.074527740478516, 19.110891819000244, 19.147412300109863, 19.18368673324585, 19.219984531402588, 19.256426572799683, 19.292922258377075, 19.32951807975769, 19.36591625213623, 19.40241765975952, 19.438618898391724, 19.475367069244385, 19.511523246765137, 19.547714710235596, 19.584532976150513, 19.622357606887817, 19.660199403762817, 19.697154760360718, 19.733867406845093, 19.77212619781494, 19.810466051101685, 19.84952211380005, 19.887028694152832, 19.923992395401, 19.960474252700806, 19.997375011444092, 20.034437656402588, 20.071210861206055, 20.10801649093628, 20.145041465759277, 20.181616067886353, 20.218448877334595, 20.25528120994568, 20.29190444946289, 20.328734636306763, 20.365761756896973, 20.402562856674194, 20.438597440719604, 20.475178480148315, 20.511616230010986, 20.54829716682434, 20.585195779800415, 20.62211585044861, 20.6586651802063, 20.695668935775757, 20.732514142990112, 20.76945924758911, 20.80626344680786, 20.843103647232056, 20.87993335723877, 20.916858196258545, 20.953558921813965, 20.989989280700684, 21.026734352111816, 21.062957048416138, 21.09940242767334, 21.13652014732361, 21.17341637611389, 21.210036277770996, 21.24713373184204, 21.283743143081665, 21.320337295532227, 21.357468366622925, 21.3941912651062, 21.43118643760681, 21.469038724899292, 21.505180835723877, 21.541411638259888, 21.578183889389038, 21.615018606185913, 21.651521682739258, 21.687747716903687, 21.72436499595642, 21.761250972747803, 21.798802614212036, 21.83568263053894, 21.872198581695557, 21.90826416015625, 21.94447350502014, 21.980867385864258, 22.01745867729187, 22.054107666015625, 22.092329740524292, 22.129701375961304, 22.166781187057495, 22.20367956161499, 22.240877151489258, 22.277883529663086, 22.31516742706299, 22.352853536605835, 22.390166997909546, 22.427269220352173, 22.464592933654785, 22.5017249584198, 22.539137601852417, 22.57677125930786, 22.614437580108643, 22.651875495910645, 22.689409732818604, 22.726608514785767, 22.766388416290283, 22.806638956069946, 22.84333109855652, 22.88036060333252, 22.91743803024292, 22.954365968704224, 22.99204659461975, 23.029110431671143, 23.066805839538574, 23.10369086265564, 23.140679121017456, 23.177685022354126, 23.2148277759552, 23.252832651138306, 23.290091514587402, 23.327511310577393, 23.366867780685425, 23.40481448173523, 23.44255304336548, 23.48099684715271, 23.51805830001831, 23.555407762527466, 23.59301471710205, 23.630370616912842, 23.667628526687622, 23.70786142349243, 23.745216608047485, 23.782394409179688, 23.819623470306396, 23.856529235839844, 23.893717765808105, 23.93120241165161, 23.968803882598877, 24.006190061569214, 24.0439133644104, 24.081397533416748, 24.11926555633545, 24.157450914382935, 24.195377349853516, 24.23307228088379, 24.271907806396484, 24.30977773666382, 24.34742784500122, 24.385735988616943, 24.423632621765137, 24.461149215698242, 24.499845027923584, 24.53685760498047, 24.57368803024292, 24.610338926315308, 24.648791790008545, 24.68624258041382, 24.723674058914185, 24.76089072227478, 24.798390865325928, 24.836058855056763, 24.873297452926636, 24.910902976989746, 24.948052406311035, 24.985368967056274, 25.022722721099854, 25.060493230819702, 25.09822368621826, 25.135499954223633, 25.172962188720703, 25.2102108001709, 25.247180223464966, 25.284384965896606, 25.321643590927124, 25.358984231948853, 25.396711587905884, 25.434136390686035, 25.471400499343872, 25.50858759880066, 25.54543924331665, 25.582704305648804, 25.620328187942505, 25.657398462295532, 25.694480657577515, 25.731720447540283, 25.76866364479065, 25.805856943130493, 25.84272789955139, 25.879943370819092, 25.91680884361267, 25.953983783721924, 25.99113941192627, 26.027940273284912, 26.06502866744995, 26.102537155151367, 26.140271186828613, 26.177668809890747, 26.214656829833984, 26.252002000808716, 26.289015531539917, 26.325886487960815, 26.36282205581665, 26.40020513534546, 26.437090635299683, 26.47390913963318, 26.511680603027344, 26.548500776290894, 26.58524227142334, 26.622687816619873, 26.659773588180542, 26.697017908096313, 26.734532594680786, 26.771670818328857, 26.80874991416931, 26.845792531967163, 26.882744550704956, 26.919737815856934, 26.956854343414307, 26.993650436401367, 27.030624389648438, 27.067795038223267, 27.10487985610962, 27.141918182373047, 27.179569005966187, 27.217154502868652, 27.25378394126892, 27.290865898132324, 27.328049898147583, 27.364731788635254, 27.40277671813965, 27.43985080718994, 27.47700834274292, 27.51402974128723, 27.550782442092896, 27.587919235229492, 27.625576734542847, 27.662877082824707, 27.69995880126953, 27.737417221069336, 27.774233102798462, 27.811262369155884, 27.8485107421875, 27.885712146759033, 27.9225492477417, 27.959694147109985, 27.996644496917725, 28.033833265304565, 28.070834636688232, 28.108171224594116, 28.145100116729736, 28.182470321655273, 28.219574213027954, 28.25644540786743, 28.29467487335205, 28.33147406578064, 28.368392944335938, 28.405763387680054, 28.442545175552368, 28.47963571548462, 28.516724109649658, 28.553795337677002, 28.590550422668457, 28.627808570861816, 28.666067361831665, 28.704059839248657, 28.743124961853027, 28.781821727752686, 28.8199942111969, 28.858304500579834, 28.896161794662476, 28.933940410614014, 28.9723801612854, 29.01054334640503, 29.04895853996277, 29.085957527160645, 29.122127771377563, 29.158052682876587, 29.195127964019775, 29.231834173202515, 29.26802349090576, 29.304866313934326, 29.34144926071167, 29.377742290496826, 29.4139404296875, 29.45025897026062, 29.4864342212677, 29.523130655288696, 29.55944585800171, 29.59648323059082, 29.63353991508484, 29.66989517211914, 29.706288814544678, 29.744434356689453, 29.781052112579346, 29.81798005104065, 29.855616331100464, 29.892618656158447, 29.92960214614868, 29.967159509658813, 30.00397777557373, 30.04058814048767, 30.07824969291687, 30.114899396896362, 30.1516170501709, 30.188969135284424, 30.22628617286682, 30.26317596435547, 30.300204277038574, 30.336984395980835, 30.373996257781982, 30.41090178489685, 30.44777011871338, 30.484857320785522, 30.522350311279297, 30.558899402618408, 30.59559679031372, 30.633273363113403, 30.671026468276978, 30.70787811279297, 30.745537281036377, 30.782732486724854, 30.819628477096558, 30.85685968399048, 30.89402985572815, 30.931371927261353, 30.96956491470337, 31.00589418411255, 31.042391300201416, 31.07898783683777, 31.115134716033936, 31.153209447860718, 31.19199824333191, 31.230172395706177, 31.266724824905396, 31.30306625366211, 31.33966302871704, 31.378363847732544, 31.415627479553223, 31.453009843826294, 31.490216493606567, 31.527702569961548, 31.566691160202026, 31.605231285095215, 31.642518758773804, 31.67923069000244, 31.71587061882019, 31.752765893936157, 31.789132833480835, 31.82589054107666, 31.862898349761963, 31.901484489440918, 31.939157962799072, 31.97872567176819, 32.01516628265381, 32.05187273025513, 32.08846688270569, 32.12506365776062, 32.161641120910645, 32.19955587387085, 32.23763155937195, 32.27605199813843, 32.31439280509949, 32.352806091308594, 32.39159607887268, 32.42843437194824, 32.465203523635864, 32.501747369766235, 32.53853726387024, 32.57525062561035, 32.61235475540161, 32.64940309524536, 32.68687105178833, 32.72415852546692, 32.76196551322937, 32.79952073097229, 32.83792543411255, 32.87497878074646, 32.91200017929077, 32.94905376434326, 32.98595452308655, 33.02249526977539, 33.059622287750244, 33.09726333618164, 33.13409447669983, 33.17089629173279, 33.207316160202026, 33.24345111846924, 33.27951526641846, 33.316420555114746, 33.35253667831421, 33.38865280151367, 33.425525426864624, 33.462175369262695, 33.49867129325867, 33.53536367416382, 33.57223176956177, 33.608614444732666, 33.645777225494385, 33.68243074417114, 33.71960496902466, 33.75695872306824, 33.79411244392395, 33.83135509490967, 33.86901497840881, 33.90580153465271, 33.94248628616333, 33.980273962020874, 34.01720404624939, 34.05413579940796, 34.09166932106018, 34.12921738624573, 34.1658992767334, 34.202990770339966, 34.24042797088623, 34.277474880218506, 34.31505632400513, 34.35225749015808, 34.38949227333069, 34.42750787734985, 34.463409185409546, 34.49956679344177, 34.53600573539734, 34.57229280471802, 34.60838055610657, 34.64537596702576, 34.68204307556152, 34.71834421157837, 34.75498604774475, 34.79137587547302, 34.828027963638306, 34.86468839645386, 34.90107345581055, 34.937318086624146, 34.97372579574585, 35.009886026382446, 35.04654502868652, 35.08325242996216, 35.11958026885986, 35.15599799156189, 35.192509174346924, 35.228569746017456, 35.264787673950195, 35.301199197769165, 35.33726644515991, 35.37358736991882, 35.41018867492676, 35.44770050048828, 35.48502016067505, 35.52275514602661, 35.56007361412048, 35.597341775894165, 35.63490343093872, 35.67351317405701, 35.71035575866699, 35.74721431732178, 35.78400945663452, 35.82170391082764, 35.859355449676514, 35.896162271499634, 35.93327260017395, 35.97103238105774, 36.00767970085144, 36.0445077419281, 36.082091331481934, 36.119332790374756, 36.155680656433105, 36.19294762611389, 36.22960448265076, 36.26713275909424, 36.30451035499573, 36.34129238128662, 36.37846779823303, 36.41589140892029, 36.453537702560425, 36.49003291130066, 36.526490449905396, 36.564497232437134, 36.601426124572754, 36.639076948165894, 36.67651128768921, 36.71486687660217, 36.75163769721985, 36.7883677482605, 36.82498502731323, 36.861894607543945, 36.8988196849823, 36.935596227645874, 36.97293186187744, 37.010029792785645, 37.046809673309326, 37.084080934524536, 37.12071442604065, 37.157286405563354, 37.19422960281372, 37.23077583312988, 37.267202615737915, 37.303794384002686, 37.34044313430786, 37.37719464302063, 37.41406774520874, 37.45101261138916, 37.487566232681274, 37.524298667907715], "average_iteration_time": 0.03752429866790771}
{"game": "tiny_hanabi", "iteration_timestamps": [0.0, 0.0004932880401611328, 0.0005288124084472656, 0.0005633831024169922, 0.0005977153778076172, 0.0006322860717773438, 0.0006666183471679688, 0.0007011890411376953, 0.0007352828979492188, 0.0007696151733398438, 0.0008039474487304688, 0.0008382797241210938, 0.0008728504180908203, 0.0009071826934814453, 0.0009415149688720703, 0.0009758472442626953, 0.0010104179382324219, 0.0010445117950439453, 0.0010788440704345703, 0.001116037368774414, 0.0011501312255859375, 0.0011844635009765625, 0.001218557357788086, 0.0012524127960205078, 0.0012867450714111328, 0.0013208389282226562, 0.0013551712036132812, 0.0013892650604248047, 0.0014235973358154297, 0.0014617443084716797, 0.0014960765838623047, 0.0015299320220947266, 0.00156402587890625, 0.0015981197357177734, 0.0016324520111083984, 0.0016667842864990234, 0.0017006397247314453, 0.0017347335815429688, 0.0017688274383544922, 0.0018029212951660156, 0.001837015151977539, 0.0018711090087890625, 0.001905202865600586, 0.0019392967224121094, 0.001973390579223633, 0.0020074844360351562, 0.0020418167114257812, 0.0020761489868164062, 0.0021152496337890625, 0.002149343490600586, 0.002183198928833008, 0.002217531204223633, 0.0022516250610351562, 0.0022857189178466797, 0.002319812774658203, 0.0023539066314697266, 0.0023877620697021484, 0.002421855926513672, 0.002459287643432617, 0.002493619918823242, 0.0025277137756347656, 0.0025620460510253906, 0.0025959014892578125, 0.002629995346069336, 0.002664327621459961, 0.0026984214782714844, 0.002732515335083008, 0.002766847610473633, 0.0028007030487060547, 0.002834796905517578, 0.002869129180908203, 0.0029032230377197266, 0.0029375553131103516, 0.002971649169921875, 0.0030057430267333984, 0.003039836883544922, 0.0030739307403564453, 0.0031082630157470703, 0.003142833709716797, 0.0031769275665283203, 0.0032112598419189453, 0.003245115280151367, 0.003279447555541992, 0.003313779830932617, 0.0033478736877441406, 0.0033822059631347656, 0.0034165382385253906, 0.003450632095336914, 0.0034906864166259766, 0.0035250186920166016, 0.003559112548828125, 0.00359344482421875, 0.003627300262451172, 0.003661632537841797, 0.003695964813232422, 0.003730297088623047, 0.003764629364013672, 0.0037987232208251953, 0.0038330554962158203, 0.003866910934448242, 0.003901243209838867, 0.003935575485229492, 0.003969907760620117, 0.004004240036010742, 0.004038572311401367, 0.004072904586791992, 0.004107236862182617, 0.004141569137573242, 0.004175662994384766, 0.004209756851196289, 0.0042459964752197266, 0.0042798519134521484, 0.0043141841888427734, 0.004348278045654297, 0.00438237190246582, 0.004416704177856445, 0.004450798034667969, 0.004488229751586914, 0.0045223236083984375, 0.004556417465209961, 0.004590511322021484, 0.004624843597412109, 0.004658937454223633, 0.004692792892456055, 0.00472712516784668, 0.004761219024658203, 0.0047953128814697266, 0.0048296451568603516, 0.004863739013671875, 0.004897594451904297, 0.00493311882019043, 0.004976987838745117, 0.005011081695556641, 0.005043745040893555, 0.005076408386230469, 0.005108833312988281, 0.005141258239746094, 0.005173683166503906, 0.005206108093261719, 0.005238771438598633, 0.005271196365356445, 0.005303621292114258, 0.005336284637451172, 0.005368709564208984, 0.005400896072387695, 0.005433559417724609, 0.005474090576171875, 0.005506992340087891, 0.00554203987121582, 0.005582571029663086, 0.005617380142211914, 0.005650043487548828, 0.005683183670043945, 0.005716085433959961, 0.0057489871978759766, 0.005781888961791992, 0.005814790725708008, 0.0058476924896240234, 0.005880832672119141, 0.005913734436035156, 0.005946636199951172, 0.005979299545288086, 0.0060122013092041016, 0.006045103073120117, 0.006078004837036133, 0.00611114501953125, 0.006143808364868164, 0.006176948547363281, 0.006209611892700195, 0.0062427520751953125, 0.006275653839111328, 0.006308555603027344, 0.006341457366943359, 0.006374359130859375, 0.0064084529876708984, 0.0064411163330078125, 0.006478071212768555, 0.006510734558105469, 0.006543874740600586, 0.0065765380859375, 0.006609201431274414, 0.00664210319519043, 0.006675004959106445, 0.006707906723022461, 0.006740570068359375, 0.006773471832275391, 0.006806135177612305, 0.00683903694152832, 0.006871700286865234, 0.0069048404693603516, 0.006937503814697266, 0.00697016716003418, 0.007003068923950195, 0.007035732269287109, 0.007068634033203125, 0.0071065425872802734, 0.0071430206298828125, 0.007176399230957031, 0.0072095394134521484, 0.007243156433105469, 0.0072765350341796875, 0.007309675216674805, 0.007344245910644531, 0.007378101348876953, 0.0074117183685302734, 0.007445335388183594, 0.007482767105102539, 0.007516384124755859, 0.007549762725830078, 0.0075836181640625, 0.00761723518371582, 0.007650613784790039, 0.007684469223022461, 0.007718086242675781, 0.00775146484375, 0.007785320281982422, 0.007818937301635742, 0.007852792739868164, 0.007886171340942383, 0.007919788360595703, 0.007953405380249023, 0.007987022399902344, 0.008020639419555664, 0.008054256439208984, 0.008087873458862305, 0.008121490478515625, 0.008155107498168945, 0.008188724517822266, 0.008222341537475586, 0.008256196975708008, 0.008289575576782227, 0.008323192596435547, 0.008356809616088867, 0.00839090347290039, 0.008425474166870117, 0.008461952209472656, 0.008495807647705078, 0.008529186248779297, 0.008562803268432617, 0.008596420288085938, 0.008629798889160156, 0.008663415908813477, 0.008696794509887695, 0.008730173110961914, 0.008763790130615234, 0.008797407150268555, 0.008830785751342773, 0.008864402770996094, 0.008898019790649414, 0.008931398391723633, 0.008965015411376953, 0.008998632431030273, 0.009032011032104492, 0.009065628051757812, 0.009099245071411133, 0.009132623672485352, 0.009166240692138672, 0.009199857711791992, 0.009233236312866211, 0.009267091751098633, 0.009300708770751953, 0.009334087371826172, 0.009367704391479492, 0.009401321411132812, 0.009434700012207031, 0.009471654891967773, 0.009505271911621094, 0.009538650512695312, 0.009572267532348633, 0.009605884552001953, 0.009639501571655273, 0.009672880172729492, 0.009706497192382812, 0.009739875793457031, 0.009773492813110352, 0.009807109832763672, 0.00984048843383789, 0.009874105453491211, 0.009907722473144531, 0.00994110107421875, 0.00997471809387207, 0.010008096694946289, 0.01004171371459961, 0.01007533073425293, 0.010108709335327148, 0.010142326354980469, 0.010175943374633789, 0.010209083557128906, 0.010242938995361328, 0.010276556015014648, 0.01031041145324707, 0.010343790054321289, 0.01037740707397461, 0.010411262512207031, 0.01044464111328125, 0.010483264923095703, 0.010516881942749023, 0.010550498962402344, 0.010584115982055664, 0.010617733001708984, 0.010651350021362305, 0.010684728622436523, 0.010718584060668945, 0.010752201080322266, 0.010785579681396484, 0.010819196701049805, 0.010852813720703125, 0.010886192321777344, 0.010920047760009766, 0.010953664779663086, 0.010987043380737305, 0.011020660400390625, 0.011054515838623047, 0.011090517044067383, 0.011123895645141602, 0.011157035827636719, 0.011190176010131836, 0.011223554611206055, 0.01125645637512207, 0.011289834976196289, 0.011322975158691406, 0.011356115341186523, 0.01138925552368164, 0.011422395706176758, 0.011455535888671875, 0.01149296760559082, 0.011526346206665039, 0.011559486389160156, 0.011592864990234375, 0.011626243591308594, 0.011659383773803711, 0.01169276237487793, 0.011725902557373047, 0.011759281158447266, 0.011792421340942383, 0.011825799942016602, 0.01185917854309082, 0.011892318725585938, 0.011925697326660156, 0.011959075927734375, 0.011992454528808594, 0.012025594711303711, 0.012058734893798828, 0.012092113494873047, 0.012125253677368164, 0.012158632278442383, 0.012192010879516602, 0.012225151062011719, 0.012258529663085938, 0.012291669845581055, 0.012325048446655273, 0.01235818862915039, 0.01239156723022461, 0.012424945831298828, 0.012463092803955078, 0.012496471405029297, 0.012529850006103516, 0.012563467025756836, 0.012596845626831055, 0.012630224227905273, 0.012663602828979492, 0.012697219848632812, 0.012730836868286133, 0.01276397705078125, 0.01279759407043457, 0.012830972671508789, 0.012864351272583008, 0.012897729873657227, 0.012931108474731445, 0.012964725494384766, 0.012998342514038086, 0.013031482696533203, 0.013065099716186523, 0.013098955154418945, 0.013132333755493164, 0.013165712356567383, 0.013199329376220703, 0.01323246955871582, 0.01326608657836914, 0.013299703598022461, 0.01333308219909668, 0.013366460800170898, 0.013399839401245117, 0.013433456420898438, 0.013470649719238281, 0.013504266738891602, 0.01353764533996582, 0.013571023941040039, 0.013604402542114258, 0.013637781143188477, 0.013671398162841797, 0.013704538345336914, 0.013738155364990234, 0.013771295547485352, 0.013804912567138672, 0.01383829116821289, 0.013871431350708008, 0.013905048370361328, 0.013938426971435547, 0.013971805572509766, 0.014005184173583984, 0.014038562774658203, 0.01407313346862793, 0.014109373092651367, 0.014148473739624023, 0.014182567596435547, 0.014216423034667969, 0.01425027847290039, 0.014284133911132812, 0.014318227767944336, 0.014352083206176758, 0.014385700225830078, 0.014419794082641602, 0.014453649520874023, 0.014492034912109375, 0.014525890350341797, 0.01455998420715332, 0.01459360122680664, 0.014627456665039062, 0.014661550521850586, 0.014695405960083008, 0.014729022979736328, 0.014763116836547852, 0.014796972274780273, 0.014830827713012695, 0.014864444732666016, 0.014898538589477539, 0.014932394027709961, 0.014966249465942383, 0.014999866485595703, 0.015033960342407227, 0.015068292617797852, 0.015104293823242188, 0.015137672424316406, 0.015171289443969727, 0.015204668045043945, 0.015238285064697266, 0.015271902084350586, 0.015305280685424805, 0.015338897705078125, 0.015372514724731445, 0.015405893325805664, 0.015439510345458984, 0.01547694206237793, 0.01551055908203125, 0.01554417610168457, 0.01557779312133789, 0.015611648559570312, 0.01564502716064453, 0.01567864418029785, 0.015712499618530273, 0.015745878219604492, 0.015779495239257812, 0.015813112258911133, 0.015846729278564453, 0.015880346298217773, 0.015913963317871094, 0.015947341918945312, 0.015981197357177734, 0.016014814376831055, 0.016048431396484375, 0.01608419418334961, 0.01612067222595215, 0.01615428924560547, 0.01618814468383789, 0.01622152328491211, 0.01625514030456543, 0.01628875732421875, 0.01632237434387207, 0.01635599136352539, 0.01638960838317871, 0.01642298698425293, 0.016460180282592773, 0.016493797302246094, 0.016527414321899414, 0.016561031341552734, 0.016594886779785156, 0.016628265380859375, 0.016662120819091797, 0.016695737838745117, 0.01672959327697754, 0.016762971878051758, 0.01679682731628418, 0.0168304443359375, 0.01686382293701172, 0.01689743995666504, 0.01693129539489746, 0.01696467399597168, 0.016998291015625, 0.01703190803527832, 0.01706552505493164, 0.01709914207458496, 0.017132997512817383, 0.0171663761138916, 0.017199993133544922, 0.017233610153198242, 0.017267465591430664, 0.017300844192504883, 0.017334461212158203, 0.017368316650390625, 0.017401695251464844, 0.017435312271118164, 0.01747298240661621, 0.01750636100769043, 0.01754021644592285, 0.017573833465576172, 0.01760721206665039, 0.017641067504882812, 0.017674684524536133, 0.017714262008666992, 0.017748117446899414, 0.017788410186767578, 0.017838716506958008, 0.01788496971130371, 0.017918109893798828, 0.017951011657714844, 0.01798391342163086, 0.018016576766967773, 0.01804971694946289, 0.018082380294799805, 0.01811528205871582, 0.018148183822631836, 0.018181324005126953, 0.018213987350463867, 0.018246889114379883, 0.018279552459716797, 0.018312692642211914, 0.018345355987548828, 0.018378019332885742, 0.018410921096801758, 0.018443584442138672, 0.018482685089111328, 0.018515348434448242, 0.01854848861694336, 0.018581151962280273, 0.018613815307617188, 0.018646717071533203, 0.01867961883544922, 0.018712520599365234, 0.01874518394470215, 0.018778085708618164, 0.01881098747253418, 0.018843889236450195, 0.01887655258178711, 0.018909215927124023, 0.01894211769104004, 0.018975019454956055, 0.01900792121887207, 0.019040584564208984, 0.019073486328125, 0.019106149673461914, 0.01913905143737793, 0.019171953201293945, 0.01920485496520996, 0.019237518310546875, 0.01927018165588379, 0.019303321838378906, 0.01933598518371582, 0.019368886947631836, 0.01940155029296875, 0.019434690475463867, 0.019472837448120117, 0.019505739212036133, 0.01953864097595215, 0.019571304321289062, 0.01960444450378418, 0.019637107849121094, 0.01967000961303711, 0.019702911376953125, 0.01973581314086914, 0.019768476486206055, 0.01980113983154297, 0.019834280014038086, 0.019866943359375, 0.019899845123291016, 0.01993274688720703, 0.019965648651123047, 0.01999831199645996, 0.020031213760375977, 0.020064115524291992, 0.020098209381103516, 0.02013230323791504, 0.020164966583251953, 0.020197629928588867, 0.02023005485534668, 0.020262718200683594, 0.02029561996459961, 0.020328044891357422, 0.020360946655273438, 0.02039337158203125, 0.020426034927368164, 0.020463228225708008, 0.02049565315246582, 0.020528554916381836, 0.02056264877319336, 0.020595312118530273, 0.02062821388244629, 0.020661115646362305, 0.02069401741027832, 0.020726680755615234, 0.02075934410095215, 0.020792245864868164, 0.020824909210205078, 0.020857810974121094, 0.020890474319458008, 0.020923376083374023, 0.020956039428710938, 0.02098870277404785, 0.021021604537963867, 0.02105426788330078, 0.021087169647216797, 0.02111983299255371, 0.021152973175048828, 0.021185636520385742, 0.021218538284301758, 0.021251201629638672, 0.021284103393554688, 0.0213167667388916, 0.021349430084228516, 0.02138233184814453, 0.021414995193481445, 0.02144789695739746, 0.021492958068847656, 0.021525859832763672, 0.021558761596679688, 0.0215914249420166, 0.021624326705932617, 0.02165699005126953, 0.021689653396606445, 0.02172255516052246, 0.021755218505859375, 0.021788358688354492, 0.021821022033691406, 0.021853923797607422, 0.021886587142944336, 0.02192831039428711, 0.021970510482788086, 0.022003650665283203, 0.022036314010620117, 0.022069215774536133, 0.02210211753845215, 0.022135019302368164, 0.022167682647705078, 0.022221088409423828, 0.022277116775512695, 0.022327661514282227, 0.022373676300048828, 0.022418737411499023, 0.022470951080322266, 0.022519350051879883, 0.0225677490234375, 0.0226132869720459, 0.02266097068786621, 0.022713661193847656, 0.022771596908569336, 0.022828102111816406, 0.022879362106323242, 0.022933244705200195, 0.022969722747802734, 0.023003578186035156, 0.023037195205688477, 0.023070812225341797, 0.02310943603515625, 0.02314615249633789, 0.023180007934570312, 0.023213624954223633, 0.023247480392456055, 0.023281335830688477, 0.0233151912689209, 0.02334880828857422, 0.02338266372680664, 0.023416757583618164, 0.023450613021850586, 0.02349066734313965, 0.023526668548583984, 0.023560047149658203, 0.023593664169311523, 0.023627519607543945, 0.023660898208618164, 0.023694515228271484, 0.023728132247924805, 0.023761510848999023, 0.023795366287231445, 0.023828983306884766, 0.023862361907958984, 0.023895978927612305, 0.023929834365844727, 0.023963212966918945, 0.023996829986572266, 0.024030447006225586, 0.024063825607299805, 0.024097442626953125, 0.024131059646606445, 0.024164676666259766, 0.024198293685913086, 0.024231910705566406, 0.024265527725219727, 0.024299144744873047, 0.024332761764526367, 0.024366140365600586, 0.024399757385253906, 0.024433612823486328, 0.02447056770324707, 0.024504423141479492, 0.024538040161132812, 0.024571657180786133, 0.02460503578186035, 0.024638652801513672, 0.02467203140258789, 0.02470564842224121, 0.02473926544189453, 0.02477264404296875, 0.02480626106262207, 0.02483987808227539, 0.02487325668334961, 0.02490711212158203, 0.02494072914123535, 0.024974346160888672, 0.02500772476196289, 0.02504134178161621, 0.02507472038269043, 0.02510857582092285, 0.025142192840576172, 0.025175809860229492, 0.02520918846130371, 0.025243043899536133, 0.025276660919189453, 0.025310039520263672, 0.025343894958496094, 0.025377511978149414, 0.025410890579223633, 0.025444507598876953, 0.02548074722290039, 0.025514602661132812, 0.025548219680786133, 0.025581836700439453, 0.025615453720092773, 0.025649070739746094, 0.025682687759399414, 0.025716304779052734, 0.025749921798706055, 0.025783538818359375, 0.025816917419433594, 0.025850772857666016, 0.025884389877319336, 0.025917768478393555, 0.025951385498046875, 0.025988340377807617, 0.026039838790893555, 0.026076316833496094, 0.02611064910888672, 0.026144742965698242, 0.026179075241088867, 0.02621293067932129, 0.026247024536132812, 0.026281356811523438, 0.02631545066833496, 0.026349782943725586, 0.02638387680053711, 0.026417970657348633, 0.026452064514160156, 0.02649092674255371, 0.026525497436523438, 0.02655959129333496, 0.026593685150146484, 0.02662801742553711, 0.026662111282348633, 0.026696443557739258, 0.02673029899597168, 0.026764631271362305, 0.026798725128173828, 0.02683281898498535, 0.026867151260375977, 0.0269012451171875, 0.026935338973999023, 0.026969432830810547, 0.027003765106201172, 0.027037858963012695, 0.02707195281982422, 0.027106285095214844, 0.027140140533447266, 0.02717447280883789, 0.027208566665649414, 0.02724289894104004, 0.027276992797851562, 0.027311086654663086, 0.02734541893005371, 0.027379274368286133, 0.027413606643676758, 0.02744770050048828, 0.027486085891723633, 0.027520179748535156, 0.02755427360534668, 0.027588605880737305, 0.027622461318969727, 0.02765679359436035, 0.027690887451171875, 0.0277249813079834, 0.027759075164794922, 0.027792692184448242, 0.027826786041259766, 0.02786087989807129, 0.027894973754882812, 0.027929067611694336, 0.027962923049926758, 0.02799701690673828, 0.028031110763549805, 0.028065204620361328, 0.028101205825805664, 0.028141021728515625, 0.028175830841064453, 0.02821040153503418, 0.028244733810424805, 0.02827930450439453, 0.028313398361206055, 0.02834796905517578, 0.028382301330566406, 0.028416872024536133, 0.028451204299926758, 0.02849102020263672, 0.028525352478027344, 0.02855992317199707, 0.028594493865966797, 0.028628826141357422, 0.02866339683532715, 0.028697729110717773, 0.0287322998046875, 0.028766870498657227, 0.02880120277404785, 0.028835773468017578, 0.028870105743408203, 0.02890467643737793, 0.028939008712768555, 0.02897357940673828, 0.029007911682128906, 0.02904224395751953, 0.029076814651489258, 0.029111146926879883, 0.02914571762084961, 0.029180049896240234, 0.02921462059020996, 0.029248952865600586, 0.029283523559570312, 0.02931809425354004, 0.029352426528930664, 0.02938699722290039, 0.029421567916870117, 0.02945566177368164, 0.029494524002075195, 0.029529094696044922, 0.029563426971435547, 0.029597759246826172, 0.0296323299407959, 0.029666662216186523, 0.02970123291015625, 0.029735565185546875, 0.0297701358795166, 0.029804706573486328, 0.029839038848876953, 0.02987360954284668, 0.029907941818237305, 0.02994251251220703, 0.029978036880493164, 0.03001236915588379, 0.030046701431274414, 0.03008103370666504, 0.030115127563476562, 0.030149459838867188, 0.030183792114257812, 0.030218124389648438, 0.030252456665039062, 0.030286550521850586, 0.03032088279724121, 0.030354976654052734, 0.03038930892944336, 0.030423641204833984, 0.030461549758911133, 0.030495882034301758, 0.030530214309692383, 0.03056478500366211, 0.030599117279052734, 0.03063344955444336, 0.030667781829833984, 0.030701875686645508, 0.030736207962036133, 0.030770540237426758, 0.030804872512817383, 0.030839204788208008, 0.030873537063598633, 0.030907869338989258, 0.030942201614379883, 0.030976295471191406, 0.03101062774658203, 0.031044960021972656, 0.03107929229736328, 0.031113624572753906, 0.03114795684814453, 0.031182289123535156, 0.03121662139892578, 0.031250953674316406, 0.03128504753112793, 0.03131914138793945, 0.03135347366333008, 0.0313878059387207, 0.03142213821411133, 0.03146004676818848, 0.0314946174621582, 0.03152894973754883, 0.031563520431518555, 0.03159761428833008, 0.031632184982299805, 0.03166651725769043, 0.031700849533081055, 0.03173518180847168, 0.031769514083862305, 0.03180384635925293, 0.031838178634643555, 0.03187251091003418, 0.0319066047668457, 0.03194117546081543, 0.031975507736206055, 0.03200984001159668, 0.032044172286987305, 0.03207993507385254, 0.03211498260498047, 0.03214883804321289, 0.032182931900024414, 0.032216787338256836, 0.03225088119506836, 0.03228449821472168, 0.0323185920715332, 0.032352447509765625, 0.03238654136657715, 0.03242015838623047, 0.03245425224304199, 0.03249192237854004, 0.03252601623535156, 0.032560110092163086, 0.03259396553039551, 0.03262782096862793, 0.03266191482543945, 0.03269600868225098, 0.0327298641204834, 0.03276371955871582, 0.03279757499694824, 0.032831668853759766, 0.03286552429199219, 0.03289914131164551, 0.03293323516845703, 0.03296709060668945, 0.033000946044921875, 0.0330348014831543, 0.03306865692138672, 0.03310251235961914, 0.033136606216430664, 0.033170223236083984, 0.033204078674316406, 0.03323817253112793, 0.03327202796936035, 0.03330564498901367, 0.033339738845825195, 0.03337359428405762, 0.03340768814086914, 0.03344154357910156, 0.033477783203125, 0.03351187705993652, 0.033545732498168945, 0.03357958793640137, 0.03361344337463379, 0.03364753723144531, 0.033681392669677734, 0.033715009689331055, 0.03374910354614258, 0.033782958984375, 0.03381776809692383, 0.03385162353515625, 0.03388524055480957, 0.03391909599304199, 0.033952951431274414, 0.033986806869506836, 0.034020423889160156, 0.03405427932739258, 0.0340883731842041, 0.03412437438964844, 0.03415799140930176, 0.03419160842895508, 0.0342249870300293, 0.03425860404968262, 0.03429222106933594, 0.034325599670410156, 0.03435921669006348, 0.0343928337097168, 0.034426212310791016, 0.03446340560913086, 0.03449702262878418, 0.0345304012298584, 0.03456401824951172, 0.03459763526916504, 0.03463101387023926, 0.03466463088989258, 0.0346982479095459], "average_iteration_time": 3.46982479095459e-05}


==> data/cpu.jsonl <==
{"game": "first_sealed_auction", "node_count": 7096, "terminal_node_count": 3410, "information_set_count": 3056, "action_count": 11, "player_count": 3, "nature": true, "height": 5, "sparsities": {"action_nodes": 0.9954199549041713, "information_set_actions": 0.95, "node_players": 0.0, "level_graphs": 0.9999718190790435, "graph": 0.9998590953952177}, "branching_factor": 1.9248507867607163, "setup_time": 0.6634480953216553, "iteration_timestamps": [0.0, 0.0022280216217041016, 0.003985881805419922, 0.005705356597900391, 0.007432699203491211, 0.00916433334350586, 0.010904312133789062, 0.012623071670532227, 0.014368534088134766, 0.01610851287841797, 0.017862319946289062, 0.01958489418029785, 0.02132415771484375, 0.023102998733520508, 0.024835824966430664, 0.026580810546875, 0.028312206268310547, 0.03005194664001465, 0.0317840576171875, 0.03351235389709473, 0.035254716873168945, 0.0369720458984375, 0.03869891166687012, 0.0404200553894043, 0.042180776596069336, 0.04390764236450195, 0.04566144943237305, 0.047380924224853516, 0.04911351203918457, 0.050829172134399414, 0.05256295204162598, 0.05428457260131836, 0.0560145378112793, 0.05772733688354492, 0.059487342834472656, 0.06120705604553223, 0.06295657157897949, 0.06468033790588379, 0.06644892692565918, 0.06818914413452148, 0.0699458122253418, 0.07166481018066406, 0.07341861724853516, 0.07517194747924805, 0.07691025733947754, 0.07863640785217285, 0.08037042617797852, 0.08209037780761719, 0.08381462097167969, 0.08554911613464355, 0.08728837966918945, 0.089019775390625, 0.09074783325195312, 0.09247350692749023, 0.09419798851013184, 0.0959172248840332, 0.09763622283935547, 0.09935808181762695, 0.10107564926147461, 0.1029050350189209, 0.10464334487915039, 0.10640120506286621, 0.1081390380859375, 0.10986542701721191, 0.11160850524902344, 0.11334705352783203, 0.11508035659790039, 0.11679196357727051, 0.11852002143859863, 0.1202549934387207, 0.12201642990112305, 0.12376523017883301, 0.12549662590026855, 0.12723612785339355, 0.12895941734313965, 0.1306779384613037, 0.13241028785705566, 0.13413500785827637, 0.13585567474365234, 0.13756489753723145, 0.13930749893188477, 0.1410362720489502, 0.14274859428405762, 0.14446687698364258, 0.14620447158813477, 0.14792823791503906, 0.1496574878692627, 0.1513826847076416, 0.15312433242797852, 0.1548452377319336, 0.15657806396484375, 0.1583423614501953, 0.16008281707763672, 0.16180825233459473, 0.16354870796203613, 0.1653127670288086, 0.16706275939941406, 0.16881847381591797, 0.17055487632751465, 0.1722872257232666, 0.17401790618896484, 0.17574810981750488, 0.17749810218811035, 0.17922377586364746, 0.18095779418945312, 0.18266868591308594, 0.18439769744873047, 0.1861121654510498, 0.18784523010253906, 0.18958687782287598, 0.19131994247436523, 0.193040132522583, 0.1947615146636963, 0.1965041160583496, 0.1982412338256836, 0.19996070861816406, 0.2016894817352295, 0.20352458953857422, 0.20525407791137695, 0.20698285102844238, 0.2087256908416748, 0.21045899391174316, 0.21220016479492188, 0.21394872665405273, 0.21569061279296875, 0.21742510795593262, 0.21915888786315918, 0.22087931632995605, 0.22263216972351074, 0.22436952590942383, 0.22611403465270996, 0.227827787399292, 0.22956132888793945, 0.23128938674926758, 0.2330179214477539, 0.23473119735717773, 0.23647356033325195, 0.2382035255432129, 0.23994779586791992, 0.24166035652160645, 0.24340176582336426, 0.2451457977294922, 0.24688291549682617, 0.2486100196838379, 0.2503488063812256, 0.2520883083343506, 0.253817081451416, 0.2555530071258545, 0.25728654861450195, 0.2590343952178955, 0.2607567310333252, 0.2625010013580322, 0.2642362117767334, 0.26599836349487305, 0.26772379875183105, 0.2694823741912842, 0.27123284339904785, 0.2729804515838623, 0.27470970153808594, 0.2764301300048828, 0.2781498432159424, 0.2798731327056885, 0.2815895080566406, 0.2833082675933838, 0.2850468158721924, 0.28676700592041016, 0.2884995937347412, 0.29022669792175293, 0.2919645309448242, 0.293684720993042, 0.2954068183898926, 0.2971339225769043, 0.2988722324371338, 0.3005862236022949, 0.30231690406799316, 0.3041548728942871, 0.3058969974517822, 0.30760908126831055, 0.3093385696411133, 0.3110666275024414, 0.3127920627593994, 0.31452274322509766, 0.3162829875946045, 0.31802821159362793, 0.3197615146636963, 0.32149696350097656, 0.3232688903808594, 0.3250596523284912, 0.3267998695373535, 0.3285231590270996, 0.3302571773529053, 0.3319864273071289, 0.3337132930755615, 0.3354511260986328, 0.3371846675872803, 0.33890604972839355, 0.3406229019165039, 0.3423476219177246, 0.34408140182495117, 0.34583210945129395, 0.34757232666015625, 0.34929704666137695, 0.3510310649871826, 0.352750301361084, 0.3544769287109375, 0.35621190071105957, 0.357940673828125, 0.35968518257141113, 0.3614189624786377, 0.3631608486175537, 0.3649282455444336, 0.3666536808013916, 0.36838674545288086, 0.3701353073120117, 0.37187647819519043, 0.37358713150024414, 0.37532615661621094, 0.3770558834075928, 0.3787827491760254, 0.3805239200592041, 0.3822617530822754, 0.38399577140808105, 0.3857381343841553, 0.3874680995941162, 0.38921332359313965, 0.39094114303588867, 0.39266109466552734, 0.3943960666656494, 0.3961217403411865, 0.39783596992492676, 0.39955878257751465, 0.4012930393218994, 0.4030313491821289, 0.40487027168273926, 0.4066016674041748, 0.40833520889282227, 0.41007018089294434, 0.41179680824279785, 0.4135293960571289, 0.41525864601135254, 0.41698646545410156, 0.4186995029449463, 0.42043280601501465, 0.4221944808959961, 0.42392945289611816, 0.4256563186645508, 0.42739415168762207, 0.4291117191314697, 0.4308314323425293, 0.43256402015686035, 0.4342942237854004, 0.4360313415527344, 0.4377574920654297, 0.43950486183166504, 0.44124555587768555, 0.4429750442504883, 0.44469261169433594, 0.44643354415893555, 0.44815802574157715, 0.4498720169067383, 0.45159363746643066, 0.4533102512359619, 0.4550337791442871, 0.45674705505371094, 0.45852208137512207, 0.4602627754211426, 0.46200108528137207, 0.4637162685394287, 0.46546483039855957, 0.46720433235168457, 0.46898770332336426, 0.4707167148590088, 0.4724416732788086, 0.4742107391357422, 0.475954532623291, 0.4776651859283447, 0.4793965816497803, 0.48111748695373535, 0.48284292221069336, 0.484576940536499, 0.48631787300109863, 0.4880537986755371, 0.48978185653686523, 0.4914989471435547, 0.49324584007263184, 0.4949829578399658, 0.49671316146850586, 0.4984407424926758, 0.5001780986785889, 0.5019035339355469, 0.5036275386810303, 0.505469799041748, 0.5072116851806641, 0.5089547634124756, 0.5106837749481201, 0.5124423503875732, 0.5141830444335938, 0.5159187316894531, 0.5176486968994141, 0.5193705558776855, 0.5210952758789062, 0.5228493213653564, 0.5245842933654785, 0.5263123512268066, 0.5280513763427734, 0.529792308807373, 0.5315234661102295, 0.5332436561584473, 0.5349667072296143, 0.5366897583007812, 0.5384275913238525, 0.5401499271392822, 0.5419204235076904, 0.5436339378356934, 0.5453824996948242, 0.5471057891845703, 0.5488376617431641, 0.5505635738372803, 0.5522968769073486, 0.5540204048156738, 0.55574631690979, 0.5574705600738525, 0.5592312812805176, 0.5609633922576904, 0.562706470489502, 0.5644395351409912, 0.5662038326263428, 0.5679419040679932, 0.5697057247161865, 0.5714373588562012, 0.5731642246246338, 0.574897289276123, 0.5766174793243408, 0.5783393383026123, 0.5800685882568359, 0.5817813873291016, 0.583519697189331, 0.5852546691894531, 0.5869870185852051, 0.5886952877044678, 0.5904107093811035, 0.5921626091003418, 0.593888521194458, 0.595599889755249, 0.5973196029663086, 0.5990433692932129, 0.6007540225982666, 0.6024672985076904, 0.6041929721832275, 0.6060292720794678, 0.6077558994293213, 0.6094825267791748, 0.6112220287322998, 0.6129448413848877, 0.6146655082702637, 0.6164100170135498, 0.6181519031524658, 0.6198668479919434, 0.6215918064117432, 0.6233463287353516, 0.6250905990600586, 0.6268086433410645, 0.6285293102264404, 0.6302530765533447, 0.6319868564605713, 0.6337010860443115, 0.6354513168334961, 0.6371839046478271, 0.6389284133911133, 0.6406505107879639, 0.6423847675323486, 0.6441028118133545, 0.6458489894866943, 0.6475682258605957, 0.6492910385131836, 0.6510088443756104, 0.6527297496795654, 0.6544692516326904, 0.6562082767486572, 0.6579318046569824, 0.6596889495849609, 0.6614134311676025, 0.663156270980835, 0.6648819446563721, 0.6666581630706787, 0.6683900356292725, 0.6701869964599609, 0.6719274520874023, 0.67364501953125, 0.6753799915313721, 0.6771154403686523, 0.6788408756256104, 0.6805646419525146, 0.6822836399078369, 0.6840245723724365, 0.685746431350708, 0.6874790191650391, 0.6892144680023193, 0.6909515857696533, 0.6926817893981934, 0.6944284439086914, 0.6961524486541748, 0.6978907585144043, 0.699613094329834, 0.701345682144165, 0.7030735015869141, 0.7047970294952393, 0.706632137298584, 0.7083766460418701, 0.7101149559020996, 0.7118494510650635, 0.7135748863220215, 0.7153177261352539, 0.7170460224151611, 0.7187798023223877, 0.7205038070678711, 0.7222692966461182, 0.7240133285522461, 0.7257444858551025, 0.727470874786377, 0.7291982173919678, 0.7309191226959229, 0.7326438426971436, 0.7343745231628418, 0.7361056804656982, 0.7378242015838623, 0.739569902420044, 0.74129319190979, 0.7430267333984375, 0.7447373867034912, 0.7464733123779297, 0.7482011318206787, 0.7499444484710693, 0.7516677379608154, 0.753401517868042, 0.7551312446594238, 0.7568628787994385, 0.7586071491241455, 0.7603404521942139, 0.7620699405670166, 0.7638046741485596, 0.7655751705169678, 0.7673244476318359, 0.7690606117248535, 0.7708148956298828, 0.7725410461425781, 0.7742781639099121, 0.7759974002838135, 0.7777156829833984, 0.7794313430786133, 0.7811596393585205, 0.7828817367553711, 0.7846043109893799, 0.7863209247589111, 0.788050651550293, 0.7897658348083496, 0.7914972305297852, 0.7932116985321045, 0.7949309349060059, 0.7966392040252686, 0.7983725070953369, 0.8001077175140381, 0.8018279075622559, 0.8035416603088379, 0.805260419845581, 0.8070733547210693, 0.808788537979126, 0.8105108737945557, 0.8122653961181641, 0.8139872550964355, 0.815711259841919, 0.817436695098877, 0.8191797733306885, 0.8208990097045898, 0.8226714134216309, 0.8244638442993164, 0.8262407779693604, 0.8280036449432373, 0.829754114151001, 0.8314907550811768, 0.8332381248474121, 0.8349819183349609, 0.8367233276367188, 0.8384585380554199, 0.8402116298675537, 0.8419506549835205, 0.8436803817749023, 0.8454406261444092, 0.8471827507019043, 0.8489129543304443, 0.8506393432617188, 0.852365255355835, 0.8540952205657959, 0.8558194637298584, 0.8575494289398193, 0.8593127727508545, 0.8610498905181885, 0.8627994060516357, 0.8645336627960205, 0.866295337677002, 0.8680267333984375, 0.8697900772094727, 0.871535062789917, 0.8732810020446777, 0.8750255107879639, 0.8767409324645996, 0.8784756660461426, 0.8802013397216797, 0.8819491863250732, 0.8836781978607178, 0.8854043483734131, 0.8871252536773682, 0.888847827911377, 0.890580415725708, 0.8923184871673584, 0.8940582275390625, 0.8957746028900146, 0.8974988460540771, 0.8992352485656738, 0.9009642601013184, 0.9026944637298584, 0.9044303894042969, 0.9061589241027832, 0.9079849720001221, 0.9097228050231934, 0.9114761352539062, 0.9132211208343506, 0.9149441719055176, 0.9166679382324219, 0.918405294418335, 0.9201300144195557, 0.9218482971191406, 0.9236059188842773, 0.9253406524658203, 0.9270789623260498, 0.9288020133972168, 0.9305267333984375, 0.9322474002838135, 0.9339802265167236, 0.935715913772583, 0.9374604225158691, 0.9391984939575195, 0.9409375190734863, 0.9426517486572266, 0.9443850517272949, 0.9461169242858887, 0.9478650093078613, 0.9495835304260254, 0.9513261318206787, 0.9530642032623291, 0.9547867774963379, 0.956510066986084, 0.9582419395446777, 0.9600179195404053, 0.9617536067962646, 0.9634969234466553, 0.9652261734008789, 0.9669830799102783, 0.9687056541442871, 0.9704737663269043, 0.9722108840942383, 0.9739534854888916, 0.9756674766540527, 0.9773969650268555, 0.9791204929351807, 0.9808344841003418, 0.9825620651245117, 0.9842941761016846, 0.9860348701477051, 0.9877603054046631, 0.9894943237304688, 0.9912116527557373, 0.9929380416870117, 0.9946479797363281, 0.9963748455047607, 0.9981124401092529, 0.999845027923584, 1.0015625953674316, 1.0032918453216553, 1.0050091743469238, 1.0067379474639893, 1.0085608959197998, 1.0102860927581787, 1.012012243270874, 1.0137367248535156, 1.0154626369476318, 1.0172030925750732, 1.0189306735992432, 1.0206542015075684, 1.0223770141601562, 1.02415132522583, 1.0259063243865967, 1.0276391506195068, 1.0293853282928467, 1.031130313873291, 1.0328600406646729, 1.0346012115478516, 1.0363452434539795, 1.038095235824585, 1.039818286895752, 1.0415921211242676, 1.043320894241333, 1.0450568199157715, 1.0468175411224365, 1.0485568046569824, 1.050290822982788, 1.05202054977417, 1.053741216659546, 1.0554778575897217, 1.0572023391723633, 1.0589625835418701, 1.0606896877288818, 1.0624451637268066, 1.0641779899597168, 1.0659444332122803, 1.0676710605621338, 1.0694282054901123, 1.0711710453033447, 1.0729105472564697, 1.0746266841888428, 1.076364517211914, 1.07808256149292, 1.0798139572143555, 1.081547498703003, 1.0832951068878174, 1.0850303173065186, 1.0867609977722168, 1.088489055633545, 1.0902173519134521, 1.0919506549835205, 1.093684196472168, 1.095414638519287, 1.0971596240997314, 1.098879337310791, 1.1005969047546387, 1.1023125648498535, 1.1040570735931396, 1.1057703495025635, 1.1074912548065186, 1.109320878982544, 1.1110525131225586, 1.112778663635254, 1.1145005226135254, 1.1162259578704834, 1.1179594993591309, 1.119692087173462, 1.1214263439178467, 1.1231915950775146, 1.1249358654022217, 1.126654863357544, 1.1284058094024658, 1.1301417350769043, 1.1318883895874023, 1.1336297988891602, 1.1353700160980225, 1.1371028423309326, 1.1388287544250488, 1.1405532360076904, 1.1422913074493408, 1.1440150737762451, 1.145745038986206, 1.1474714279174805, 1.1492180824279785, 1.150942325592041, 1.1526720523834229, 1.1544055938720703, 1.1561434268951416, 1.1578688621520996, 1.1596159934997559, 1.161346435546875, 1.1631064414978027, 1.164825439453125, 1.166583776473999, 1.1683199405670166, 1.1700823307037354, 1.1718122959136963, 1.173553228378296, 1.1752963066101074, 1.1770267486572266, 1.1787385940551758, 1.18045973777771, 1.1821939945220947, 1.1839439868927002, 1.1856920719146729, 1.18743896484375, 1.1891679763793945, 1.1908884048461914, 1.1925969123840332, 1.1943118572235107, 1.1960289478302002, 1.197749376296997, 1.1994829177856445, 1.2012183666229248, 1.2029495239257812, 1.204681158065796, 1.2064037322998047, 1.2081420421600342, 1.2099599838256836, 1.2116892337799072, 1.2134158611297607, 1.2151389122009277, 1.216867208480835, 1.2185921669006348, 1.2203176021575928, 1.2220454216003418, 1.2237882614135742, 1.2255313396453857, 1.2272558212280273, 1.2289962768554688, 1.2307331562042236, 1.2324926853179932, 1.2342329025268555, 1.2359869480133057, 1.2377262115478516, 1.2394795417785645, 1.2412259578704834, 1.2429778575897217, 1.2447118759155273, 1.2464625835418701, 1.2482030391693115, 1.2499468326568604, 1.251682996749878, 1.253417730331421, 1.2551512718200684, 1.2568862438201904, 1.2586076259613037, 1.260380744934082, 1.2621135711669922, 1.2638583183288574, 1.2656006813049316, 1.2673392295837402, 1.2690718173980713, 1.2708423137664795, 1.2725722789764404, 1.2743139266967773, 1.2760612964630127, 1.2778058052062988, 1.2795486450195312, 1.28129243850708, 1.2830355167388916, 1.2847633361816406, 1.2865054607391357, 1.2882544994354248, 1.2899794578552246, 1.291731595993042, 1.293461799621582, 1.2951972484588623, 1.2969121932983398, 1.298630714416504, 1.300344705581665, 1.3020668029785156, 1.3037793636322021, 1.3055055141448975, 1.3072247505187988, 1.3089494705200195, 1.3107643127441406, 1.3125009536743164, 1.3142285346984863, 1.3159666061401367, 1.3176980018615723, 1.3194301128387451, 1.321157693862915, 1.3229143619537354, 1.3246612548828125, 1.3263931274414062, 1.3281097412109375, 1.3298296928405762, 1.3315441608428955, 1.3333141803741455, 1.3350634574890137, 1.336824893951416, 1.3385732173919678, 1.3403232097625732, 1.3420710563659668, 1.343806266784668, 1.3455467224121094, 1.3473293781280518, 1.3490631580352783, 1.3507966995239258, 1.352522611618042, 1.3542616367340088, 1.355992078781128, 1.3577170372009277, 1.359487533569336, 1.3612315654754639, 1.3629701137542725, 1.3646972179412842, 1.3664531707763672, 1.3681912422180176, 1.369940996170044, 1.3716745376586914, 1.3733997344970703, 1.375136137008667, 1.3768589496612549, 1.3785865306854248, 1.3803045749664307, 1.3820292949676514, 1.3837599754333496, 1.385500431060791, 1.3872411251068115, 1.3889718055725098, 1.390685796737671, 1.3924169540405273, 1.3941426277160645, 1.395873785018921, 1.3975894451141357, 1.3993234634399414, 1.401052474975586, 1.4027783870697021, 1.4045085906982422, 1.406264066696167, 1.4079921245574951, 1.4097254276275635, 1.4115548133850098, 1.4133052825927734, 1.4150354862213135, 1.41676664352417, 1.418501853942871, 1.420231819152832, 1.4219727516174316, 1.423755168914795, 1.425506830215454, 1.4272570610046387, 1.4289865493774414, 1.4307224750518799, 1.4324603080749512, 1.434206485748291, 1.4359440803527832, 1.437682867050171, 1.4394197463989258, 1.441155195236206, 1.4428884983062744, 1.4446234703063965, 1.44637131690979, 1.4481151103973389, 1.449845790863037, 1.4515900611877441, 1.4533238410949707, 1.4550666809082031, 1.4568004608154297, 1.4585678577423096, 1.460343599319458, 1.4620814323425293, 1.4638068675994873, 1.4655394554138184, 1.467301607131958, 1.469054937362671, 1.4708130359649658, 1.4725406169891357, 1.4742515087127686, 1.4759883880615234, 1.4777095317840576, 1.4794349670410156, 1.4811570644378662, 1.4828808307647705, 1.484588861465454, 1.4863231182098389, 1.48805832862854, 1.4897892475128174, 1.491516351699829, 1.4932494163513184, 1.4949777126312256, 1.4967057704925537, 1.4984281063079834, 1.5001568794250488, 1.501877784729004, 1.5036020278930664, 1.5053191184997559, 1.5070693492889404, 1.5087990760803223, 1.5105395317077637, 1.5123822689056396, 1.5141234397888184, 1.515869379043579, 1.517599105834961, 1.5193336009979248, 1.5210731029510498, 1.5228126049041748, 1.5245757102966309, 1.5262935161590576, 1.5280120372772217, 1.5297253131866455, 1.5314421653747559, 1.5331690311431885, 1.5349063873291016, 1.5366275310516357, 1.5383591651916504, 1.54007887840271, 1.5418376922607422, 1.543581247329712, 1.5453219413757324, 1.5470914840698242, 1.548825979232788, 1.5505805015563965, 1.5523133277893066, 1.5540308952331543, 1.5557541847229004, 1.5574836730957031, 1.5592384338378906, 1.5609726905822754, 1.5627188682556152, 1.5644583702087402, 1.5662200450897217, 1.567946434020996, 1.5696942806243896, 1.5714361667633057, 1.5731613636016846, 1.5748908519744873, 1.576625108718872, 1.578359842300415, 1.580106496810913, 1.5818212032318115, 1.583554744720459, 1.5852789878845215, 1.5870065689086914, 1.588731050491333, 1.590465784072876, 1.5921974182128906, 1.5939323902130127, 1.5956497192382812, 1.5973808765411377, 1.5991034507751465, 1.600820779800415, 1.6025488376617432, 1.6042983531951904, 1.606025218963623, 1.6077609062194824, 1.6094896793365479, 1.6112282276153564, 1.6130778789520264, 1.6148169040679932, 1.6165459156036377, 1.6182847023010254, 1.6200029850006104, 1.6217215061187744, 1.6234753131866455, 1.6252057552337646, 1.626943588256836, 1.6286742687225342, 1.630399465560913, 1.6321229934692383, 1.6338322162628174, 1.6355586051940918, 1.6372711658477783, 1.639023780822754, 1.6407382488250732, 1.6424708366394043, 1.6441960334777832, 1.6459312438964844, 1.6476640701293945, 1.649402379989624, 1.651125192642212, 1.6528420448303223, 1.654561996459961, 1.6562838554382324, 1.6580102443695068, 1.6597645282745361, 1.6614878177642822, 1.663214921951294, 1.6649425029754639, 1.6666998863220215, 1.6684517860412598, 1.6702332496643066, 1.6719624996185303, 1.6736829280853271, 1.6754164695739746, 1.6771559715270996, 1.6788825988769531, 1.6805994510650635, 1.6823210716247559, 1.6840612888336182, 1.6857852935791016, 1.687528371810913, 1.6892735958099365, 1.691007375717163, 1.6927239894866943, 1.6944456100463867, 1.6961781978607178, 1.6979146003723145, 1.6996362209320068, 1.7013792991638184, 1.703108787536621, 1.7048277854919434, 1.7065541744232178, 1.7082810401916504, 1.7100098133087158, 1.7117431163787842, 1.7135868072509766, 1.715327262878418, 1.7170679569244385, 1.718799114227295, 1.7205331325531006, 1.7222747802734375, 1.7240378856658936, 1.7257671356201172, 1.727503776550293, 1.7292325496673584, 1.7309629917144775, 1.732682704925537, 1.7344117164611816, 1.7361528873443604], "average_iteration_time": 0.0017361528873443605, "iteration_time_stderr": 7.679031426988436e-07}
{"game": "kuhn_poker", "node_count": 58, "terminal_node_count": 30, "information_set_count": 16, "action_count": 3, "player_count": 3, "nature": true, "height": 5, "sparsities": {"action_nodes": 0.9655172413793104, "information_set_actions": 0.9166666666666666, "node_players": 0.0, "level_graphs": 0.9966111771700357, "graph": 0.9830558858501783}, "branching_factor": 2.0357142857142856, "setup_time": 0.006823539733886719, "iteration_timestamps": [0.0, 0.0009098052978515625, 0.0016045570373535156, 0.0022962093353271484, 0.002993345260620117, 0.003686189651489258, 0.004367351531982422, 0.0050601959228515625, 0.005745887756347656, 0.006426572799682617, 0.007111787796020508, 0.007802009582519531, 0.00848245620727539, 0.00917959213256836, 0.009875059127807617, 0.010558128356933594, 0.01125025749206543, 0.011940240859985352, 0.012631654739379883, 0.01332235336303711, 0.014042854309082031, 0.014734745025634766, 0.015410900115966797, 0.016102075576782227, 0.01678919792175293, 0.017460107803344727, 0.01815032958984375, 0.01883387565612793, 0.01951003074645996, 0.02019524574279785, 0.02088332176208496, 0.021559953689575195, 0.022241592407226562, 0.02292323112487793, 0.02360057830810547, 0.024285078048706055, 0.024976491928100586, 0.0256650447845459, 0.026341676712036133, 0.027026891708374023, 0.027708053588867188, 0.028390884399414062, 0.029074430465698242, 0.029759645462036133, 0.030438899993896484, 0.03112483024597168, 0.031813859939575195, 0.032492637634277344, 0.03317403793334961, 0.033858537673950195, 0.03453230857849121, 0.03521442413330078, 0.03589606285095215, 0.036568403244018555, 0.0372467041015625, 0.03792619705200195, 0.03860831260681152, 0.03929305076599121, 0.03997993469238281, 0.04066061973571777, 0.04133486747741699, 0.042020559310913086, 0.04270124435424805, 0.04337716102600098, 0.04407167434692383, 0.044754743576049805, 0.04543161392211914, 0.04611325263977051, 0.04679441452026367, 0.04747295379638672, 0.04815387725830078, 0.04883527755737305, 0.04951167106628418, 0.05019664764404297, 0.050879716873168945, 0.05155611038208008, 0.05223798751831055, 0.052916526794433594, 0.05359172821044922, 0.054274797439575195, 0.05495572090148926, 0.05564570426940918, 0.05632519721984863, 0.05701017379760742, 0.05769538879394531, 0.05836987495422363, 0.05905556678771973, 0.05974245071411133, 0.06041717529296875, 0.061105966567993164, 0.061788320541381836, 0.06249523162841797, 0.06318473815917969, 0.06387138366699219, 0.06454062461853027, 0.0652167797088623, 0.06589984893798828, 0.06657195091247559, 0.06725382804870605, 0.06793332099914551, 0.06861114501953125, 0.06929278373718262, 0.06997299194335938, 0.07065367698669434, 0.07133126258850098, 0.07201433181762695, 0.07269525527954102, 0.07337164878845215, 0.07405424118041992, 0.07474207878112793, 0.07541728019714355, 0.07610201835632324, 0.07679390907287598, 0.07746505737304688, 0.0781545639038086, 0.07883572578430176, 0.0795130729675293, 0.08019232749938965, 0.08086991310119629, 0.08154582977294922, 0.0822293758392334, 0.0829160213470459, 0.08359241485595703, 0.08427214622497559, 0.08495974540710449, 0.08564066886901855, 0.08631682395935059, 0.08699822425842285, 0.08771777153015137, 0.08842802047729492, 0.08910322189331055, 0.08977818489074707, 0.09044551849365234, 0.09113240242004395, 0.09180974960327148, 0.0924830436706543, 0.09316325187683105, 0.09384846687316895, 0.09451866149902344, 0.09520101547241211, 0.09588122367858887, 0.09656000137329102, 0.09724140167236328, 0.09793686866760254, 0.09862613677978516, 0.09930920600891113, 0.09999847412109375, 0.10069394111633301, 0.10148239135742188, 0.10217094421386719, 0.10286188125610352, 0.10354924201965332, 0.1042327880859375, 0.10491681098937988, 0.10559391975402832, 0.10627579689025879, 0.10696005821228027, 0.10764288902282715, 0.1083211898803711, 0.1090085506439209, 0.10969662666320801, 0.11037588119506836, 0.11106276512145996, 0.11174702644348145, 0.11242270469665527, 0.11311221122741699, 0.11383652687072754, 0.11451578140258789, 0.11519646644592285, 0.11588191986083984, 0.11655879020690918, 0.11723947525024414, 0.1179194450378418, 0.11859464645385742, 0.11927628517150879, 0.11995697021484375, 0.12063884735107422, 0.1213068962097168, 0.12197732925415039, 0.12265300750732422, 0.1233208179473877, 0.1240391731262207, 0.12471985816955566, 0.12538743019104004, 0.12607026100158691, 0.1267411708831787, 0.12740850448608398, 0.1280837059020996, 0.12877297401428223, 0.12945818901062012, 0.13014888763427734, 0.1308600902557373, 0.13154268264770508, 0.13223814964294434, 0.13293027877807617, 0.13360881805419922, 0.13429617881774902, 0.13498163223266602, 0.1356656551361084, 0.13634777069091797, 0.13703322410583496, 0.13771843910217285, 0.1383991241455078, 0.1390848159790039, 0.1397716999053955, 0.14045476913452148, 0.1411454677581787, 0.1418313980102539, 0.14251112937927246, 0.14319086074829102, 0.14388012886047363, 0.14457082748413086, 0.14526009559631348, 0.1459493637084961, 0.14663338661193848, 0.14731311798095703, 0.14800286293029785, 0.14868903160095215, 0.1493697166442871, 0.1500556468963623, 0.1507413387298584, 0.1514127254486084, 0.15209150314331055, 0.1527700424194336, 0.15343856811523438, 0.15413117408752441, 0.15482330322265625, 0.15550923347473145, 0.15619993209838867, 0.1568918228149414, 0.1575765609741211, 0.15826749801635742, 0.1589515209197998, 0.1596381664276123, 0.16032147407531738, 0.16101646423339844, 0.16170573234558105, 0.1623854637145996, 0.1630842685699463, 0.16378998756408691, 0.16446971893310547, 0.16515827178955078, 0.16584300994873047, 0.16652798652648926, 0.16721844673156738, 0.16790366172790527, 0.16858482360839844, 0.16927146911621094, 0.16995811462402344, 0.17064404487609863, 0.1713244915008545, 0.1720130443572998, 0.1726987361907959, 0.17338061332702637, 0.17406940460205078, 0.17475605010986328, 0.17543959617614746, 0.176133394241333, 0.17683029174804688, 0.17751169204711914, 0.17819833755493164, 0.17888402938842773, 0.1795663833618164, 0.180250883102417, 0.18093657493591309, 0.1816239356994629, 0.18230175971984863, 0.18298578262329102, 0.18367457389831543, 0.1843552589416504, 0.18503713607788086, 0.18572282791137695, 0.18639397621154785, 0.1870732307434082, 0.187791109085083, 0.18850493431091309, 0.18918156623840332, 0.18987178802490234, 0.19054627418518066, 0.19123244285583496, 0.19192123413085938, 0.19260215759277344, 0.19328856468200684, 0.19397187232971191, 0.1946570873260498, 0.19533634185791016, 0.19602322578430176, 0.19671058654785156, 0.1973888874053955, 0.19807839393615723, 0.19877004623413086, 0.19945120811462402, 0.20014286041259766, 0.20082759857177734, 0.20150399208068848, 0.20229744911193848, 0.2029879093170166, 0.2036759853363037, 0.20435476303100586, 0.2050468921661377, 0.20573043823242188, 0.20641350746154785, 0.20709824562072754, 0.20778536796569824, 0.2084648609161377, 0.20914387702941895, 0.20982027053833008, 0.21049213409423828, 0.21118497848510742, 0.21187758445739746, 0.21255803108215332, 0.21324729919433594, 0.2139759063720703, 0.21466374397277832, 0.21534156799316406, 0.21602869033813477, 0.21671438217163086, 0.2173905372619629, 0.21807265281677246, 0.21875619888305664, 0.21943211555480957, 0.22011733055114746, 0.22080135345458984, 0.22147774696350098, 0.22216224670410156, 0.22284531593322754, 0.2235260009765625, 0.22421002388000488, 0.22489619255065918, 0.22557711601257324, 0.2262589931488037, 0.22694754600524902, 0.22763752937316895, 0.2283167839050293, 0.2290055751800537, 0.22969412803649902, 0.23036909103393555, 0.23105072975158691, 0.23173165321350098, 0.23239922523498535, 0.2330796718597412, 0.23376202583312988, 0.23443198204040527, 0.23511219024658203, 0.23580455780029297, 0.23647809028625488, 0.237166166305542, 0.2378532886505127, 0.23853230476379395, 0.23921489715576172, 0.2399005889892578, 0.24057912826538086, 0.24126219749450684, 0.24193954467773438, 0.24261260032653809, 0.24329543113708496, 0.24397897720336914, 0.24465703964233398, 0.24533462524414062, 0.2460315227508545, 0.2467207908630371, 0.24739789962768555, 0.2480764389038086, 0.24875640869140625, 0.24943232536315918, 0.25011539459228516, 0.25080060958862305, 0.2514762878417969, 0.2521665096282959, 0.2528495788574219, 0.2535223960876465, 0.2542078495025635, 0.25489044189453125, 0.25556254386901855, 0.2562427520751953, 0.2569267749786377, 0.25760412216186523, 0.2582838535308838, 0.25896453857421875, 0.2596466541290283, 0.26031994819641113, 0.2610039710998535, 0.26169729232788086, 0.2623772621154785, 0.26309823989868164, 0.2637827396392822, 0.26445770263671875, 0.2651326656341553, 0.26581835746765137, 0.26648974418640137, 0.2671699523925781, 0.26784777641296387, 0.2685208320617676, 0.2691986560821533, 0.2698788642883301, 0.27055835723876953, 0.2712416648864746, 0.27193403244018555, 0.27260661125183105, 0.273284912109375, 0.2739710807800293, 0.27465152740478516, 0.27532434463500977, 0.2760043144226074, 0.2766900062561035, 0.277357816696167, 0.2780485153198242, 0.2787294387817383, 0.2793998718261719, 0.28007960319519043, 0.28076171875, 0.28143787384033203, 0.2821195125579834, 0.28279876708984375, 0.28346824645996094, 0.28415513038635254, 0.2848358154296875, 0.28550052642822266, 0.2861766815185547, 0.2868638038635254, 0.2875373363494873, 0.2882843017578125, 0.2889688014984131, 0.2896463871002197, 0.2903158664703369, 0.29099559783935547, 0.2916758060455322, 0.29235172271728516, 0.29303956031799316, 0.2937157154083252, 0.2943902015686035, 0.2950763702392578, 0.295759916305542, 0.2964355945587158, 0.2971210479736328, 0.29780006408691406, 0.2984895706176758, 0.29917240142822266, 0.29985690116882324, 0.30053019523620605, 0.3012092113494873, 0.30188989639282227, 0.30266714096069336, 0.30333948135375977, 0.30402684211730957, 0.30470943450927734, 0.30538082122802734, 0.30606508255004883, 0.3067471981048584, 0.3074195384979248, 0.30809974670410156, 0.30878138542175293, 0.30945634841918945, 0.3101363182067871, 0.31081485748291016, 0.311490535736084, 0.3121762275695801, 0.31286025047302246, 0.31355810165405273, 0.3142518997192383, 0.31493258476257324, 0.31560683250427246, 0.3162832260131836, 0.3169596195220947, 0.3176395893096924, 0.318312406539917, 0.31899237632751465, 0.3196709156036377, 0.3203413486480713, 0.32102084159851074, 0.3216977119445801, 0.3223705291748047, 0.32305145263671875, 0.3237292766571045, 0.3244011402130127, 0.3250858783721924, 0.325763463973999, 0.326432466506958, 0.32711100578308105, 0.327789306640625, 0.3284604549407959, 0.32914090156555176, 0.3298203945159912, 0.3304920196533203, 0.33116841316223145, 0.33184337615966797, 0.33251523971557617, 0.3332102298736572, 0.33389711380004883, 0.33457469940185547, 0.3352503776550293, 0.33592820167541504, 0.33660101890563965, 0.33728456497192383, 0.3379650115966797, 0.3386404514312744, 0.33931636810302734, 0.3399934768676758, 0.3406689167022705, 0.3413405418395996, 0.34201598167419434, 0.3426949977874756, 0.3433659076690674, 0.34404587745666504, 0.3447303771972656, 0.34540605545043945, 0.3460876941680908, 0.3467681407928467, 0.3474411964416504, 0.3481168746948242, 0.3487977981567383, 0.3494715690612793, 0.35015106201171875, 0.3508284091949463, 0.3514981269836426, 0.35217738151550293, 0.3528625965118408, 0.3535327911376953, 0.35421204566955566, 0.3548929691314697, 0.35557007789611816, 0.35625195503234863, 0.3569331169128418, 0.35761213302612305, 0.35830259323120117, 0.35898828506469727, 0.359682559967041, 0.36036205291748047, 0.3610537052154541, 0.3617427349090576, 0.3624267578125, 0.3631582260131836, 0.36385130882263184, 0.3645298480987549, 0.36521196365356445, 0.3658943176269531, 0.3665733337402344, 0.36725902557373047, 0.36794042587280273, 0.368621826171875, 0.36929869651794434, 0.3699831962585449, 0.370668888092041, 0.37134575843811035, 0.37203288078308105, 0.37271833419799805, 0.3733952045440674, 0.37408018112182617, 0.37476372718811035, 0.3754391670227051, 0.37612128257751465, 0.3768167495727539, 0.37749695777893066, 0.37818455696105957, 0.3788766860961914, 0.379558801651001, 0.3802480697631836, 0.3809356689453125, 0.3816413879394531, 0.3823213577270508, 0.3830068111419678, 0.3836953639984131, 0.38437628746032715, 0.38506484031677246, 0.38575029373168945, 0.3864290714263916, 0.3871176242828369, 0.38784217834472656, 0.3885641098022461, 0.3892402648925781, 0.3899233341217041, 0.39060258865356445, 0.3912844657897949, 0.3919651508331299, 0.39264583587646484, 0.39331912994384766, 0.39400386810302734, 0.39468836784362793, 0.39536213874816895, 0.3960425853729248, 0.39671993255615234, 0.39739108085632324, 0.3980824947357178, 0.39876532554626465, 0.3994429111480713, 0.4001281261444092, 0.40080952644348145, 0.40148353576660156, 0.4021639823913574, 0.4029519557952881, 0.4036366939544678, 0.4043128490447998, 0.40499448776245117, 0.4056737422943115, 0.4063456058502197, 0.4070281982421875, 0.4077115058898926, 0.4083869457244873, 0.40906643867492676, 0.40975022315979004, 0.41042399406433105, 0.41110682487487793, 0.4117908477783203, 0.41246652603149414, 0.4131500720977783, 0.4138631820678711, 0.414539098739624, 0.41521763801574707, 0.4158968925476074, 0.4165778160095215, 0.41726183891296387, 0.41794776916503906, 0.4186360836029053, 0.41931819915771484, 0.4200613498687744, 0.4207468032836914, 0.4214210510253906, 0.42209792137145996, 0.422778844833374, 0.42345285415649414, 0.424135684967041, 0.4248185157775879, 0.4254932403564453, 0.42618560791015625, 0.4268679618835449, 0.4275386333465576, 0.4282207489013672, 0.4289114475250244, 0.42958831787109375, 0.4302666187286377, 0.4309561252593994, 0.4316434860229492, 0.43231964111328125, 0.4329977035522461, 0.43367934226989746, 0.4343535900115967, 0.43503618240356445, 0.4357154369354248, 0.4363870620727539, 0.43706655502319336, 0.4377436637878418, 0.4384143352508545, 0.43909621238708496, 0.4397737979888916, 0.4404454231262207, 0.44112396240234375, 0.4418034553527832, 0.4424760341644287, 0.4431571960449219, 0.44383978843688965, 0.4445154666900635, 0.44520139694213867, 0.445880651473999, 0.44655442237854004, 0.4472362995147705, 0.44791746139526367, 0.44858884811401367, 0.4492640495300293, 0.44994258880615234, 0.45062875747680664, 0.4513068199157715, 0.45199036598205566, 0.45267772674560547, 0.4533512592315674, 0.45403265953063965, 0.45471692085266113, 0.45539402961730957, 0.45607900619506836, 0.4567606449127197, 0.45743393898010254, 0.4581122398376465, 0.45879697799682617, 0.4594709873199463, 0.46015191078186035, 0.4608466625213623, 0.46152234077453613, 0.46220970153808594, 0.4629206657409668, 0.4636099338531494, 0.4642930030822754, 0.4649806022644043, 0.4656639099121094, 0.4663410186767578, 0.4670267105102539, 0.46770596504211426, 0.46837925910949707, 0.46906495094299316, 0.46974873542785645, 0.4704272747039795, 0.4711165428161621, 0.4718005657196045, 0.4724762439727783, 0.4731605052947998, 0.47384023666381836, 0.47451305389404297, 0.47519540786743164, 0.4758777618408203, 0.4765603542327881, 0.47725486755371094, 0.4779393672943115, 0.47861480712890625, 0.4792971611022949, 0.479982852935791, 0.48066258430480957, 0.4813382625579834, 0.48201823234558105, 0.48270702362060547, 0.4833793640136719, 0.48405933380126953, 0.4847409725189209, 0.48541688919067383, 0.4861011505126953, 0.48679423332214355, 0.48746585845947266, 0.48821544647216797, 0.4889068603515625, 0.48958659172058105, 0.4902679920196533, 0.49094462394714355, 0.4916245937347412, 0.49230194091796875, 0.4929838180541992, 0.4936671257019043, 0.4943399429321289, 0.4950249195098877, 0.4957149028778076, 0.4963986873626709, 0.4970872402191162, 0.4977700710296631, 0.4984440803527832, 0.49912381172180176, 0.49980616569519043, 0.5004806518554688, 0.5011773109436035, 0.501863956451416, 0.5025420188903809, 0.5033304691314697, 0.5040183067321777, 0.5047063827514648, 0.5053832530975342, 0.5060675144195557, 0.5067548751831055, 0.507427453994751, 0.5081102848052979, 0.5087921619415283, 0.5094678401947021, 0.5101525783538818, 0.5108339786529541, 0.5115065574645996, 0.5121877193450928, 0.512866735458374, 0.513542890548706, 0.5142581462860107, 0.5149366855621338, 0.5156066417694092, 0.5162842273712158, 0.5169641971588135, 0.5176482200622559, 0.5183265209197998, 0.5190091133117676, 0.5196897983551025, 0.5203676223754883, 0.5210444927215576, 0.5217263698577881, 0.5223953723907471, 0.5230734348297119, 0.5237536430358887, 0.5244252681732178, 0.5251033306121826, 0.5257840156555176, 0.5264537334442139, 0.5271344184875488, 0.5278153419494629, 0.528491735458374, 0.529172420501709, 0.5298519134521484, 0.5305237770080566, 0.5312018394470215, 0.5318803787231445, 0.5325548648834229, 0.5332334041595459, 0.5339157581329346, 0.5345907211303711, 0.5352716445922852, 0.5359508991241455, 0.5366275310516357, 0.5373020172119141, 0.5379824638366699, 0.538663387298584, 0.5393328666687012, 0.5400168895721436, 0.5407023429870605, 0.5413734912872314, 0.5420544147491455, 0.5427370071411133, 0.5434122085571289, 0.5440959930419922, 0.5447790622711182, 0.5454521179199219, 0.5461342334747314, 0.5468177795410156, 0.547494649887085, 0.5481774806976318, 0.5488660335540771, 0.5495376586914062, 0.550220251083374, 0.5509047508239746, 0.5515789985656738, 0.5522603988647461, 0.5529413223266602, 0.5536215305328369, 0.5543019771575928, 0.5549819469451904, 0.5556590557098389, 0.5563335418701172, 0.5570275783538818, 0.5577192306518555, 0.5583930015563965, 0.5590784549713135, 0.559772253036499, 0.5604557991027832, 0.5611474514007568, 0.5618348121643066, 0.5625200271606445, 0.5632483959197998, 0.5639481544494629, 0.56463623046875, 0.5653185844421387, 0.566009521484375, 0.5667035579681396, 0.5673820972442627, 0.5680932998657227, 0.568779468536377, 0.5694591999053955, 0.5701453685760498, 0.5708281993865967, 0.5715055465698242, 0.5721871852874756, 0.5728702545166016, 0.5735464096069336, 0.5742292404174805, 0.5749170780181885, 0.5755937099456787, 0.5762786865234375, 0.5769739151000977, 0.5776574611663818, 0.5783376693725586, 0.5790226459503174, 0.5797076225280762, 0.5803840160369873, 0.5810673236846924, 0.5817532539367676, 0.5824322700500488, 0.583118200302124, 0.5838065147399902, 0.5844833850860596, 0.5851683616638184, 0.5858509540557861, 0.58652663230896, 0.5872116088867188, 0.5879278182983398, 0.5886549949645996, 0.5893313884735107, 0.5900166034698486, 0.5907001495361328, 0.5913777351379395, 0.5920593738555908, 0.5927417278289795, 0.593414306640625, 0.5940983295440674, 0.5947785377502441, 0.595458984375, 0.5961408615112305, 0.5968306064605713, 0.5975058078765869, 0.5981888771057129, 0.5988893508911133, 0.5995681285858154, 0.6002492904663086, 0.6009347438812256, 0.6016056537628174, 0.6022863388061523, 0.602963924407959, 0.6037468910217285, 0.6044204235076904, 0.6051037311553955, 0.6057868003845215, 0.606461763381958, 0.607140064239502, 0.6078212261199951, 0.6084957122802734, 0.6091773509979248, 0.6098544597625732, 0.6105258464813232, 0.6112062931060791, 0.6118910312652588, 0.6125667095184326, 0.6132497787475586, 0.6139628887176514, 0.6146495342254639, 0.6153192520141602, 0.615999698638916, 0.6166889667510986, 0.61737060546875, 0.6180596351623535, 0.6187419891357422, 0.619422435760498, 0.6201105117797852, 0.6208012104034424, 0.6214749813079834, 0.6221587657928467, 0.622844934463501, 0.6235208511352539, 0.6242077350616455, 0.6248917579650879, 0.6255712509155273, 0.6262557506561279, 0.6269423961639404, 0.6276290416717529, 0.6283082962036133, 0.6289925575256348, 0.6296792030334473, 0.6303555965423584, 0.631047248840332, 0.6317732334136963, 0.6324565410614014, 0.6331393718719482, 0.6338231563568115, 0.6344976425170898, 0.6351833343505859, 0.6358656883239746, 0.6365447044372559, 0.6372275352478027, 0.6379106044769287, 0.638587474822998, 0.6392722129821777, 0.6399610042572021, 0.6406445503234863, 0.6413252353668213, 0.6420094966888428, 0.6426973342895508, 0.6433756351470947, 0.6440608501434326, 0.6447446346282959, 0.6454243659973145, 0.6461071968078613, 0.6467924118041992, 0.647467851638794, 0.6481478214263916, 0.6488304138183594, 0.6495022773742676, 0.6501944065093994, 0.6508793830871582, 0.6515529155731201, 0.6522340774536133, 0.6529121398925781, 0.6535933017730713, 0.6542770862579346, 0.6549596786499023, 0.6556482315063477, 0.6563196182250977, 0.6570053100585938, 0.6576919555664062, 0.6583642959594727, 0.6590430736541748, 0.6597216129302979, 0.6603977680206299, 0.6610815525054932, 0.6617624759674072, 0.6624338626861572, 0.6631231307983398, 0.663804292678833, 0.6644759178161621, 0.6651554107666016, 0.6658382415771484, 0.6665136814117432, 0.6672003269195557, 0.6678822040557861, 0.6685545444488525, 0.6692337989807129, 0.6699130535125732, 0.6705842018127441, 0.6712627410888672, 0.6719417572021484, 0.6726295948028564, 0.6733098030090332, 0.6739954948425293, 0.6746790409088135, 0.6753544807434082, 0.6760411262512207, 0.6767253875732422, 0.677410364151001, 0.6780929565429688, 0.6787729263305664, 0.6794483661651611, 0.680140495300293, 0.680828332901001, 0.681499719619751, 0.6821811199188232, 0.6828591823577881, 0.6835308074951172], "average_iteration_time": 0.0006835308074951172, "iteration_time_stderr": 4.4180962289208876e-07}
{"game": "kuhn_poker(players=3)", "node_count": 617, "terminal_node_count": 312, "information_set_count": 65, "action_count": 4, "player_count": 4, "nature": true, "height": 8, "sparsities": {"action_nodes": 0.9902755267423015, "information_set_actions": 0.9791666666666666, "node_players": 0.0, "level_graphs": 0.9997977351591457, "graph": 0.9983818812731652}, "branching_factor": 2.019672131147541, "setup_time": 0.05753350257873535, "iteration_timestamps": [0.0, 0.0015850067138671875, 0.002798795700073242, 0.00399327278137207, 0.005176067352294922, 0.006354331970214844, 0.007535457611083984, 0.008709430694580078, 0.00988626480102539, 0.01106882095336914, 0.012243270874023438, 0.01342630386352539, 0.014597892761230469, 0.01578235626220703, 0.016964197158813477, 0.018138408660888672, 0.019336700439453125, 0.0205233097076416, 0.021715164184570312, 0.022896289825439453, 0.02407240867614746, 0.02525019645690918, 0.026429414749145508, 0.027599573135375977, 0.028772830963134766, 0.029960155487060547, 0.03113269805908203, 0.03231239318847656, 0.03350186347961426, 0.03468155860900879, 0.03586697578430176, 0.03704094886779785, 0.038219451904296875, 0.03940463066101074, 0.0405886173248291, 0.04177117347717285, 0.04294896125793457, 0.04412484169006348, 0.04530644416809082, 0.046550750732421875, 0.04771304130554199, 0.04887819290161133, 0.05004143714904785, 0.051216840744018555, 0.05239534378051758, 0.05356860160827637, 0.05473828315734863, 0.05591011047363281, 0.057077884674072266, 0.05825066566467285, 0.059430599212646484, 0.06060004234313965, 0.061760663986206055, 0.06292581558227539, 0.06409287452697754, 0.0652608871459961, 0.0664525032043457, 0.06762194633483887, 0.06879091262817383, 0.06996345520019531, 0.0711362361907959, 0.07234001159667969, 0.07351803779602051, 0.07468676567077637, 0.07585334777832031, 0.07702422142028809, 0.07819080352783203, 0.07936573028564453, 0.08053231239318848, 0.08169722557067871, 0.08286476135253906, 0.0840306282043457, 0.08520817756652832, 0.08639240264892578, 0.0875558853149414, 0.08872604370117188, 0.08988809585571289, 0.09105277061462402, 0.09221601486206055, 0.09338665008544922, 0.09455370903015137, 0.09572744369506836, 0.09689140319824219, 0.0980536937713623, 0.09921789169311523, 0.10039067268371582, 0.10166025161743164, 0.10282301902770996, 0.10399913787841797, 0.10517406463623047, 0.1063528060913086, 0.10752367973327637, 0.10867810249328613, 0.10984110832214355, 0.11100316047668457, 0.11217665672302246, 0.11339759826660156, 0.11457109451293945, 0.11574006080627441, 0.11690473556518555, 0.11806058883666992, 0.11921977996826172, 0.12040114402770996, 0.1215827465057373, 0.12274479866027832, 0.12391066551208496, 0.1250765323638916, 0.12625432014465332, 0.12743210792541504, 0.12859320640563965, 0.12975645065307617, 0.13092303276062012, 0.1320817470550537, 0.13324642181396484, 0.13443350791931152, 0.13560724258422852, 0.13677120208740234, 0.13793468475341797, 0.1390972137451172, 0.14028000831604004, 0.14145660400390625, 0.14263486862182617, 0.14380550384521484, 0.14496850967407227, 0.14619016647338867, 0.14737343788146973, 0.14854073524475098, 0.1497020721435547, 0.1508629322052002, 0.15202879905700684, 0.15319323539733887, 0.15436625480651855, 0.1555311679840088, 0.15671038627624512, 0.15788674354553223, 0.15905404090881348, 0.16021347045898438, 0.1613903045654297, 0.1625504493713379, 0.16371917724609375, 0.1648871898651123, 0.16605615615844727, 0.16723370552062988, 0.16840887069702148, 0.16957330703735352, 0.17074370384216309, 0.17194437980651855, 0.17310738563537598, 0.17426276206970215, 0.17543601989746094, 0.17659616470336914, 0.17775845527648926, 0.17892122268676758, 0.18009233474731445, 0.18125534057617188, 0.18242335319519043, 0.18358230590820312, 0.18474721908569336, 0.18590950965881348, 0.1870737075805664, 0.1882331371307373, 0.189408540725708, 0.19057250022888184, 0.19173192977905273, 0.19289422035217285, 0.1940596103668213, 0.1952202320098877, 0.19639253616333008, 0.19755911827087402, 0.1987295150756836, 0.19989562034606934, 0.2010633945465088, 0.20233798027038574, 0.20351219177246094, 0.20468592643737793, 0.20585107803344727, 0.2070157527923584, 0.20818710327148438, 0.2093522548675537, 0.2105247974395752, 0.21168804168701172, 0.21285295486450195, 0.21401524543762207, 0.2151780128479004, 0.21634459495544434, 0.21752166748046875, 0.2186877727508545, 0.21985864639282227, 0.22105979919433594, 0.2222433090209961, 0.22341322898864746, 0.2245786190032959, 0.225754976272583, 0.22693586349487305, 0.22811269760131836, 0.22928977012634277, 0.23047471046447754, 0.23165225982666016, 0.2328171730041504, 0.23398184776306152, 0.23515939712524414, 0.23633408546447754, 0.23750686645507812, 0.2386796474456787, 0.23984861373901367, 0.24102091789245605, 0.24219012260437012, 0.24337244033813477, 0.24454355239868164, 0.24571824073791504, 0.2469470500946045, 0.24811339378356934, 0.24927067756652832, 0.2504453659057617, 0.2516014575958252, 0.2527637481689453, 0.25394558906555176, 0.25511789321899414, 0.25628232955932617, 0.2574472427368164, 0.2586095333099365, 0.25977492332458496, 0.2609403133392334, 0.2621040344238281, 0.26326727867126465, 0.26444339752197266, 0.2656116485595703, 0.2667703628540039, 0.2679290771484375, 0.2691018581390381, 0.2702603340148926, 0.27142834663391113, 0.2726287841796875, 0.27379536628723145, 0.27495741844177246, 0.2761194705963135, 0.2772839069366455, 0.278454065322876, 0.2796149253845215, 0.2807803153991699, 0.28195714950561523, 0.2831418514251709, 0.28432655334472656, 0.2855100631713867, 0.28668642044067383, 0.2878718376159668, 0.2890479564666748, 0.2902255058288574, 0.29138946533203125, 0.29254937171936035, 0.2937126159667969, 0.2948791980743408, 0.2960395812988281, 0.2972085475921631, 0.29837489128112793, 0.29954028129577637, 0.300703763961792, 0.3018760681152344, 0.30314040184020996, 0.3043062686920166, 0.3054773807525635, 0.3066411018371582, 0.3078126907348633, 0.3089768886566162, 0.310138463973999, 0.31130504608154297, 0.31247615814208984, 0.3136422634124756, 0.3148019313812256, 0.315976619720459, 0.31714391708374023, 0.3183126449584961, 0.31948184967041016, 0.3206470012664795, 0.3218390941619873, 0.32300281524658203, 0.3241567611694336, 0.32532215118408203, 0.3264915943145752, 0.3276515007019043, 0.328815221786499, 0.32998228073120117, 0.331146240234375, 0.3323392868041992, 0.33351969718933105, 0.3347046375274658, 0.3358945846557617, 0.3370647430419922, 0.3382258415222168, 0.3394021987915039, 0.3405642509460449, 0.34172534942626953, 0.3428840637207031, 0.34404921531677246, 0.34520745277404785, 0.34642934799194336, 0.3475983142852783, 0.3487589359283447, 0.3499126434326172, 0.3510715961456299, 0.3522305488586426, 0.35340166091918945, 0.35457372665405273, 0.3557412624359131, 0.3569169044494629, 0.35810256004333496, 0.3592793941497803, 0.36046338081359863, 0.3616364002227783, 0.36281323432922363, 0.3639962673187256, 0.36517333984375, 0.3663499355316162, 0.3675410747528076, 0.36871862411499023, 0.36989378929138184, 0.37106943130493164, 0.37227606773376465, 0.37345314025878906, 0.3746168613433838, 0.37578320503234863, 0.376955509185791, 0.37812352180480957, 0.3793008327484131, 0.3804764747619629, 0.3816525936126709, 0.38282275199890137, 0.383991003036499, 0.38515663146972656, 0.38633298873901367, 0.38750743865966797, 0.38868069648742676, 0.3898508548736572, 0.3910665512084961, 0.39223265647888184, 0.39340925216674805, 0.3945789337158203, 0.3957505226135254, 0.39690661430358887, 0.39807724952697754, 0.3992464542388916, 0.40042853355407715, 0.4015920162200928, 0.40274810791015625, 0.4040074348449707, 0.40517663955688477, 0.4063382148742676, 0.4075150489807129, 0.40868210792541504, 0.40984368324279785, 0.41101884841918945, 0.4121880531311035, 0.41336536407470703, 0.4145474433898926, 0.4157223701477051, 0.4169178009033203, 0.41810011863708496, 0.4192779064178467, 0.4204590320587158, 0.42163562774658203, 0.42281103134155273, 0.42398715019226074, 0.4251558780670166, 0.42632317543029785, 0.42749738693237305, 0.42866969108581543, 0.4298391342163086, 0.43100953102111816, 0.432178258895874, 0.43337392807006836, 0.4345419406890869, 0.43572115898132324, 0.4368908405303955, 0.43805861473083496, 0.43922996520996094, 0.44040775299072266, 0.44157934188842773, 0.44275522232055664, 0.44391918182373047, 0.4450826644897461, 0.44630885124206543, 0.4475092887878418, 0.44921064376831055, 0.4509742259979248, 0.4527554512023926, 0.454542875289917, 0.4563155174255371, 0.4579639434814453, 0.4591946601867676, 0.46038293838500977, 0.46155881881713867, 0.46273016929626465, 0.46388840675354004, 0.4650590419769287, 0.46624183654785156, 0.4674336910247803, 0.4686105251312256, 0.4697842597961426, 0.4709491729736328, 0.47216176986694336, 0.4733400344848633, 0.4745333194732666, 0.4756913185119629, 0.476865291595459, 0.4780313968658447, 0.47919726371765137, 0.4803650379180908, 0.48152661323547363, 0.48269057273864746, 0.4838736057281494, 0.4850423336029053, 0.486220121383667, 0.48740053176879883, 0.4885749816894531, 0.48974180221557617, 0.4909019470214844, 0.4920637607574463, 0.49323511123657227, 0.4944009780883789, 0.49556398391723633, 0.49672961235046387, 0.4979057312011719, 0.49907445907592773, 0.5002391338348389, 0.501408576965332, 0.5025806427001953, 0.5037462711334229, 0.5049045085906982, 0.5060756206512451, 0.5072498321533203, 0.508538007736206, 0.5097043514251709, 0.5108695030212402, 0.5120465755462646, 0.5132181644439697, 0.5143883228302002, 0.5155527591705322, 0.5167162418365479, 0.517890214920044, 0.5190610885620117, 0.5202317237854004, 0.5214457511901855, 0.5226073265075684, 0.5237724781036377, 0.5249354839324951, 0.5260934829711914, 0.5272462368011475, 0.5284109115600586, 0.5295782089233398, 0.5307519435882568, 0.53192138671875, 0.5330898761749268, 0.5342550277709961, 0.5354363918304443, 0.5365970134735107, 0.5377554893493652, 0.5389184951782227, 0.5400867462158203, 0.5412499904632568, 0.5424222946166992, 0.5435855388641357, 0.5447471141815186, 0.5459024906158447, 0.5471227169036865, 0.548283576965332, 0.5494649410247803, 0.5506303310394287, 0.5518014430999756, 0.5529665946960449, 0.5541331768035889, 0.5552990436553955, 0.556466817855835, 0.5576274394989014, 0.5588061809539795, 0.5599725246429443, 0.5611422061920166, 0.5623064041137695, 0.5634768009185791, 0.5646533966064453, 0.565814733505249, 0.5669782161712646, 0.5681483745574951, 0.5693237781524658, 0.5705018043518066, 0.5716774463653564, 0.5728752613067627, 0.5740334987640381, 0.5751907825469971, 0.5763566493988037, 0.5775434970855713, 0.5787012577056885, 0.579857587814331, 0.5810143947601318, 0.5821933746337891, 0.5833680629730225, 0.5845363140106201, 0.5857036113739014, 0.5868666172027588, 0.5880272388458252, 0.5891866683959961, 0.590348482131958, 0.5915186405181885, 0.5926804542541504, 0.5938575267791748, 0.5950369834899902, 0.5962083339691162, 0.5973801612854004, 0.5985395908355713, 0.5997014045715332, 0.6008617877960205, 0.6020352840423584, 0.6032023429870605, 0.604386568069458, 0.6055600643157959, 0.606722354888916, 0.6078836917877197, 0.6091446876525879, 0.6103222370147705, 0.6114983558654785, 0.6126654148101807, 0.6138391494750977, 0.6150162220001221, 0.6161813735961914, 0.6173427104949951, 0.6185078620910645, 0.6196727752685547, 0.6208312511444092, 0.6220264434814453, 0.6231906414031982, 0.6243674755096436, 0.6255357265472412, 0.6267025470733643, 0.6278657913208008, 0.6290392875671387, 0.6302037239074707, 0.6313705444335938, 0.6325349807739258, 0.6337041854858398, 0.6348788738250732, 0.6360569000244141, 0.6372332572937012, 0.6384098529815674, 0.6395714282989502, 0.6407520771026611, 0.6419169902801514, 0.6430857181549072, 0.6442475318908691, 0.6454305648803711, 0.646660566329956, 0.6478230953216553, 0.6489748954772949, 0.6501419544219971, 0.6513023376464844, 0.6524710655212402, 0.6536242961883545, 0.6547801494598389, 0.6559393405914307, 0.657113790512085, 0.6582760810852051, 0.6594555377960205, 0.6606185436248779, 0.6617813110351562, 0.6629383563995361, 0.6640973091125488, 0.6652579307556152, 0.6664454936981201, 0.6676149368286133, 0.6687827110290527, 0.6699533462524414, 0.671123743057251, 0.6723237037658691, 0.6734960079193115, 0.6746504306793213, 0.6758143901824951, 0.6769716739654541, 0.6781344413757324, 0.6792938709259033, 0.6804673671722412, 0.6816260814666748, 0.6827821731567383, 0.6839396953582764, 0.6851036548614502, 0.6862843036651611, 0.6874649524688721, 0.6886491775512695, 0.6898205280303955, 0.6909875869750977, 0.6921532154083252, 0.693312406539917, 0.6944901943206787, 0.6956565380096436, 0.6968173980712891, 0.6979942321777344, 0.6991722583770752, 0.700336217880249, 0.7015101909637451, 0.7026660442352295, 0.7038259506225586, 0.7050042152404785, 0.7061645984649658, 0.7073254585266113, 0.7085003852844238, 0.7097725868225098, 0.7109372615814209, 0.7120983600616455, 0.7132954597473145, 0.7144632339477539, 0.7156221866607666, 0.716792106628418, 0.717963695526123, 0.7191290855407715, 0.7202908992767334, 0.7214782238006592, 0.7226510047912598, 0.7238106727600098, 0.7249715328216553, 0.726130485534668, 0.7273132801055908, 0.7284824848175049, 0.729644775390625, 0.7308132648468018, 0.731980562210083, 0.7331492900848389, 0.7343111038208008, 0.7354960441589355, 0.73667311668396, 0.7378370761871338, 0.739006519317627, 0.7401680946350098, 0.7413299083709717, 0.7424983978271484, 0.743659496307373, 0.7448186874389648, 0.7459962368011475, 0.7472319602966309, 0.748405933380127, 0.749563455581665, 0.750727653503418, 0.7518839836120605, 0.7530467510223389, 0.754209041595459, 0.7553904056549072, 0.7565622329711914, 0.757723331451416, 0.7588798999786377, 0.7600429058074951, 0.7612128257751465, 0.7623915672302246, 0.7635626792907715, 0.7647337913513184, 0.765887975692749, 0.7670471668243408, 0.768212080001831, 0.7693896293640137, 0.7705490589141846, 0.7717194557189941, 0.772925853729248, 0.7741031646728516, 0.7752699851989746, 0.7764403820037842, 0.7775976657867432, 0.7787704467773438, 0.7799324989318848, 0.7810921669006348, 0.7822496891021729, 0.7834334373474121, 0.7845981121063232, 0.7857661247253418, 0.786931037902832, 0.7880911827087402, 0.7892546653747559, 0.7904219627380371, 0.7915902137756348, 0.7927656173706055, 0.7939300537109375, 0.7951009273529053, 0.7962677478790283, 0.7974376678466797, 0.7986009120941162, 0.7998054027557373, 0.8009724617004395, 0.8021399974822998, 0.80330491065979, 0.8044812679290771, 0.8056426048278809, 0.8068101406097412, 0.8079686164855957, 0.8091299533843994, 0.8104081153869629, 0.8115947246551514, 0.8127622604370117, 0.8139286041259766, 0.8151063919067383, 0.8162829875946045, 0.8174607753753662, 0.8186497688293457, 0.8198156356811523, 0.8210127353668213, 0.8222055435180664, 0.8233919143676758, 0.8245811462402344, 0.8257761001586914, 0.8269553184509277, 0.8281247615814209, 0.8292999267578125, 0.8304779529571533, 0.8316447734832764, 0.8328261375427246, 0.8339943885803223, 0.8351960182189941, 0.8363900184631348, 0.8375787734985352, 0.8387711048126221, 0.8399579524993896, 0.8411393165588379, 0.8423242568969727, 0.8435120582580566, 0.8446965217590332, 0.8458764553070068, 0.8471193313598633, 0.8482959270477295, 0.8494763374328613, 0.850642204284668, 0.8518095016479492, 0.8529784679412842, 0.8541500568389893, 0.8553218841552734, 0.8565032482147217, 0.8576781749725342, 0.8588564395904541, 0.8600423336029053, 0.8612110614776611, 0.8623874187469482, 0.8635632991790771, 0.8647332191467285, 0.8659036159515381, 0.8670833110809326, 0.868257999420166, 0.8694338798522949, 0.870603084564209, 0.8717753887176514, 0.872978925704956, 0.8741462230682373, 0.8753185272216797, 0.8764955997467041, 0.8776657581329346, 0.8788378238677979, 0.880007266998291, 0.8811709880828857, 0.8823442459106445, 0.8835141658782959, 0.8846838474273682, 0.8858420848846436, 0.8870072364807129, 0.8881685733795166, 0.8893568515777588, 0.8905379772186279, 0.8917577266693115, 0.8929290771484375, 0.8940973281860352, 0.8952651023864746, 0.8964457511901855, 0.8976104259490967, 0.8987798690795898, 0.8999505043029785, 0.9011225700378418, 0.9022915363311768, 0.9034707546234131, 0.9046430587768555, 0.9058165550231934, 0.9069862365722656, 0.9081528186798096, 0.90932297706604, 0.9105026721954346, 0.9117791652679443, 0.9129467010498047, 0.9141204357147217, 0.9152958393096924, 0.9164631366729736, 0.9176380634307861, 0.9188129901885986, 0.9199845790863037, 0.921156644821167, 0.922325611114502, 0.9234969615936279, 0.9246714115142822, 0.9258365631103516, 0.9269981384277344, 0.9281632900238037, 0.9293301105499268, 0.9305002689361572, 0.931668758392334, 0.9328343868255615, 0.9340007305145264, 0.9351603984832764, 0.9363300800323486, 0.9374988079071045, 0.938664436340332, 0.9398412704467773, 0.9410243034362793, 0.9422087669372559, 0.9434020519256592, 0.944572925567627, 0.945749044418335, 0.9469850063323975, 0.9481720924377441, 0.9493463039398193, 0.9505290985107422, 0.9516985416412354, 0.9528770446777344, 0.9540464878082275, 0.9552164077758789, 0.9563913345336914, 0.9575662612915039, 0.9587326049804688, 0.9599032402038574, 0.9610741138458252, 0.9622464179992676, 0.9634232521057129, 0.9645936489105225, 0.9657618999481201, 0.9669384956359863, 0.9681036472320557, 0.9692738056182861, 0.9704594612121582, 0.9716343879699707, 0.9728353023529053, 0.9740042686462402, 0.9751696586608887, 0.9763431549072266, 0.9775192737579346, 0.9786863327026367, 0.9798591136932373, 0.9810378551483154, 0.9822115898132324, 0.9833962917327881, 0.9845671653747559, 0.9857406616210938, 0.9869053363800049, 0.9880759716033936, 0.9892477989196777, 0.9904279708862305, 0.9915957450866699, 0.9927616119384766, 0.9939274787902832, 0.9950966835021973, 0.9962615966796875, 0.9974262714385986, 0.9985930919647217, 0.9997615814208984, 1.0009243488311768, 1.0020883083343506, 1.0032539367675781, 1.0044281482696533, 1.005591630935669, 1.0067617893218994, 1.0079617500305176, 1.0091371536254883, 1.0102941989898682, 1.0114593505859375, 1.0127229690551758, 1.013885498046875, 1.015052318572998, 1.0162198543548584, 1.017392873764038, 1.0185627937316895, 1.0197234153747559, 1.0208842754364014, 1.0220544338226318, 1.0232291221618652, 1.0244269371032715, 1.025588035583496, 1.0267512798309326, 1.0279171466827393, 1.0290813446044922, 1.0302457809448242, 1.031416416168213, 1.0325796604156494, 1.033742904663086, 1.0349111557006836, 1.0360887050628662, 1.0372600555419922, 1.038435935974121, 1.0396113395690918, 1.0407893657684326, 1.0419700145721436, 1.0431466102600098, 1.0443284511566162, 1.04551100730896, 1.0467514991760254, 1.0479207038879395, 1.0490899085998535, 1.0502512454986572, 1.051426649093628, 1.0525922775268555, 1.053758144378662, 1.0549254417419434, 1.0561001300811768, 1.0572662353515625, 1.0584471225738525, 1.0596163272857666, 1.0607855319976807, 1.061948537826538, 1.0631191730499268, 1.0642850399017334, 1.06546950340271, 1.0666368007659912, 1.0678021907806396, 1.0689737796783447, 1.0701475143432617, 1.071321964263916, 1.0725300312042236, 1.0737049579620361, 1.0748744010925293, 1.0760416984558105, 1.077209711074829, 1.0783874988555908, 1.0795435905456543, 1.0807111263275146, 1.0818753242492676, 1.0830433368682861, 1.0842163562774658, 1.0853874683380127, 1.0865535736083984, 1.0877203941345215, 1.0888872146606445, 1.0900530815124512, 1.0912184715270996, 1.092411756515503, 1.0935943126678467, 1.0947637557983398, 1.0959312915802002, 1.0970990657806396, 1.0982732772827148, 1.0994510650634766, 1.1006247997283936, 1.1017932891845703, 1.1029722690582275, 1.1041388511657715, 1.1053097248077393, 1.106490135192871, 1.1076529026031494, 1.1088199615478516, 1.1099910736083984, 1.1111619472503662, 1.1123356819152832, 1.113616704940796, 1.1147840023040771, 1.115959644317627, 1.1171338558197021, 1.1183037757873535, 1.1194825172424316, 1.1206517219543457, 1.1218421459197998, 1.1230051517486572, 1.124157428741455, 1.1253383159637451, 1.1265206336975098, 1.127681016921997, 1.1288375854492188, 1.1299958229064941, 1.1311588287353516, 1.1323206424713135, 1.1334896087646484, 1.1346521377563477, 1.1358273029327393, 1.1369917392730713, 1.1381564140319824, 1.1393163204193115, 1.1404914855957031, 1.1416668891906738, 1.1428487300872803, 1.1440215110778809, 1.145207405090332, 1.1464190483093262, 1.1476380825042725, 1.1488161087036133, 1.149994134902954, 1.1511611938476562, 1.1523301601409912, 1.1535048484802246, 1.1546764373779297, 1.15586519241333, 1.1570334434509277, 1.1582016944885254, 1.1593799591064453, 1.1605477333068848, 1.1617164611816406, 1.1628830432891846, 1.1640629768371582, 1.1652255058288574, 1.1663942337036133, 1.167564868927002, 1.168738842010498, 1.1699113845825195, 1.1710801124572754, 1.1722416877746582, 1.173447608947754, 1.1746113300323486, 1.1757731437683105, 1.1769359111785889], "average_iteration_time": 0.0011769359111785888, "iteration_time_stderr": 1.538712329818054e-06}
{"game": "leduc_poker", "node_count": 9457, "terminal_node_count": 5520, "information_set_count": 1093, "action_count": 6, "player_count": 3, "nature": true, "height": 11, "sparsities": {"action_nodes": 0.9995729658942094, "information_set_actions": 0.9989316239316239, "node_players": 0.0, "level_graphs": 0.9999903881275224, "graph": 0.9998942694027471}, "branching_factor": 2.401828803657607, "setup_time": 0.9774420261383057, "iteration_timestamps": [0.0, 0.0040166378021240234, 0.007502555847167969, 0.0110015869140625, 0.014479875564575195, 0.01790332794189453, 0.021364927291870117, 0.02479267120361328, 0.028247356414794922, 0.0316619873046875, 0.03511500358581543, 0.03855609893798828, 0.04198312759399414, 0.04545021057128906, 0.04889178276062012, 0.05237269401550293, 0.05583691596984863, 0.059285879135131836, 0.06272125244140625, 0.0661623477935791, 0.06962442398071289, 0.07306098937988281, 0.07651829719543457, 0.07993412017822266, 0.08336138725280762, 0.08681464195251465, 0.09027099609375, 0.09369683265686035, 0.09714365005493164, 0.10057544708251953, 0.10417723655700684, 0.10761117935180664, 0.1111602783203125, 0.11464881896972656, 0.1181187629699707, 0.12155437469482422, 0.12498688697814941, 0.1284186840057373, 0.13187599182128906, 0.13533401489257812, 0.1387770175933838, 0.14223551750183105, 0.14570975303649902, 0.1491680145263672, 0.1526196002960205, 0.1560969352722168, 0.1595611572265625, 0.16298437118530273, 0.16643810272216797, 0.16988182067871094, 0.17334413528442383, 0.1767871379852295, 0.1802501678466797, 0.18369650840759277, 0.18713736534118652, 0.19054818153381348, 0.19399404525756836, 0.19745326042175293, 0.2009117603302002, 0.20447421073913574, 0.20791864395141602, 0.21140027046203613, 0.21483755111694336, 0.21828746795654297, 0.22172927856445312, 0.22515439987182617, 0.22859764099121094, 0.2320253849029541, 0.23546671867370605, 0.23888373374938965, 0.24231672286987305, 0.2457888126373291, 0.24925446510314941, 0.2527174949645996, 0.2561955451965332, 0.25963687896728516, 0.2630765438079834, 0.26651597023010254, 0.2699580192565918, 0.2733888626098633, 0.27683019638061523, 0.2802622318267822, 0.2837047576904297, 0.28713107109069824, 0.2905862331390381, 0.2940371036529541, 0.2974679470062256, 0.3009068965911865, 0.30436277389526367, 0.3079259395599365, 0.31144022941589355, 0.31488990783691406, 0.31835150718688965, 0.3217785358428955, 0.32525157928466797, 0.32871484756469727, 0.33219194412231445, 0.33562731742858887, 0.33907389640808105, 0.3424851894378662, 0.34592747688293457, 0.3493778705596924, 0.35286593437194824, 0.35631799697875977, 0.3597588539123535, 0.36322808265686035, 0.36666274070739746, 0.37009215354919434, 0.37354493141174316, 0.37698912620544434, 0.38040852546691895, 0.3838160037994385, 0.3872997760772705, 0.3907296657562256, 0.39417409896850586, 0.3975963592529297, 0.40105700492858887, 0.40451693534851074, 0.408078670501709, 0.41153907775878906, 0.4149754047393799, 0.41840052604675293, 0.4218463897705078, 0.42528653144836426, 0.42869114875793457, 0.4320945739746094, 0.4355318546295166, 0.43894243240356445, 0.44240427017211914, 0.4458601474761963, 0.4492924213409424, 0.4527299404144287, 0.45621752738952637, 0.45967936515808105, 0.4631016254425049, 0.46651339530944824, 0.46996068954467773, 0.47341012954711914, 0.4768507480621338, 0.48028039932250977, 0.48371148109436035, 0.48715710639953613, 0.4905989170074463, 0.49402713775634766, 0.4974634647369385, 0.5008902549743652, 0.5043401718139648, 0.5077435970306396, 0.5114631652832031, 0.5148732662200928, 0.5183084011077881, 0.5217089653015137, 0.5251355171203613, 0.5285422801971436, 0.5319819450378418, 0.535423755645752, 0.5391814708709717, 0.5426032543182373, 0.5460665225982666, 0.5495040416717529, 0.5529711246490479, 0.5564422607421875, 0.5598869323730469, 0.563309907913208, 0.5667705535888672, 0.570213794708252, 0.5736534595489502, 0.5770549774169922, 0.5804970264434814, 0.5839309692382812, 0.5873653888702393, 0.590796947479248, 0.5942883491516113, 0.5977373123168945, 0.6011989116668701, 0.6046342849731445, 0.6080782413482666, 0.611680269241333, 0.6150939464569092, 0.6185226440429688, 0.6219534873962402, 0.6254048347473145, 0.6288433074951172, 0.6322939395904541, 0.6357905864715576, 0.6393392086029053, 0.6427605152130127, 0.6461982727050781, 0.6496503353118896, 0.6530847549438477, 0.6565737724304199, 0.6600050926208496, 0.6634604930877686, 0.6668906211853027, 0.67032790184021, 0.6737520694732666, 0.677194356918335, 0.6806471347808838, 0.6840918064117432, 0.6875145435333252, 0.6909418106079102, 0.6943964958190918, 0.6978380680084229, 0.7012836933135986, 0.7047457695007324, 0.7081789970397949, 0.7117447853088379, 0.715146541595459, 0.7185611724853516, 0.7219672203063965, 0.7254278659820557, 0.7288424968719482, 0.7323093414306641, 0.7357277870178223, 0.7391736507415771, 0.7426109313964844, 0.7460799217224121, 0.7495253086090088, 0.7529861927032471, 0.7564437389373779, 0.7598919868469238, 0.763317346572876, 0.7667648792266846, 0.7701728343963623, 0.7736024856567383, 0.7770349979400635, 0.7804622650146484, 0.7838506698608398, 0.7872660160064697, 0.7906942367553711, 0.7941157817840576, 0.7975311279296875, 0.8009624481201172, 0.8044350147247314, 0.8078644275665283, 0.8113410472869873, 0.814918041229248, 0.8183529376983643, 0.821815013885498, 0.8252317905426025, 0.8286781311035156, 0.8321239948272705, 0.8355944156646729, 0.8390166759490967, 0.8424668312072754, 0.8459131717681885, 0.8493847846984863, 0.8528382778167725, 0.8562936782836914, 0.8597269058227539, 0.8631992340087891, 0.8666346073150635, 0.8700673580169678, 0.873492956161499, 0.8769233226776123, 0.8803465366363525, 0.8837840557098389, 0.8872106075286865, 0.8906686305999756, 0.8940880298614502, 0.8975622653961182, 0.9010288715362549, 0.9044814109802246, 0.9078850746154785, 0.911334753036499, 0.9148011207580566, 0.9183714389801025, 0.9217875003814697, 0.9252378940582275, 0.928666353225708, 0.9320948123931885, 0.9355494976043701, 0.9389808177947998, 0.9423961639404297, 0.9458491802215576, 0.9493064880371094, 0.9527695178985596, 0.956226110458374, 0.9596707820892334, 0.963090181350708, 0.9665453433990479, 0.969977855682373, 0.973421573638916, 0.9768452644348145, 0.9802837371826172, 0.9836974143981934, 0.9871392250061035, 0.9905617237091064, 0.9940173625946045, 0.9974534511566162, 1.000901222229004, 1.004359483718872, 1.0078110694885254, 1.0113070011138916, 1.0147550106048584, 1.018188714981079, 1.0217037200927734, 1.0251216888427734, 1.0285723209381104, 1.032001256942749, 1.035430669784546, 1.0388720035552979, 1.042318344116211, 1.0457704067230225, 1.0492260456085205, 1.0526857376098633, 1.0561256408691406, 1.0595736503601074, 1.0629994869232178, 1.066455364227295, 1.069908618927002, 1.0733177661895752, 1.076798677444458, 1.0802395343780518, 1.0836751461029053, 1.087073802947998, 1.0905113220214844, 1.0939140319824219, 1.097374677658081, 1.1008164882659912, 1.1042931079864502, 1.107724666595459, 1.1112985610961914, 1.1147487163543701, 1.1181929111480713, 1.121624231338501, 1.1252129077911377, 1.1286447048187256, 1.1320741176605225, 1.1355462074279785, 1.138988733291626, 1.1424376964569092, 1.145878791809082, 1.1493415832519531, 1.1528103351593018, 1.1562440395355225, 1.1597037315368652, 1.1631548404693604, 1.1666085720062256, 1.17002534866333, 1.1734745502471924, 1.1769158840179443, 1.18038010597229, 1.183779239654541, 1.187201738357544, 1.1906321048736572, 1.1940867900848389, 1.1975057125091553, 1.2009592056274414, 1.204458475112915, 1.2078971862792969, 1.2113475799560547, 1.2147846221923828, 1.2182209491729736, 1.221665382385254, 1.2251014709472656, 1.228640079498291, 1.2320823669433594, 1.235534429550171, 1.2389349937438965, 1.2423655986785889, 1.2458186149597168, 1.2492661476135254, 1.252739667892456, 1.2562000751495361, 1.2596714496612549, 1.2630999088287354, 1.2665257453918457, 1.269989252090454, 1.2734103202819824, 1.276850700378418, 1.280268669128418, 1.2836971282958984, 1.2871208190917969, 1.29056715965271, 1.293985366821289, 1.297447919845581, 1.3008711338043213, 1.3043253421783447, 1.307755708694458, 1.3112409114837646, 1.314680576324463, 1.3181145191192627, 1.3215441703796387, 1.324981451034546, 1.3284742832183838, 1.332026720046997, 1.335463523864746, 1.3389067649841309, 1.342360019683838, 1.3458197116851807, 1.3492634296417236, 1.3527262210845947, 1.356187343597412, 1.359663963317871, 1.3630990982055664, 1.366544485092163, 1.3699743747711182, 1.3734300136566162, 1.376835823059082, 1.3802599906921387, 1.3836922645568848, 1.3871431350708008, 1.3905508518218994, 1.3939776420593262, 1.3974156379699707, 1.4008455276489258, 1.404280424118042, 1.4077088832855225, 1.41117262840271, 1.4146106243133545, 1.4180171489715576, 1.4214577674865723, 1.424900770187378, 1.4283459186553955, 1.4317889213562012, 1.4353771209716797, 1.4388065338134766, 1.4422287940979004, 1.4456372261047363, 1.4491267204284668, 1.4525377750396729, 1.456007480621338, 1.4594810009002686, 1.4629147052764893, 1.466352939605713, 1.4698190689086914, 1.4732375144958496, 1.476675033569336, 1.4800899028778076, 1.4835503101348877, 1.4869587421417236, 1.4904181957244873, 1.4938559532165527, 1.4973084926605225, 1.5007514953613281, 1.5042076110839844, 1.5076260566711426, 1.5110888481140137, 1.5144996643066406, 1.5179474353790283, 1.5213871002197266, 1.524827003479004, 1.5282464027404785, 1.5316734313964844, 1.535130262374878, 1.538670301437378, 1.5420997142791748, 1.5455517768859863, 1.5489933490753174, 1.5524327754974365, 1.5558881759643555, 1.5593888759613037, 1.5628516674041748, 1.5663046836853027, 1.569730520248413, 1.5731661319732666, 1.5766208171844482, 1.5800728797912598, 1.583517074584961, 1.586965560913086, 1.5904273986816406, 1.5938971042633057, 1.5973434448242188, 1.6007883548736572, 1.6042494773864746, 1.6076915264129639, 1.6111822128295898, 1.6146349906921387, 1.618088960647583, 1.6215269565582275, 1.6249504089355469, 1.628404140472412, 1.631821870803833, 1.6352896690368652, 1.6387126445770264, 1.642256498336792, 1.6456916332244873, 1.649200201034546, 1.6526288986206055, 1.6561243534088135, 1.659609317779541, 1.6630468368530273, 1.666492223739624, 1.6699285507202148, 1.673398733139038, 1.676856279373169, 1.680271863937378, 1.6837193965911865, 1.6871411800384521, 1.6905937194824219, 1.6940186023712158, 1.6974544525146484, 1.7008824348449707, 1.704329013824463, 1.707763671875, 1.7112536430358887, 1.7146999835968018, 1.7181689739227295, 1.7215914726257324, 1.7250206470489502, 1.728461742401123, 1.7319207191467285, 1.735363483428955, 1.7387971878051758, 1.7422308921813965, 1.7457482814788818, 1.7492101192474365, 1.7526776790618896, 1.7561492919921875, 1.759653091430664, 1.7630805969238281, 1.7665023803710938, 1.7699317932128906, 1.773376226425171, 1.7768073081970215, 1.780271291732788, 1.78369140625, 1.787106990814209, 1.7905550003051758, 1.793980598449707, 1.797417163848877, 1.8008673191070557, 1.8043169975280762, 1.8077547550201416, 1.8112366199493408, 1.8146758079528809, 1.8180899620056152, 1.821519374847412, 1.8249452114105225, 1.8284392356872559, 1.8318767547607422, 1.835364580154419, 1.8388042449951172, 1.8422448635101318, 1.845766305923462, 1.8492522239685059, 1.852689504623413, 1.8561789989471436, 1.8596515655517578, 1.8630919456481934, 1.8665251731872559, 1.8699629306793213, 1.8733985424041748, 1.8768391609191895, 1.8802618980407715, 1.8836827278137207, 1.8871135711669922, 1.8905560970306396, 1.8939893245697021, 1.897442102432251, 1.900862216949463, 1.9043307304382324, 1.9077811241149902, 1.9112637042999268, 1.9146883487701416, 1.9181444644927979, 1.9215707778930664, 1.9250080585479736, 1.9284095764160156, 1.9318501949310303, 1.9352991580963135, 1.9387452602386475, 1.942167043685913, 1.9455764293670654, 1.94917893409729, 1.9526193141937256, 1.9560506343841553, 1.9595470428466797, 1.9629707336425781, 1.9664373397827148, 1.9698548316955566, 1.9732868671417236, 1.9767072200775146, 1.980147123336792, 1.9835577011108398, 1.9869821071624756, 1.9904186725616455, 1.9938766956329346, 1.997295618057251, 2.0007643699645996, 2.004201650619507, 2.0076422691345215, 2.0110957622528076, 2.014528274536133, 2.0179731845855713, 2.02140474319458, 2.0248241424560547, 2.0282609462738037, 2.0316884517669678, 2.0351428985595703, 2.038585901260376, 2.0420289039611816, 2.045464277267456, 2.0489461421966553, 2.0525197982788086, 2.055969715118408, 2.0594546794891357, 2.062880277633667, 2.0663201808929443, 2.0697457790374756, 2.073183536529541, 2.0766265392303467, 2.080054998397827, 2.083488702774048, 2.0869271755218506, 2.0903892517089844, 2.0938045978546143, 2.0972492694854736, 2.1006858348846436, 2.1041436195373535, 2.107595920562744, 2.111147880554199, 2.1146299839019775, 2.1180498600006104, 2.1214587688446045, 2.124894857406616, 2.128319501876831, 2.131767511367798, 2.1352202892303467, 2.138669013977051, 2.1420857906341553, 2.1455307006835938, 2.1490156650543213, 2.152468204498291, 2.156052350997925, 2.1595375537872314, 2.162972927093506, 2.1664364337921143, 2.169832706451416, 2.173292875289917, 2.1767325401306152, 2.1801674365997314, 2.183603048324585, 2.187053918838501, 2.1904714107513428, 2.1938884258270264, 2.1973161697387695, 2.200773239135742, 2.2042086124420166, 2.2076518535614014, 2.211132526397705, 2.2145819664001465, 2.2180161476135254, 2.2214550971984863, 2.2248830795288086, 2.2283339500427246, 2.231748580932617, 2.235198736190796, 2.2386362552642822, 2.242056369781494, 2.245482921600342, 2.248955726623535, 2.252399206161499, 2.2558677196502686, 2.259446382522583, 2.2629177570343018, 2.2663724422454834, 2.2698192596435547, 2.273233413696289, 2.2767043113708496, 2.280120372772217, 2.2835934162139893, 2.2870216369628906, 2.290477752685547, 2.293943405151367, 2.2973804473876953, 2.3008346557617188, 2.3043127059936523, 2.307732105255127, 2.31123948097229, 2.314661979675293, 2.3180923461914062, 2.32149600982666, 2.324922561645508, 2.3283989429473877, 2.3318581581115723, 2.3353352546691895, 2.3387792110443115, 2.3421809673309326, 2.345607280731201, 2.3490705490112305, 2.352550983428955, 2.3559982776641846, 2.3594980239868164, 2.363044261932373, 2.3664753437042236, 2.3698904514312744, 2.3733363151550293, 2.3767592906951904, 2.38020658493042, 2.3836238384246826, 2.3870716094970703, 2.3905093669891357, 2.393942356109619, 2.3973746299743652, 2.400803565979004, 2.4042727947235107, 2.4077088832855225, 2.411177158355713, 2.414630651473999, 2.4180634021759033, 2.421513080596924, 2.4249861240386963, 2.428440570831299, 2.431858539581299, 2.4353387355804443, 2.4387457370758057, 2.4421651363372803, 2.4455974102020264, 2.4490697383880615, 2.452509880065918, 2.45599102973938, 2.4594790935516357, 2.462909698486328, 2.4664528369903564, 2.4698758125305176, 2.473317861557007, 2.4767820835113525, 2.4802114963531494, 2.4836483001708984, 2.487072229385376, 2.490542411804199, 2.493992805480957, 2.49743390083313, 2.5008599758148193, 2.5043118000030518, 2.5077176094055176, 2.511204242706299, 2.514624834060669, 2.5180532932281494, 2.521479606628418, 2.5249056816101074, 2.528353214263916, 2.5317869186401367, 2.5352330207824707, 2.538668394088745, 2.5421106815338135, 2.5455565452575684, 2.5490143299102783, 2.5524652004241943, 2.55593204498291, 2.559404134750366, 2.5628244876861572, 2.5662643909454346, 2.5698022842407227, 2.5732696056365967, 2.5766897201538086, 2.5801503658294678, 2.5835793018341064, 2.587023973464966, 2.5904526710510254, 2.5939066410064697, 2.5973503589630127, 2.600804090499878, 2.6042392253875732, 2.6076819896698, 2.6111676692962646, 2.6146023273468018, 2.618000030517578, 2.621450185775757, 2.6248881816864014, 2.628347873687744, 2.631770133972168, 2.635230779647827, 2.6386773586273193, 2.6421010494232178, 2.6455302238464355, 2.649015188217163, 2.6524651050567627, 2.655937671661377, 2.659404754638672, 2.6628427505493164, 2.6662709712982178, 2.6697030067443848, 2.6732332706451416, 2.6767146587371826, 2.680158853530884, 2.6835997104644775, 2.6870181560516357, 2.6904757022857666, 2.693911552429199, 2.69736909866333, 2.7008137702941895, 2.7042765617370605, 2.7077271938323975, 2.7112174034118652, 2.7146315574645996, 2.718060255050659, 2.7215001583099365, 2.7249372005462646, 2.728346109390259, 2.7318010330200195, 2.7352371215820312, 2.7386698722839355, 2.742072820663452, 2.745497941970825, 2.7489726543426514, 2.7524118423461914, 2.7558581829071045, 2.759347677230835, 2.7628157138824463, 2.766272783279419, 2.7696785926818848, 2.773108720779419, 2.7766480445861816, 2.78009033203125, 2.7835195064544678, 2.7869691848754883, 2.7904012203216553, 2.7938477993011475, 2.7972817420959473, 2.8007259368896484, 2.8041675090789795, 2.807586669921875, 2.811033248901367, 2.814469337463379, 2.8179006576538086, 2.821336507797241, 2.8247594833374023, 2.8282532691955566, 2.831691265106201, 2.8351564407348633, 2.83858585357666, 2.842005968093872, 2.845449209213257, 2.848933696746826, 2.8523707389831543, 2.8558342456817627, 2.8592801094055176, 2.862750291824341, 2.8661932945251465, 2.869666576385498, 2.8730976581573486, 2.87654972076416, 2.880066394805908, 2.8835182189941406, 2.886953115463257, 2.8904030323028564, 2.8938281536102295, 2.8972795009613037, 2.9007372856140137, 2.9042177200317383, 2.9076473712921143, 2.911128520965576, 2.9145448207855225, 2.917966842651367, 2.9213972091674805, 2.9248342514038086, 2.928274631500244, 2.9317030906677246, 2.9351325035095215, 2.9385650157928467, 2.9420061111450195, 2.9454498291015625, 2.948916435241699, 2.9523651599884033, 2.9558205604553223, 2.9592831134796143, 2.96272611618042, 2.9661989212036133, 2.969622850418091, 2.973079204559326, 2.976501226425171, 2.9799294471740723, 2.983501434326172, 2.986955404281616, 2.9903786182403564, 2.993826389312744, 2.9972665309906006, 3.000718832015991, 3.0041582584381104, 3.007610321044922, 3.0110743045806885, 3.0145158767700195, 3.0179226398468018, 3.0213441848754883, 3.024752616882324, 3.0281920433044434, 3.03159236907959, 3.0350542068481445, 3.0385119915008545, 3.0419540405273438, 3.04539155960083, 3.048851251602173, 3.0523271560668945, 3.055800199508667, 3.0592539310455322, 3.062701463699341, 3.066143274307251, 3.069612503051758, 3.073040723800659, 3.0764822959899902, 3.0799055099487305, 3.0833771228790283, 3.086897850036621, 3.090362787246704, 3.0938024520874023, 3.0972583293914795, 3.100682497024536, 3.104118824005127, 3.1075563430786133, 3.1110422611236572, 3.1145660877227783, 3.1180078983306885, 3.121441125869751, 3.1249098777770996, 3.128328323364258, 3.131767749786377, 3.1352343559265137, 3.1386635303497314, 3.142061233520508, 3.1455154418945312, 3.148988723754883, 3.152448892593384, 3.1559040546417236, 3.1593799591064453, 3.1628103256225586, 3.1662728786468506, 3.1697120666503906, 3.1731574535369873, 3.1765739917755127, 3.180015802383423, 3.183441162109375, 3.186842203140259, 3.190403699874878, 3.1938400268554688, 3.197284460067749, 3.200713872909546, 3.204164981842041, 3.2076144218444824, 3.211078405380249, 3.21453595161438, 3.2179670333862305, 3.221412420272827, 3.2248404026031494, 3.2282874584198, 3.231722354888916, 3.235154151916504, 3.2385666370391846, 3.2420146465301514, 3.2454590797424316, 3.2489421367645264, 3.252426862716675, 3.25590443611145, 3.259361982345581, 3.2627882957458496, 3.2662384510040283, 3.2696897983551025, 3.2731261253356934, 3.276580333709717, 3.2799899578094482, 3.2834362983703613, 3.2868685722351074, 3.290306568145752, 3.2938449382781982, 3.2973012924194336, 3.3007466793060303, 3.304194688796997, 3.3076226711273193, 3.311065196990967, 3.3145201206207275, 3.3180062770843506, 3.3214244842529297, 3.3248534202575684, 3.328338623046875, 3.3317697048187256, 3.3352341651916504, 3.3386764526367188, 3.342111349105835, 3.3455727100372314, 3.349006175994873, 3.352459192276001, 3.3559272289276123, 3.3594048023223877, 3.3628358840942383, 3.3663158416748047, 3.3697457313537598, 3.373206853866577, 3.376645088195801, 3.3801004886627197, 3.3835091590881348, 3.3869407176971436, 3.3903868198394775, 3.3937933444976807, 3.3973400592803955, 3.4007813930511475, 3.404235601425171, 3.407688617706299, 3.4111804962158203, 3.4146409034729004, 3.4180610179901123, 3.421520471572876, 3.424957275390625, 3.4284095764160156, 3.43183970451355, 3.435283660888672, 3.4387145042419434, 3.44212007522583, 3.445530414581299, 3.4489924907684326], "average_iteration_time": 0.0034489924907684325, "iteration_time_stderr": 1.1693360800623687e-06}
{"game": "liars_dice", "node_count": 294883, "terminal_node_count": 147420, "information_set_count": 24583, "action_count": 13, "player_count": 3, "nature": true, "height": 15, "sparsities": {"action_nodes": 0.999979652947101, "information_set_actions": 0.9999593098958334, "node_players": 0.0, "level_graphs": 0.9999997739224011, "graph": 0.9999966088360169}, "branching_factor": 1.9997016200674067, "setup_time": 35.97369170188904, "iteration_timestamps": [0.0, 0.10206317901611328, 0.19994449615478516, 0.298337459564209, 0.39659810066223145, 0.4938535690307617, 0.5916786193847656, 0.6887884140014648, 0.7883486747741699, 0.8874690532684326, 0.9876542091369629, 1.086707353591919, 1.1846883296966553, 1.2842419147491455, 1.3875117301940918, 1.4891784191131592, 1.590296745300293, 1.6948471069335938, 1.7935707569122314, 1.8961803913116455, 1.9984714984893799, 2.099074602127075, 2.2001564502716064, 2.301945686340332, 2.403416395187378, 2.5051963329315186, 2.604055881500244, 2.70110821723938, 2.8028221130371094, 2.9049108028411865, 3.004985809326172, 3.103719711303711, 3.201530694961548, 3.3030359745025635, 3.4044063091278076, 3.506406545639038, 3.608386516571045, 3.7109525203704834, 3.8118972778320312, 3.912757158279419, 4.009234666824341, 4.105684041976929, 4.20247220993042, 4.2991697788238525, 4.395131587982178, 4.491231918334961, 4.587111234664917, 4.682911396026611, 4.778996229171753, 4.875522136688232, 4.972385406494141, 5.0693910121917725, 5.165973663330078, 5.2622971534729, 5.359010457992554, 5.455679416656494, 5.55234694480896, 5.648808240890503, 5.744800567626953, 5.840906381607056, 5.936866760253906, 6.034959554672241, 6.131218910217285, 6.227714538574219, 6.323402643203735, 6.419294357299805, 6.515369415283203, 6.61275839805603, 6.709627389907837, 6.805907726287842, 6.902118444442749, 6.998005390167236, 7.09486722946167, 7.195521593093872, 7.294694423675537, 7.393050670623779, 7.4907872676849365, 7.588191986083984, 7.687185049057007, 7.785721302032471, 7.887968301773071, 7.986335515975952, 8.084603548049927, 8.182236433029175, 8.284186124801636, 8.382641315460205, 8.479859113693237, 8.577556371688843, 8.676766157150269, 8.775063753128052, 8.874479055404663, 8.971914768218994, 9.06934142112732, 9.166346549987793, 9.263472318649292, 9.360084295272827, 9.456106185913086, 9.553634881973267, 9.650318622589111, 9.746501684188843, 9.842515468597412, 9.939226388931274, 10.037673473358154, 10.143771648406982, 10.242455005645752, 10.340856552124023, 10.439115047454834, 10.536741971969604, 10.638900518417358, 10.73625659942627, 10.833211898803711, 10.929948568344116, 11.027235984802246, 11.123892307281494, 11.220604181289673, 11.318180561065674, 11.416349649429321, 11.513143539428711, 11.608612537384033, 11.706475973129272, 11.80257773399353, 11.901647806167603, 11.99653673171997, 12.091386556625366, 12.186420440673828, 12.282474040985107, 12.378038167953491, 12.473861694335938, 12.568824529647827, 12.664114713668823, 12.759292840957642, 12.854607820510864, 12.950003623962402, 13.045875787734985, 13.141097784042358, 13.236282348632812, 13.333043098449707, 13.43788456916809, 13.533357858657837, 13.629574537277222, 13.725958108901978, 13.819981813430786, 13.91529107093811, 14.01073169708252, 14.106662034988403, 14.202722787857056, 14.29777479171753, 14.393047094345093, 14.488746643066406, 14.583657503128052, 14.680299758911133, 14.77584719657898, 14.871138095855713, 14.965996503829956, 15.06167721748352, 15.158073902130127, 15.253412008285522, 15.350034952163696, 15.444825649261475, 15.539005994796753, 15.634403467178345, 15.729876518249512, 15.825338125228882, 15.920533180236816, 16.016658306121826, 16.112369537353516, 16.208315134048462, 16.303853034973145, 16.39882731437683, 16.494293212890625, 16.59000849723816, 16.68545365333557, 16.781980514526367, 16.87726879119873, 16.97282600402832, 17.068800687789917, 17.164881467819214, 17.259416580200195, 17.35447859764099, 17.452149391174316, 17.548890829086304, 17.646523475646973, 17.74400019645691, 17.839873790740967, 17.93684196472168, 18.03348398208618, 18.1343731880188, 18.237964868545532, 18.33517360687256, 18.43358612060547, 18.531275749206543, 18.628174304962158, 18.725168228149414, 18.822244882583618, 18.918804168701172, 19.0157310962677, 19.11331558227539, 19.209797143936157, 19.307610034942627, 19.404837131500244, 19.50195074081421, 19.598076343536377, 19.69470238685608, 19.79146432876587, 19.889249801635742, 19.988258123397827, 20.08571457862854, 20.182597160339355, 20.27946400642395, 20.37666130065918, 20.473459005355835, 20.570398807525635, 20.66805648803711, 20.76420831680298, 20.860499143600464, 20.95755672454834, 21.05435585975647, 21.152201175689697, 21.24950885772705, 21.345707178115845, 21.442147493362427, 21.5389461517334, 21.635947942733765, 21.73290205001831, 21.82911777496338, 21.924527645111084, 22.02069616317749, 22.117494583129883, 22.21402883529663, 22.310985565185547, 22.4078106880188, 22.50508975982666, 22.601483821868896, 22.69820761680603, 22.796068906784058, 22.893020153045654, 22.989936590194702, 23.08620524406433, 23.18287229537964, 23.28005337715149, 23.376720190048218, 23.473721981048584, 23.570029973983765, 23.666634559631348, 23.764089107513428, 23.86091923713684, 23.95810294151306, 24.054948806762695, 24.151129961013794, 24.24697780609131, 24.343810081481934, 24.44050168991089, 24.537151336669922, 24.634299516677856, 24.73104429244995, 24.828202962875366, 24.92474889755249, 25.02159309387207, 25.118643522262573, 25.215426445007324, 25.31250500679016, 25.410351037979126, 25.508402347564697, 25.605257034301758, 25.701735258102417, 25.79880714416504, 25.894718647003174, 25.991791009902954, 26.08816409111023, 26.185648679733276, 26.28220009803772, 26.379814863204956, 26.47707748413086, 26.573476314544678, 26.670392751693726, 26.767831563949585, 26.86600399017334, 26.96371841430664, 27.06075930595398, 27.157095909118652, 27.255221128463745, 27.35627007484436, 27.463684797286987, 27.561184406280518, 27.657586097717285, 27.75341486930847, 27.85063672065735, 27.947302103042603, 28.044271230697632, 28.14148187637329, 28.23836588859558, 28.336498975753784, 28.43711757659912, 28.53864097595215, 28.637409687042236, 28.74055528640747, 28.838442087173462, 28.943056106567383, 29.047130823135376, 29.15315532684326, 29.253687858581543, 29.358376264572144, 29.460368633270264, 29.56540083885193, 29.661361694335938, 29.757468223571777, 29.853609800338745, 29.949668645858765, 30.046682357788086, 30.14477825164795, 30.24161648750305, 30.34115195274353, 30.438087940216064, 30.536931037902832, 30.634148120880127, 30.732008457183838, 30.833993196487427, 30.934045791625977, 31.0348482131958, 31.13611102104187, 31.23327922821045, 31.32964563369751, 31.4265353679657, 31.522738218307495, 31.618377923965454, 31.714829921722412, 31.81066608428955, 31.90666937828064, 32.00388431549072, 32.100287437438965, 32.19815158843994, 32.29431509971619, 32.3906466960907, 32.48547863960266, 32.58093595504761, 32.677526235580444, 32.77432131767273, 32.87255620956421, 32.96958565711975, 33.06759023666382, 33.16425275802612, 33.262916564941406, 33.36322021484375, 33.460540771484375, 33.556111335754395, 33.651015758514404, 33.747668504714966, 33.84352993965149, 33.939366579055786, 34.036410093307495, 34.13485908508301, 34.231576919555664, 34.32977294921875, 34.427130937576294, 34.524133920669556, 34.6214497089386, 34.71837377548218, 34.813977003097534, 34.91093850135803, 35.00780463218689, 35.10453677177429, 35.20147466659546, 35.29805946350098, 35.39429712295532, 35.491355895996094, 35.58998990058899, 35.687618017196655, 35.785770654678345, 35.882052183151245, 35.9782600402832, 36.07522630691528, 36.172765254974365, 36.27087426185608, 36.367963552474976, 36.46707534790039, 36.562408685684204, 36.659496545791626, 36.755813121795654, 36.85284996032715, 36.94929027557373, 37.04541635513306, 37.140663623809814, 37.236754179000854, 37.33381462097168, 37.43008542060852, 37.52599501609802, 37.62206149101257, 37.717254877090454, 37.81438207626343, 37.91027021408081, 38.00723075866699, 38.10353994369507, 38.198944091796875, 38.293222188949585, 38.38867163658142, 38.48436260223389, 38.58088278770447, 38.677337884902954, 38.77318286895752, 38.86779022216797, 38.962904930114746, 39.058218002319336, 39.15456485748291, 39.24993968009949, 39.3452525138855, 39.439170598983765, 39.5344877243042, 39.63131809234619, 39.72705149650574, 39.82275605201721, 39.91910529136658, 40.016136169433594, 40.11342978477478, 40.20977330207825, 40.30597186088562, 40.40117359161377, 40.49574160575867, 40.58990287780762, 40.68502068519592, 40.78094482421875, 40.87689185142517, 40.97218036651611, 41.06679320335388, 41.161449909210205, 41.25678634643555, 41.35190200805664, 41.447691202163696, 41.54279375076294, 41.638110637664795, 41.7322895526886, 41.82687497138977, 41.92290282249451, 42.01806688308716, 42.113723039627075, 42.208210945129395, 42.30334186553955, 42.39874505996704, 42.49441742897034, 42.589646100997925, 42.685189723968506, 42.780367612838745, 42.874347448349, 42.96913695335388, 43.06464242935181, 43.160486698150635, 43.25574088096619, 43.350553035736084, 43.445305585861206, 43.54072403907776, 43.63628053665161, 43.731525182724, 43.82718563079834, 43.921980142593384, 44.01585531234741, 44.1111536026001, 44.20697045326233, 44.30274772644043, 44.39877796173096, 44.494548320770264, 44.58895826339722, 44.68387770652771, 44.77932572364807, 44.87428522109985, 44.970025300979614, 45.06478548049927, 45.159747838974, 45.255162715911865, 45.35108995437622, 45.446288108825684, 45.54213571548462, 45.637306690216064, 45.73153734207153, 45.827338457107544, 45.92253088951111, 46.0182740688324, 46.11422896385193, 46.20975399017334, 46.30441212654114, 46.399303913116455, 46.494823694229126, 46.59092855453491, 46.68665957450867, 46.78157091140747, 46.87630009651184, 46.97112846374512, 47.066227197647095, 47.162567138671875, 47.25835371017456, 47.353068351745605, 47.44770669937134, 47.54272770881653, 47.63929104804993, 47.735727071762085, 47.83229064941406, 47.92832827568054, 48.024274826049805, 48.12081050872803, 48.21774172782898, 48.314945220947266, 48.41277050971985, 48.50996398925781, 48.607184410095215, 48.70401310920715, 48.80065965652466, 48.89773869514465, 48.99353003501892, 49.08915734291077, 49.18439340591431, 49.28020787239075, 49.375566720962524, 49.47137451171875, 49.567774295806885, 49.662803173065186, 49.75722336769104, 49.852354764938354, 49.94760799407959, 50.04273748397827, 50.13824987411499, 50.24112606048584, 50.336036920547485, 50.4321186542511, 50.52959752082825, 50.62876009941101, 50.72778654098511, 50.82512950897217, 50.921454668045044, 51.017969369888306, 51.115225315093994, 51.212363719940186, 51.30955648422241, 51.40639901161194, 51.50296759605408, 51.599621534347534, 51.695847272872925, 51.79210662841797, 51.888609170913696, 51.98289108276367, 52.0766224861145, 52.171600341796875, 52.26704812049866, 52.36319398880005, 52.45871019363403, 52.553631067276, 52.64816737174988, 52.74380397796631, 52.8388946056366, 52.93384027481079, 53.02912783622742, 53.124062299728394, 53.21856880187988, 53.31322908401489, 53.40850377082825, 53.50387644767761, 53.59968686103821, 53.69578146934509, 53.791542291641235, 53.89247107505798, 53.9904248714447, 54.08683228492737, 54.18725895881653, 54.29408288002014, 54.39038634300232, 54.487850189208984, 54.58481693267822, 54.684171199798584, 54.78030061721802, 54.875595569610596, 54.97004246711731, 55.06485986709595, 55.1607141494751, 55.256165504455566, 55.35136914253235, 55.44618797302246, 55.54036259651184, 55.63726758956909, 55.734100580215454, 55.83150839805603, 55.92786169052124, 56.02558135986328, 56.12203550338745, 56.21915936470032, 56.317155599594116, 56.4200975894928, 56.5191867351532, 56.615495443344116, 56.71069073677063, 56.8080050945282, 56.904205322265625, 57.00031661987305, 57.097185373306274, 57.19758105278015, 57.29271936416626, 57.3907675743103, 57.4868597984314, 57.58235287666321, 57.67752552032471, 57.77323651313782, 57.867512702941895, 57.96268129348755, 58.058361768722534, 58.15409731864929, 58.24966526031494, 58.34520149230957, 58.43974328041077, 58.535693645477295, 58.630704402923584, 58.72663617134094, 58.82192635536194, 58.91692924499512, 59.01262164115906, 59.11012673377991, 59.208749294281006, 59.30706024169922, 59.402684688568115, 59.499035358428955, 59.60740303993225, 59.707666635513306, 59.8042471408844, 59.9001042842865, 59.995360136032104, 60.0910484790802, 60.18554997444153, 60.282193183898926, 60.38022065162659, 60.47955250740051, 60.575559854507446, 60.670926570892334, 60.766420125961304, 60.86191654205322, 60.95790958404541, 61.054052114486694, 61.14955401420593, 61.24465537071228, 61.33983635902405, 61.43520903587341, 61.530977964401245, 61.627490520477295, 61.724088191986084, 61.82039785385132, 61.91648268699646, 62.01376509666443, 62.11053395271301, 62.20773100852966, 62.3050012588501, 62.40154790878296, 62.49721145629883, 62.59390997886658, 62.69068193435669, 62.78918981552124, 62.8860821723938, 62.98250222206116, 63.07836318016052, 63.17603611946106, 63.274030685424805, 63.370909690856934, 63.46775937080383, 63.56411790847778, 63.66305875778198, 63.76706266403198, 63.86510920524597, 63.961931467056274, 64.05946922302246, 64.15678453445435, 64.25306749343872, 64.35049366950989, 64.44787883758545, 64.54453372955322, 64.64116907119751, 64.73721241950989, 64.83327150344849, 64.93020224571228, 65.02714228630066, 65.12400412559509, 65.22156357765198, 65.3184084892273, 65.41625761985779, 65.51288104057312, 65.61063647270203, 65.70918607711792, 65.8080062866211, 65.9045479297638, 66.00049376487732, 66.09712982177734, 66.19540476799011, 66.2923424243927, 66.40250420570374, 66.50419664382935, 66.60100984573364, 66.69809293746948, 66.79605841636658, 66.8934121131897, 66.99067950248718, 67.08952260017395, 67.1881103515625, 67.28540778160095, 67.38355088233948, 67.48564577102661, 67.58965134620667, 67.69422483444214, 67.79393196105957, 67.89161825180054, 67.99102640151978, 68.09257650375366, 68.19974827766418, 68.30080485343933, 68.3992269039154, 68.50396537780762, 68.60943174362183, 68.70641493797302, 68.80406069755554, 68.90071439743042, 68.99723076820374, 69.09406161308289, 69.19137477874756, 69.28880071640015, 69.38860893249512, 69.48495244979858, 69.58182501792908, 69.67867374420166, 69.77570652961731, 69.87289428710938, 69.97024965286255, 70.06754183769226, 70.16436123847961, 70.26165223121643, 70.35879468917847, 70.45621967315674, 70.55307936668396, 70.6504135131836, 70.74719285964966, 70.84499001502991, 70.94216442108154, 71.03930997848511, 71.13635993003845, 71.23406410217285, 71.33153939247131, 71.42854046821594, 71.52513670921326, 71.62284898757935, 71.7205708026886, 71.81706309318542, 71.91310930252075, 72.01014709472656, 72.107675075531, 72.20625376701355, 72.30629706382751, 72.40261006355286, 72.50079822540283, 72.59850573539734, 72.69698667526245, 72.79488515853882, 72.89220118522644, 72.9885311126709, 73.08617687225342, 73.18358421325684, 73.28062176704407, 73.37917876243591, 73.47636699676514, 73.57359480857849, 73.67107892036438, 73.76797747612, 73.86627197265625, 73.96417474746704, 74.06163740158081, 74.1588864326477, 74.25550723075867, 74.35236191749573, 74.44920015335083, 74.54683327674866, 74.6441559791565, 74.74070310592651, 74.83668971061707, 74.93320822715759, 75.03023958206177, 75.12951636314392, 75.22619414329529, 75.3219838142395, 75.41658878326416, 75.51359724998474, 75.61015820503235, 75.70669913291931, 75.80340313911438, 75.89899587631226, 75.99476313591003, 76.0911865234375, 76.18670892715454, 76.28183603286743, 76.37883758544922, 76.47428846359253, 76.56844782829285, 76.66362714767456, 76.76558494567871, 76.87205123901367, 76.9841616153717, 77.0817518234253, 77.17829322814941, 77.2770881652832, 77.3764865398407, 77.47403979301453, 77.57094669342041, 77.66844582557678, 77.7637689113617, 77.85850477218628, 77.95401120185852, 78.04940485954285, 78.14523601531982, 78.24127435684204, 78.3367600440979, 78.43219780921936, 78.52765893936157, 78.62385988235474, 78.71906876564026, 78.81496477127075, 78.91055727005005, 79.00581502914429, 79.10103726387024, 79.19727826118469, 79.29353380203247, 79.38943147659302, 79.48472023010254, 79.58001375198364, 79.67529034614563, 79.77758002281189, 79.87563371658325, 79.97201609611511, 80.0675835609436, 80.16361737251282, 80.26018261909485, 80.35680413246155, 80.45430397987366, 80.54923033714294, 80.6441330909729, 80.73922920227051, 80.83428192138672, 80.93210458755493, 81.02760934829712, 81.12309646606445, 81.21818518638611, 81.31967616081238, 81.41848278045654, 81.51544952392578, 81.61273860931396, 81.70934891700745, 81.80542659759521, 81.90466547012329, 82.00271916389465, 82.10021090507507, 82.19683957099915, 82.29257345199585, 82.38884687423706, 82.48457789421082, 82.58055639266968, 82.67735862731934, 82.77428936958313, 82.8701241016388, 82.97435212135315, 83.07275700569153, 83.1718680858612, 83.2677149772644, 83.36462903022766, 83.4607298374176, 83.5565857887268, 83.651846408844, 83.74727249145508, 83.84448266029358, 83.93962526321411, 84.03480005264282, 84.13022375106812, 84.22817468643188, 84.32416558265686, 84.42165184020996, 84.52033710479736, 84.61780858039856, 84.7127058506012, 84.80995607376099, 84.90740275382996, 85.00325345993042, 85.09936356544495, 85.1986300945282, 85.294508934021, 85.39350605010986, 85.49431991577148, 85.5925362110138, 85.68897438049316, 85.78423714637756, 85.87906169891357, 85.97486591339111, 86.07154726982117, 86.16825366020203, 86.26489591598511, 86.36029291152954, 86.45610880851746, 86.55196857452393, 86.64842987060547, 86.74602055549622, 86.84367728233337, 86.93953919410706, 87.03431987762451, 87.13377499580383, 87.22996163368225, 87.32599449157715, 87.42166018486023, 87.51855444908142, 87.61331725120544, 87.70959162712097, 87.80854630470276, 87.91041398048401, 88.00777745246887, 88.10408091545105, 88.20145797729492, 88.29801487922668, 88.39573621749878, 88.4925184249878, 88.58887124061584, 88.68373370170593, 88.7781503200531, 88.87336850166321, 88.96840238571167, 89.06339192390442, 89.15900754928589, 89.2544105052948, 89.3492476940155, 89.44725513458252, 89.54289817810059, 89.6401207447052, 89.73658752441406, 89.83189129829407, 89.92686414718628, 90.02282762527466, 90.11896586418152, 90.21521306037903, 90.31267309188843, 90.40794944763184, 90.50322914123535, 90.59889531135559, 90.6948709487915, 90.7913920879364, 90.88777279853821, 90.98348879814148, 91.07944893836975, 91.17692375183105, 91.27399826049805, 91.37090063095093, 91.46669125556946, 91.56315469741821, 91.66142773628235, 91.75772881507874, 91.85314083099365, 91.94897890090942, 92.04718732833862, 92.14319467544556, 92.23856282234192, 92.3353705406189, 92.43210220336914, 92.52789163589478, 92.62739300727844, 92.72369861602783, 92.8203456401825, 92.91620898246765, 93.01135492324829, 93.1067545413971, 93.2027587890625, 93.2975378036499, 93.39286065101624, 93.48848795890808, 93.58377766609192, 93.6787416934967, 93.774090051651, 93.86892366409302, 93.96352505683899, 94.05848908424377, 94.1534948348999, 94.24897527694702, 94.34560298919678, 94.44044876098633, 94.53497576713562, 94.63064241409302, 94.72566294670105, 94.8209171295166, 94.92150831222534, 95.02742218971252, 95.12345600128174, 95.21893382072449, 95.3150589466095, 95.4100284576416, 95.50553703308105, 95.60151362419128, 95.69692468643188, 95.7917652130127, 95.88712334632874, 95.9822952747345, 96.07788705825806, 96.17291760444641, 96.26807856559753, 96.36466097831726, 96.45978093147278, 96.55498957633972, 96.65091514587402, 96.74623155593872, 96.84124875068665, 96.93854713439941], "average_iteration_time": 0.09693854713439941, "iteration_time_stderr": 6.723002943164509e-05}
{"game": "tic_tac_toe", "node_count": 549946, "terminal_node_count": 255168, "information_set_count": 294778, "action_count": 9, "player_count": 2, "nature": false, "height": 9, "sparsities": {"action_nodes": 0.9999981816396519, "information_set_actions": 0.9999966076165793, "node_players": 0.0, "level_graphs": 0.9999997979603287, "graph": 0.9999981816429583}, "branching_factor": 1.8656243003209194, "setup_time": 59.98090696334839, "iteration_timestamps": [0.0, 0.15966296195983887, 0.31373167037963867, 0.469388484954834, 0.6266286373138428, 0.7842884063720703, 0.9388649463653564, 1.0949349403381348, 1.2511579990386963, 1.407850742340088, 1.5650756359100342, 1.722259759902954, 1.8764262199401855, 2.032719612121582, 2.189037799835205, 2.346958875656128, 2.505038261413574, 2.66200590133667, 2.8167383670806885, 2.9728846549987793, 3.1286942958831787, 3.2835259437561035, 3.4388227462768555, 3.594801664352417, 3.749250650405884, 3.902102470397949, 4.055997848510742, 4.21121072769165, 4.366997480392456, 4.5222978591918945, 4.67475700378418, 4.828895807266235, 4.983498811721802, 5.138111352920532, 5.293062210083008, 5.447981357574463, 5.600905418395996, 5.75546932220459, 5.911247730255127, 6.069320201873779, 6.225827693939209, 6.380688667297363, 6.53295373916626, 6.687733173370361, 6.842637062072754, 6.997147083282471, 7.152695417404175, 7.309602499008179, 7.4628119468688965, 7.617905139923096, 7.774660348892212, 7.931397438049316, 8.088984489440918, 8.246931314468384, 8.40411925315857, 8.562113285064697, 8.71691608428955, 8.878154993057251, 9.041469812393188, 9.2040536403656, 9.368835210800171, 9.528954982757568, 9.690498352050781, 9.854555368423462, 10.015137910842896, 10.179307699203491, 10.343513011932373, 10.502788782119751, 10.663633346557617, 10.820501565933228, 10.9779531955719, 11.134654998779297, 11.29318380355835, 11.451558351516724, 11.606637001037598, 11.764402389526367, 11.920583486557007, 12.0773344039917, 12.234651565551758, 12.391041994094849, 12.545995950698853, 12.708677053451538, 12.867619752883911, 13.025389909744263, 13.182360410690308, 13.339446783065796, 13.496529817581177, 13.651825428009033, 13.808435201644897, 13.96509075164795, 14.122655153274536, 14.28068995475769, 14.43918251991272, 14.596524477005005, 14.753503799438477, 14.910999774932861, 15.06809663772583, 15.225792646408081, 15.383761882781982, 15.541269779205322, 15.69783091545105, 15.851982355117798, 16.009578466415405, 16.167494773864746, 16.325037717819214, 16.481846809387207, 16.637876987457275, 16.793330907821655, 16.94742512702942, 17.099926710128784, 17.254721879959106, 17.40923762321472, 17.563138246536255, 17.717082977294922, 17.872126579284668, 18.02655005455017, 18.181339740753174, 18.336487531661987, 18.49322533607483, 18.649707317352295, 18.80561399459839, 18.957712173461914, 19.1122624874115, 19.263044595718384, 19.417333602905273, 19.570476055145264, 19.723378658294678, 19.875282287597656, 20.02922296524048, 20.1832914352417, 20.33499813079834, 20.489156484603882, 20.643967390060425, 20.796002864837646, 20.949979782104492, 21.10433316230774, 21.255577564239502, 21.41037940979004, 21.565265417099, 21.718249082565308, 21.872586250305176, 22.026792764663696, 22.181459665298462, 22.336142778396606, 22.49128246307373, 22.6432945728302, 22.798387050628662, 22.95295810699463, 23.107670307159424, 23.26229453086853, 23.416817665100098, 23.568919897079468, 23.722883939743042, 23.877686500549316, 24.032384395599365, 24.186537742614746, 24.338233470916748, 24.49008345603943, 24.644067525863647, 24.79811453819275, 24.952409505844116, 25.105688095092773, 25.257476568222046, 25.409794330596924, 25.5627179145813, 25.716734886169434, 25.881789445877075, 26.035510063171387, 26.187671899795532, 26.34183120727539, 26.496209621429443, 26.650374174118042, 26.804762601852417, 26.95852565765381, 27.11062717437744, 27.2643141746521, 27.419103145599365, 27.57012367248535, 27.72480273246765, 27.878437519073486, 28.030014753341675, 28.183265447616577, 28.336735486984253, 28.4902286529541, 28.650806427001953, 28.812755346298218, 28.974511861801147, 29.144790410995483, 29.29986572265625, 29.456133604049683, 29.614229679107666, 29.788867235183716, 29.966640949249268, 30.141515254974365, 30.310614109039307, 30.474635124206543, 30.63478422164917, 30.78977656364441, 30.94687819480896, 31.100990056991577, 31.258742809295654, 31.41640877723694, 31.577420234680176, 31.734248876571655, 31.89128303527832, 32.04763126373291, 32.199896574020386, 32.35423159599304, 32.52119207382202, 32.68657469749451, 32.855226278305054, 33.01687932014465, 33.17170786857605, 33.34301996231079, 33.517250299453735, 33.70932865142822, 33.872875452041626, 34.03586673736572, 34.20292520523071, 34.37040376663208, 34.53582048416138, 34.70537543296814, 34.87187170982361, 35.03516697883606, 35.191920042037964, 35.34455180168152, 35.49951958656311, 35.65247678756714, 35.808858156204224, 35.963627576828, 36.118247270584106, 36.2740421295166, 36.42961525917053, 36.585718631744385, 36.74199056625366, 36.9027259349823, 37.05833625793457, 37.21535038948059, 37.373265504837036, 37.53825902938843, 37.698283433914185, 37.854759216308594, 38.03517198562622, 38.20819163322449, 38.371694564819336, 38.54509925842285, 38.71551728248596, 38.90144896507263, 39.0871217250824, 39.24752473831177, 39.4082510471344, 39.57991862297058, 39.745749711990356, 39.90584206581116, 40.06816554069519, 40.2263126373291, 40.38440132141113, 40.54000973701477, 40.6939651966095, 40.849172830581665, 41.006452322006226, 41.16163778305054, 41.31520080566406, 41.47162866592407, 41.624428033828735, 41.77869009971619, 41.93486022949219, 42.08997702598572, 42.24382925033569, 42.397770166397095, 42.55427956581116, 42.70993995666504, 42.86445379257202, 43.020246267318726, 43.17409658432007, 43.32774591445923, 43.48505902290344, 43.639920234680176, 43.79592728614807, 43.95143914222717, 44.10551691055298, 44.26180648803711, 44.41998100280762, 44.57477569580078, 44.729684829711914, 44.88482332229614, 45.03799033164978, 45.194291830062866, 45.35345935821533, 45.5117871761322, 45.67078924179077, 45.829731464385986, 45.982911109924316, 46.141615867614746, 46.29928922653198, 46.45546102523804, 46.61230111122131, 46.76559805870056, 46.9236102104187, 47.08184361457825, 47.239068031311035, 47.39388942718506, 47.54946279525757, 47.70503282546997, 47.85889482498169, 48.01319766044617, 48.169169902801514, 48.323208808898926, 48.47933864593506, 48.63515615463257, 48.791595697402954, 48.946648359298706, 49.10336709022522, 49.25760579109192, 49.41523551940918, 49.57221698760986, 49.72941017150879, 49.88337564468384, 50.03968906402588, 50.19298958778381, 50.34845280647278, 50.50406503677368, 50.66151237487793, 50.81661629676819, 50.9710578918457, 51.129836082458496, 51.287630558013916, 51.44944763183594, 51.60714840888977, 51.76006865501404, 51.91300559043884, 52.07009935379028, 52.22609496116638, 52.38520622253418, 52.543288230895996, 52.69762873649597, 52.8538281917572, 53.00724959373474, 53.162882804870605, 53.31815147399902, 53.47362756729126, 53.62772798538208, 53.78341507911682, 53.936946392059326, 54.09254288673401, 54.247979402542114, 54.4033899307251, 54.55629634857178, 54.711270332336426, 54.864694118499756, 55.02055311203003, 55.17565965652466, 55.32914423942566, 55.48453712463379, 55.641937494277954, 55.79628324508667, 55.95436716079712, 56.11007857322693, 56.26282262802124, 56.415916442871094, 56.57209372520447, 56.74244403839111, 56.93753623962402, 57.09906244277954, 57.25319957733154, 57.420207262039185, 57.578763008117676, 57.7381911277771, 57.910459756851196, 58.07678270339966, 58.24847722053528, 58.42242622375488, 58.59829902648926, 58.75597095489502, 58.92855525016785, 59.095255851745605, 59.257168769836426, 59.42253232002258, 59.584752798080444, 59.74072623252869, 59.89895963668823, 60.05763030052185, 60.21631932258606, 60.384302377700806, 60.543111085891724, 60.70181107521057, 60.859315156936646, 61.01419639587402, 61.172736406326294, 61.327513694763184, 61.48413848876953, 61.64000964164734, 61.795493602752686, 61.948548316955566, 62.10840892791748, 62.261958599090576, 62.42052340507507, 62.5749773979187, 62.72987461090088, 62.882492780685425, 63.03589129447937, 63.1902117729187, 63.341872215270996, 63.492958307266235, 63.65130257606506, 63.80840349197388, 63.9603853225708, 64.1160717010498, 64.26732659339905, 64.42051124572754, 64.58105707168579, 64.75251531600952, 64.91231036186218, 65.07275390625, 65.22774529457092, 65.3803288936615, 65.536465883255, 65.70639705657959, 65.86575317382812, 66.02555990219116, 66.18268132209778, 66.33568334579468, 66.50257754325867, 66.66792345046997, 66.82607102394104, 66.98276400566101, 67.1366822719574, 67.29321074485779, 67.45026326179504, 67.60796689987183, 67.76766848564148, 67.92667126655579, 68.09305810928345, 68.2531168460846, 68.42087411880493, 68.57543873786926, 68.73481369018555, 68.88678288459778, 69.04227757453918, 69.19239664077759, 69.34474802017212, 69.49762415885925, 69.64963436126709, 69.8017430305481, 69.95835566520691, 70.11215043067932, 70.26544380187988, 70.41985177993774, 70.57137036323547, 70.72446370124817, 70.87884616851807, 71.03227639198303, 71.18606996536255, 71.34190940856934, 71.49596977233887, 71.65117716789246, 71.80824613571167, 71.96307826042175, 72.11704134941101, 72.27379846572876, 72.42670679092407, 72.58073139190674, 72.73781681060791, 72.89590334892273, 73.05184078216553, 73.20596432685852, 73.35973858833313, 73.512864112854, 73.66837406158447, 73.8229877948761, 73.97631216049194, 74.13043785095215, 74.28760075569153, 74.44297337532043, 74.5998272895813, 74.75670599937439, 74.91110324859619, 75.07006621360779, 75.22819256782532, 75.38565373420715, 75.54155945777893, 75.69778180122375, 75.85290837287903, 76.0133490562439, 76.17421913146973, 76.33134055137634, 76.48927068710327, 76.64721918106079, 76.8028633594513, 76.96016788482666, 77.11823081970215, 77.273113489151, 77.4311912059784, 77.58709406852722, 77.74197888374329, 77.90482425689697, 78.06315684318542, 78.21560502052307, 78.3690812587738, 78.52205014228821, 78.67364478111267, 78.82534718513489, 78.97925806045532, 79.1307475566864, 79.28402924537659, 79.4382221698761, 79.59402418136597, 79.75054121017456, 79.90813708305359, 80.06391668319702, 80.22219109535217, 80.38120937347412, 80.54234457015991, 80.69949913024902, 80.8595290184021, 81.01582789421082, 81.17514991760254, 81.33442735671997, 81.49780225753784, 81.65330910682678, 81.80814337730408, 81.96142792701721, 82.12078499794006, 82.27407455444336, 82.43073654174805, 82.59315276145935, 82.74780225753784, 82.91177487373352, 83.07237720489502, 83.2323796749115, 83.39328598976135, 83.55169224739075, 83.71246981620789, 83.86997532844543, 84.02640581130981, 84.18072628974915, 84.33497476577759, 84.48811769485474, 84.64226245880127, 84.79279088973999, 84.94381666183472, 85.09503245353699, 85.24373364448547, 85.39572811126709, 85.55197310447693, 85.70479416847229, 85.85939264297485, 86.01414203643799, 86.16788816452026, 86.32117056846619, 86.47348237037659, 86.62841081619263, 86.78342199325562, 86.93840432167053, 87.09291982650757, 87.24682927131653, 87.40067791938782, 87.55440044403076, 87.71138858795166, 87.86568331718445, 88.02289867401123, 88.17857050895691, 88.33488464355469, 88.49038648605347, 88.64915585517883, 88.8040657043457, 88.95692706108093, 89.11114597320557, 89.2692449092865, 89.42247009277344, 89.58111310005188, 89.73489308357239, 89.89186263084412, 90.05097699165344, 90.21040272712708, 90.36825180053711, 90.5267186164856, 90.68025350570679, 90.83337664604187, 90.98846006393433, 91.14344382286072, 91.30023002624512, 91.45693445205688, 91.61031770706177, 91.76387453079224, 91.91861057281494, 92.07316613197327, 92.22914028167725, 92.38533616065979, 92.53948497772217, 92.69319367408752, 92.84749412536621, 93.00376892089844, 93.16097283363342, 93.31737160682678, 93.47238898277283, 93.62533402442932, 93.77702569961548, 93.92847180366516, 94.07995986938477, 94.23436069488525, 94.38646006584167, 94.53969883918762, 94.69261312484741, 94.84372472763062, 94.99515700340271, 95.14978241920471, 95.30058026313782, 95.45152831077576, 95.60213828086853, 95.75189471244812, 95.90584325790405, 96.06655311584473, 96.22006011009216, 96.3735339641571, 96.52455115318298, 96.68533754348755, 96.83622527122498, 96.9917848110199, 97.14391660690308, 97.29789233207703, 97.45309162139893, 97.60569500923157, 97.75902652740479, 97.91112232208252, 98.06766867637634, 98.22470211982727, 98.38148951530457, 98.53391456604004, 98.68808579444885, 98.84098386764526, 98.9943904876709, 99.14591932296753, 99.29705905914307, 99.44872188568115, 99.59826898574829, 99.74952840805054, 99.9016478061676, 100.05344080924988, 100.2050187587738, 100.3608751296997, 100.51569366455078, 100.66882228851318, 100.82295393943787, 100.97477602958679, 101.12742233276367, 101.28188276290894, 101.43569660186768, 101.58946585655212, 101.74538278579712, 101.89902424812317, 102.05344271659851, 102.20874881744385, 102.36332702636719, 102.51694655418396, 102.67315459251404, 102.82667875289917, 102.982919216156, 103.13911271095276, 103.2939510345459, 103.44620609283447, 103.59826850891113, 103.76070857048035, 103.91118168830872, 104.06378722190857, 104.21523809432983, 104.36667013168335, 104.51965522766113, 104.6759135723114, 104.83179831504822, 104.99364995956421, 105.15473461151123, 105.30942583084106, 105.4665892124176, 105.62768983840942, 105.78243231773376, 105.9459331035614, 106.10819983482361, 106.26226115226746, 106.421954870224, 106.58013010025024, 106.7403769493103, 106.89940094947815, 107.05839443206787, 107.21670031547546, 107.37442111968994, 107.5323076248169, 107.68724417686462, 107.84415555000305, 107.99524545669556, 108.14821863174438, 108.3056468963623, 108.46168422698975, 108.61300253868103, 108.7677173614502, 108.92318654060364, 109.07757234573364, 109.23092246055603, 109.38845324516296, 109.5421392917633, 109.69640517234802, 109.85130643844604, 110.0072431564331, 110.15990495681763, 110.31430149078369, 110.46678376197815, 110.62000513076782, 110.77451276779175, 110.93258476257324, 111.0875916481018, 111.2447407245636, 111.3989188671112, 111.5558111667633, 111.71213340759277, 111.86675691604614, 112.02150106430054, 112.17559480667114, 112.33084344863892, 112.48390984535217, 112.63718867301941, 112.78952288627625, 112.94255375862122, 113.09570646286011, 113.25018453598022, 113.40514135360718, 113.56363081932068, 113.71734523773193, 113.87341737747192, 114.0310332775116, 114.18542218208313, 114.34036421775818, 114.49362254142761, 114.64417910575867, 114.79752731323242, 114.95454239845276, 115.1084794998169, 115.26203536987305, 115.41576147079468, 115.5675253868103, 115.7211492061615, 115.87680220603943, 116.02968502044678, 116.18314909934998, 116.33721685409546, 116.49943494796753, 116.65628743171692, 116.80932235717773, 116.96302533149719, 117.11954379081726, 117.27530694007874, 117.43136477470398, 117.58982515335083, 117.75079083442688, 117.90928316116333, 118.07218408584595, 118.23875904083252, 118.40650820732117, 118.57426476478577, 118.73979640007019, 118.896888256073, 119.05591678619385, 119.21416664123535, 119.37370681762695, 119.53401851654053, 119.69174242019653, 119.84584903717041, 120.00395512580872, 120.16051459312439, 120.31537866592407, 120.47238421440125, 120.62822008132935, 120.78077244758606, 120.93596363067627, 121.08887577056885, 121.24196910858154, 121.39914393424988, 121.55218577384949, 121.70755958557129, 121.8622055053711, 122.01458024978638, 122.1666488647461, 122.32036089897156, 122.47318291664124, 122.62840294837952, 122.78310585021973, 122.93548154830933, 123.0877616405487, 123.2388527393341, 123.39136600494385, 123.55241441726685, 123.70992851257324, 123.86822128295898, 124.02401638031006, 124.17809104919434, 124.3312258720398, 124.48509645462036, 124.6419587135315, 124.79583621025085, 124.94975304603577, 125.10451602935791, 125.25763416290283, 125.4112696647644, 125.57060432434082, 125.74305510520935, 125.90097975730896, 126.05595707893372, 126.21040892601013, 126.37146186828613, 126.52616930007935, 126.6849091053009, 126.85203742980957, 127.00518774986267, 127.15985035896301, 127.31628608703613, 127.47305464744568, 127.62875318527222, 127.78890919685364, 127.94840049743652, 128.10795331001282, 128.26698398590088, 128.4225206375122, 128.58890056610107, 128.75000596046448, 128.90946793556213, 129.06856179237366, 129.22562432289124, 129.38296675682068, 129.54199695587158, 129.69678664207458, 129.85080432891846, 130.01711893081665, 130.1712408065796, 130.32759189605713, 130.48571801185608, 130.6450457572937, 130.80162024497986, 130.96147871017456, 131.1235899925232, 131.280100107193, 131.43677234649658, 131.60243391990662, 131.75742959976196, 131.91456770896912, 132.06968474388123, 132.2235598564148, 132.3816487789154, 132.53717684745789, 132.69499444961548, 132.85391354560852, 133.0124249458313, 133.16846418380737, 133.32588911056519, 133.48087620735168, 133.63678860664368, 133.79253458976746, 133.94743299484253, 134.0998945236206, 134.25188970565796, 134.40319108963013, 134.55434465408325, 134.7067232131958, 134.85780262947083, 135.00910186767578, 135.15988612174988, 135.31523513793945, 135.46841502189636, 135.62352514266968, 135.78425979614258, 135.94930458068848, 136.10517525672913, 136.26194190979004, 136.41531109809875, 136.56992554664612, 136.72537231445312, 136.87829875946045, 137.03396606445312, 137.19086384773254, 137.34481167793274, 137.49902749061584, 137.65395259857178, 137.80788683891296, 137.96631908416748, 138.12655925750732, 138.2829418182373, 138.44077014923096, 138.59719681739807, 138.75515794754028, 138.91430950164795, 139.0722508430481, 139.22765231132507, 139.38546419143677, 139.5433008670807, 139.69960069656372, 139.85619235038757, 140.01452922821045, 140.17118310928345, 140.3288369178772, 140.4882185459137, 140.647145986557, 140.80674934387207, 140.96534872055054, 141.12163090705872, 141.28057098388672, 141.4453558921814, 141.60402536392212, 141.7605881690979, 141.91844987869263, 142.07266664505005, 142.2285144329071, 142.38280272483826, 142.534823179245, 142.6852512359619, 142.83521962165833, 142.98545789718628, 143.13570523262024, 143.28578448295593, 143.43578934669495, 143.58597230911255, 143.73545742034912, 143.8917396068573, 144.04461193084717, 144.1977071762085, 144.3505403995514, 144.50508761405945, 144.66127133369446, 144.81470680236816, 144.96862816810608, 145.12208676338196, 145.27674293518066, 145.429767370224, 145.58733558654785, 145.74164867401123, 145.89437794685364, 146.04698252677917, 146.19855999946594, 146.35149431228638, 146.5063500404358, 146.65848016738892, 146.81057238578796, 146.9627480506897, 147.11489272117615, 147.26711440086365, 147.41960453987122, 147.5738468170166, 147.72976088523865, 147.88525128364563, 148.04038190841675, 148.1960747241974, 148.35482716560364, 148.5113046169281, 148.6688838005066, 148.8252682685852, 148.98150300979614, 149.139883518219, 149.2971704006195, 149.453875541687, 149.61170315742493, 149.76429152488708, 149.91939449310303, 150.07629776000977, 150.23500847816467, 150.38794803619385, 150.5458607673645, 150.6990373134613, 150.85080885887146, 151.00521540641785, 151.1574215888977, 151.30912685394287, 151.46415185928345, 151.61827611923218, 151.77208399772644, 151.92610454559326, 152.0774221420288, 152.23118257522583, 152.38623642921448, 152.53794288635254, 152.69138026237488, 152.8481798171997, 153.00135159492493, 153.15649938583374, 153.31210565567017, 153.46596598625183, 153.61870861053467, 153.77068996429443, 153.92547178268433, 154.07984614372253, 154.2359778881073, 154.39673376083374, 154.55163621902466, 154.70547103881836, 154.85816621780396, 155.0162091255188, 155.17256832122803, 155.32605695724487, 155.48803448677063, 155.64634609222412, 155.79939985275269, 155.95250821113586, 156.10927391052246, 156.26954650878906, 156.4286379814148], "average_iteration_time": 0.1564286379814148, "iteration_time_stderr": 0.0001460032025962817}
{"game": "tiny_bridge_2p", "node_count": 107129, "terminal_node_count": 53340, "information_set_count": 3613, "action_count": 28, "player_count": 3, "nature": true, "height": 10, "sparsities": {"action_nodes": 0.9998599818909912, "information_set_actions": 0.9997209821428571, "node_players": 0.0, "level_graphs": 0.9999990665546532, "graph": 0.999990665546533}, "branching_factor": 1.9916339772072358, "setup_time": 10.871074676513672, "iteration_timestamps": [0.0, 0.02613210678100586, 0.049980878829956055, 0.0746467113494873, 0.10038375854492188, 0.1252586841583252, 0.14980196952819824, 0.17418718338012695, 0.19887781143188477, 0.22343015670776367, 0.24794960021972656, 0.2723841667175293, 0.2973158359527588, 0.32175278663635254, 0.34652233123779297, 0.371471643447876, 0.39598560333251953, 0.42076921463012695, 0.4454200267791748, 0.4698784351348877, 0.49446654319763184, 0.5190901756286621, 0.5436520576477051, 0.5682647228240967, 0.5930655002593994, 0.6178371906280518, 0.6424586772918701, 0.6673884391784668, 0.6917722225189209, 0.718043327331543, 0.7433898448944092, 0.7676374912261963, 0.7917699813842773, 0.8159058094024658, 0.8401474952697754, 0.8655941486358643, 0.889944314956665, 0.9137377738952637, 0.937941312789917, 0.9618504047393799, 0.986112117767334, 1.0102789402008057, 1.0344374179840088, 1.058488368988037, 1.0825200080871582, 1.1083037853240967, 1.1332638263702393, 1.1579861640930176, 1.183351993560791, 1.209369421005249, 1.2348918914794922, 1.2597484588623047, 1.284322738647461, 1.3092799186706543, 1.33381986618042, 1.3583476543426514, 1.382840871810913, 1.4073903560638428, 1.431877613067627, 1.4565777778625488, 1.4809844493865967, 1.505547285079956, 1.530198335647583, 1.555530309677124, 1.5806453227996826, 1.6058790683746338, 1.6309583187103271, 1.656005859375, 1.6806726455688477, 1.7050278186798096, 1.729583740234375, 1.7552964687347412, 1.7798011302947998, 1.804358720779419, 1.8291125297546387, 1.8544485569000244, 1.8788659572601318, 1.903703212738037, 1.928673505783081, 1.9534330368041992, 1.9780678749084473, 2.00248384475708, 2.0267739295959473, 2.0511605739593506, 2.0753889083862305, 2.099843740463257, 2.1240897178649902, 2.148576021194458, 2.1727676391601562, 2.197143793106079, 2.2217304706573486, 2.245901584625244, 2.270409107208252, 2.294793128967285, 2.319125175476074, 2.343997001647949, 2.3683784008026123, 2.392672538757324, 2.4172565937042236, 2.4420318603515625, 2.466339111328125, 2.490983247756958, 2.5154757499694824, 2.539865493774414, 2.5642147064208984, 2.5890676975250244, 2.6133875846862793, 2.63799786567688, 2.6625213623046875, 2.687162160873413, 2.712026357650757, 2.7366719245910645, 2.761331796646118, 2.7858424186706543, 2.810408592224121, 2.8349967002868652, 2.859623670578003, 2.8838181495666504, 2.9079999923706055, 2.9327385425567627, 2.957301616668701, 2.9815940856933594, 3.0060412883758545, 3.0304815769195557, 3.054908037185669, 3.07957124710083, 3.103990316390991, 3.1282589435577393, 3.152674436569214, 3.179013967514038, 3.203986406326294, 3.230377197265625, 3.2572200298309326, 3.2817885875701904, 3.307513475418091, 3.3333749771118164, 3.357797861099243, 3.382065773010254, 3.4064831733703613, 3.430757999420166, 3.455674409866333, 3.4802467823028564, 3.504538059234619, 3.528998374938965, 3.553480625152588, 3.5778017044067383, 3.6020939350128174, 3.626471757888794, 3.650840997695923, 3.675288438796997, 3.6997294425964355, 3.723933219909668, 3.7483439445495605, 3.7728917598724365, 3.7977914810180664, 3.8223700523376465, 3.8472278118133545, 3.873361587524414, 3.8993279933929443, 3.9257166385650635, 3.950484275817871, 3.978029251098633, 4.002819061279297, 4.02754020690918, 4.052425384521484, 4.077652454376221, 4.102478981018066, 4.1271655559539795, 4.151850938796997, 4.176212549209595, 4.20173454284668, 4.226397514343262, 4.2504847049713135, 4.274957180023193, 4.299230337142944, 4.323420286178589, 4.347634792327881, 4.371976613998413, 4.396482229232788, 4.42136549949646, 4.446400165557861, 4.471471548080444, 4.495428085327148, 4.519312143325806, 4.542752742767334, 4.56674861907959, 4.590361595153809, 4.614219903945923, 4.637711524963379, 4.661300897598267, 4.685282945632935, 4.71139121055603, 4.736406326293945, 4.76176118850708, 4.787642240524292, 4.814456224441528, 4.839232921600342, 4.863380670547485, 4.8878278732299805, 4.912509441375732, 4.937319278717041, 4.962102174758911, 4.987038612365723, 5.012455940246582, 5.038919448852539, 5.065824747085571, 5.0921454429626465, 5.117835521697998, 5.146059513092041, 5.171252250671387, 5.196292161941528, 5.220574617385864, 5.245624303817749, 5.270307540893555, 5.294659852981567, 5.3196351528167725, 5.344563007354736, 5.368875980377197, 5.393502712249756, 5.420926332473755, 5.445696115493774, 5.470556020736694, 5.495514631271362, 5.523859739303589, 5.548581123352051, 5.57392692565918, 5.5986857414245605, 5.623640775680542, 5.6541454792022705, 5.681669235229492, 5.707124710083008, 5.732457876205444, 5.757476091384888, 5.782201290130615, 5.806809425354004, 5.830973386764526, 5.855344772338867, 5.880025625228882, 5.9045679569244385, 5.929069757461548, 5.953681468963623, 5.977994680404663, 6.002684116363525, 6.027539014816284, 6.052274703979492, 6.076825380325317, 6.101741790771484, 6.126241207122803, 6.151313543319702, 6.176060914993286, 6.20080041885376, 6.225249290466309, 6.25028133392334, 6.275073051452637, 6.2996907234191895, 6.3240978717803955, 6.348475217819214, 6.372843503952026, 6.397591590881348, 6.421685218811035, 6.446019411087036, 6.47078275680542, 6.494922637939453, 6.519771337509155, 6.544141054153442, 6.568267345428467, 6.592552185058594, 6.617190837860107, 6.642042875289917, 6.666495084762573, 6.6908180713653564, 6.715179681777954, 6.7397966384887695, 6.764714241027832, 6.788967847824097, 6.8135504722595215, 6.837809085845947, 6.8619983196258545, 6.886709928512573, 6.911344766616821, 6.935637712478638, 6.960155725479126, 6.984386682510376, 7.008971691131592, 7.033365726470947, 7.058023452758789, 7.082244396209717, 7.106703042984009, 7.131170988082886, 7.155642032623291, 7.180320739746094, 7.204873085021973, 7.229060888290405, 7.2547831535339355, 7.279087066650391, 7.303115367889404, 7.327164888381958, 7.352414846420288, 7.3764777183532715, 7.40148401260376, 7.429304361343384, 7.455783843994141, 7.48142409324646, 7.506250858306885, 7.530707359313965, 7.555187463760376, 7.5810582637786865, 7.605337142944336, 7.62980580329895, 7.654091119766235, 7.67811918258667, 7.702247619628906, 7.726398468017578, 7.750547170639038, 7.774734258651733, 7.798992872238159, 7.823314428329468, 7.847377777099609, 7.871618270874023, 7.895804166793823, 7.920519113540649, 7.945803165435791, 7.971527576446533, 7.996465682983398, 8.02097225189209, 8.045307874679565, 8.069738864898682, 8.09406042098999, 8.118492364883423, 8.142780542373657, 8.16740870475769, 8.19145655632019, 8.21578335762024, 8.2404944896698, 8.26484990119934, 8.289276123046875, 8.313667058944702, 8.337921857833862, 8.362381935119629, 8.387056350708008, 8.411561250686646, 8.436204671859741, 8.460616827011108, 8.484999179840088, 8.509387016296387, 8.534047365188599, 8.5581636428833, 8.582565784454346, 8.60731554031372, 8.631577968597412, 8.655864238739014, 8.680360317230225, 8.704818964004517, 8.729642152786255, 8.754269361495972, 8.77876353263855, 8.80304765701294, 8.827855825424194, 8.852372169494629, 8.877128839492798, 8.901514768600464, 8.925948858261108, 8.950496673583984, 8.97532606124878, 8.999639987945557, 9.024555444717407, 9.05008840560913, 9.074317216873169, 9.09893798828125, 9.123179912567139, 9.147132158279419, 9.171342611312866, 9.195452451705933, 9.219629287719727, 9.244177341461182, 9.268694639205933, 9.292792797088623, 9.31688928604126, 9.34134292602539, 9.365590333938599, 9.389637231826782, 9.414110660552979, 9.438384056091309, 9.462871074676514, 9.48721694946289, 9.511422634124756, 9.535560369491577, 9.559797286987305, 9.585299968719482, 9.60969066619873, 9.634400129318237, 9.658817529678345, 9.683249235153198, 9.708148956298828, 9.732548713684082, 9.756909608840942, 9.781203269958496, 9.805493354797363, 9.830129384994507, 9.854763984680176, 9.87920355796814, 9.90364408493042, 9.928107976913452, 9.952407360076904, 9.976837635040283, 10.00138235092163, 10.025741577148438, 10.05047082901001, 10.075251340866089, 10.099475383758545, 10.123726844787598, 10.14833664894104, 10.172456741333008, 10.197106838226318, 10.221835136413574, 10.24604082107544, 10.270629167556763, 10.295193672180176, 10.319995403289795, 10.344509363174438, 10.3689284324646, 10.394739627838135, 10.41884183883667, 10.443386554718018, 10.467550277709961, 10.49145221710205, 10.515573263168335, 10.539726734161377, 10.564148426055908, 10.588251113891602, 10.612448692321777, 10.636529922485352, 10.660640716552734, 10.685106754302979, 10.709270715713501, 10.7334303855896, 10.757237672805786, 10.781303882598877, 10.8057279586792, 10.829566955566406, 10.85343885421753, 10.877668142318726, 10.901658296585083, 10.926241159439087, 10.950534343719482, 10.974427938461304, 10.998436689376831, 11.02246618270874, 11.046737432479858, 11.070843696594238, 11.094885349273682, 11.118863821029663, 11.142930507659912, 11.167330741882324, 11.191224575042725, 11.215287685394287, 11.239489078521729, 11.263715744018555, 11.287906408309937, 11.311956405639648, 11.335991621017456, 11.360204458236694, 11.384081840515137, 11.40847635269165, 11.432485580444336, 11.456854581832886, 11.480802059173584, 11.504934549331665, 11.529153823852539, 11.55301570892334, 11.57722020149231, 11.60133409500122, 11.625452756881714, 11.649846315383911, 11.674066305160522, 11.698572158813477, 11.723205089569092, 11.747652769088745, 11.771995782852173, 11.796303033828735, 11.82042384147644, 11.844226598739624, 11.868478536605835, 11.892689943313599, 11.916888952255249, 11.941092014312744, 11.96509599685669, 11.988842964172363, 12.013280153274536, 12.037591457366943, 12.0614652633667, 12.085524082183838, 12.109651565551758, 12.134912014007568, 12.159755945205688, 12.184148788452148, 12.208644390106201, 12.23297643661499, 12.257818698883057, 12.282007694244385, 12.30626106262207, 12.330739259719849, 12.355117559432983, 12.379775285720825, 12.40436315536499, 12.428627490997314, 12.45296859741211, 12.47742509841919, 12.502011775970459, 12.526305913925171, 12.550778865814209, 12.574886083602905, 12.599156141281128, 12.623578310012817, 12.648096323013306, 12.672444581985474, 12.696672916412354, 12.720838785171509, 12.745535135269165, 12.77013087272644, 12.794782161712646, 12.819284200668335, 12.84358811378479, 12.867857933044434, 12.892061948776245, 12.916436910629272, 12.94078016281128, 12.965315818786621, 12.990153074264526, 13.01466178894043, 13.039180517196655, 13.064262628555298, 13.090360641479492, 13.116272926330566, 13.1410493850708, 13.165348768234253, 13.18987488746643, 13.214289903640747, 13.238612651824951, 13.263340711593628, 13.287570476531982, 13.311766862869263, 13.33603572845459, 13.360820293426514, 13.38532018661499, 13.409669637680054, 13.434039115905762, 13.458467483520508, 13.483297109603882, 13.50797963142395, 13.532402753829956, 13.556873798370361, 13.581189393997192, 13.605526685714722, 13.62980341911316, 13.65431261062622, 13.678526639938354, 13.702742099761963, 13.727375745773315, 13.75162124633789, 13.77596640586853, 13.800722599029541, 13.828453063964844, 13.852979183197021, 13.877219200134277, 13.901527881622314, 13.92579460144043, 13.950199604034424, 13.974573850631714, 13.999089479446411, 14.023452043533325, 14.04788327217102, 14.072066068649292, 14.09659719467163, 14.120866775512695, 14.145322799682617, 14.169739484786987, 14.19398283958435, 14.218439102172852, 14.242739200592041, 14.267098903656006, 14.291633129119873, 14.315878629684448, 14.340317010879517, 14.364749431610107, 14.389220714569092, 14.413721561431885, 14.438045263290405, 14.46278977394104, 14.486942291259766, 14.511183977127075, 14.535802841186523, 14.560000658035278, 14.584496974945068, 14.609084367752075, 14.633235216140747, 14.657534837722778, 14.681771516799927, 14.706214666366577, 14.730579853057861, 14.7550790309906, 14.779242277145386, 14.803659200668335, 14.828371047973633, 14.852890491485596, 14.877342700958252, 14.902024269104004, 14.926385879516602, 14.951029300689697, 14.975398778915405, 14.999645233154297, 15.02413010597229, 15.048561811447144, 15.07283902168274, 15.097448348999023, 15.121758460998535, 15.145769119262695, 15.170135498046875, 15.194929599761963, 15.219343900680542, 15.243829727172852, 15.268199443817139, 15.292444229125977, 15.316968441009521, 15.341260194778442, 15.365411043167114, 15.389721870422363, 15.414001941680908, 15.43835186958313, 15.462921380996704, 15.487547397613525, 15.511792182922363, 15.5361008644104, 15.560541868209839, 15.58486795425415, 15.609464883804321, 15.633702516555786, 15.657878398895264, 15.682269811630249, 15.706788539886475, 15.731016159057617, 15.755289554595947, 15.779571056365967, 15.80422592163086, 15.828651905059814, 15.85313105583191, 15.877416610717773, 15.90181303024292, 15.926320791244507, 15.950583219528198, 15.97499132156372, 15.99923062324524, 16.023520708084106, 16.048134326934814, 16.072542190551758, 16.096683979034424, 16.121061086654663, 16.145236253738403, 16.16974973678589, 16.19421672821045, 16.218475818634033, 16.242667198181152, 16.267050743103027, 16.291592121124268, 16.315890312194824, 16.34013795852661, 16.364420175552368, 16.388617515563965, 16.413049936294556, 16.43745255470276, 16.46160101890564, 16.486121654510498, 16.51066303253174, 16.535048723220825, 16.559439182281494, 16.583768844604492, 16.60823655128479, 16.632603406906128, 16.657081127166748, 16.681130170822144, 16.705366134643555, 16.72987651824951, 16.754339456558228, 16.778838634490967, 16.80329418182373, 16.827395915985107, 16.8517005443573, 16.875980615615845, 16.900559186935425, 16.925113916397095, 16.94960927963257, 16.973701000213623, 16.998011827468872, 17.02286410331726, 17.047118186950684, 17.071603059768677, 17.095999240875244, 17.120107650756836, 17.144628286361694, 17.168930053710938, 17.193172216415405, 17.217766046524048, 17.242377996444702, 17.266722679138184, 17.29110884666443, 17.31557059288025, 17.33999538421631, 17.364388942718506, 17.388843536376953, 17.413942337036133, 17.439168214797974, 17.465107679367065, 17.49043846130371, 17.515930652618408, 17.540645837783813, 17.565054893493652, 17.589736700057983, 17.614261865615845, 17.638622522354126, 17.663166522979736, 17.687674283981323, 17.71188712120056, 17.736235857009888, 17.760705947875977, 17.785263776779175, 17.809880018234253, 17.834202766418457, 17.858386039733887, 17.88283348083496, 17.90717077255249, 17.93185782432556, 17.956238508224487, 17.980704307556152, 18.00515580177307, 18.02964210510254, 18.05396032333374, 18.078341960906982, 18.102683544158936, 18.12712526321411, 18.151325941085815, 18.175891399383545, 18.200441122055054, 18.224494695663452, 18.249359846115112, 18.273677349090576, 18.29785990715027, 18.322061777114868, 18.346626043319702, 18.37091851234436, 18.395554542541504, 18.419962882995605, 18.444358348846436, 18.468575716018677, 18.49316430091858, 18.517374992370605, 18.541942596435547, 18.566285848617554, 18.59040641784668, 18.61483073234558, 18.63922905921936, 18.663312196731567, 18.68771982192993, 18.712292432785034, 18.736685276031494, 18.760973691940308, 18.78555655479431, 18.809723377227783, 18.834170818328857, 18.858932733535767, 18.88319182395935, 18.907296895980835, 18.93172001838684, 18.956215381622314, 18.980926990509033, 19.005194902420044, 19.029775619506836, 19.054067373275757, 19.078726053237915, 19.103241443634033, 19.12753462791443, 19.151886463165283, 19.176210641860962, 19.200525283813477, 19.224953413009644, 19.249100923538208, 19.273540496826172, 19.297874212265015, 19.32204532623291, 19.346635580062866, 19.37092089653015, 19.395416975021362, 19.41968607902527, 19.44398546218872, 19.4682936668396, 19.492661952972412, 19.517198085784912, 19.54140830039978, 19.565634965896606, 19.59019947052002, 19.614636659622192, 19.639063119888306, 19.663568019866943, 19.687976360321045, 19.712465524673462, 19.73688793182373, 19.76115846633911, 19.785752773284912, 19.810495853424072, 19.83483576774597, 19.85912561416626, 19.88364338874817, 19.907824754714966, 19.932156085968018, 19.956953525543213, 19.981121301651, 20.005454063415527, 20.029886960983276, 20.05419087409973, 20.07859969139099, 20.10295343399048, 20.127410173416138, 20.15198564529419, 20.176151037216187, 20.200384616851807, 20.224589109420776, 20.249200582504272, 20.27330708503723, 20.297510385513306, 20.322044849395752, 20.346367597579956, 20.370635271072388, 20.39526915550232, 20.41937565803528, 20.443860292434692, 20.468417644500732, 20.492506504058838, 20.516777753829956, 20.541027069091797, 20.565731287002563, 20.59010887145996, 20.614431858062744, 20.638542652130127, 20.662879705429077, 20.687610387802124, 20.711855173110962, 20.736341953277588, 20.760664224624634, 20.785082817077637, 20.80980086326599, 20.83422613143921, 20.858289003372192, 20.882567405700684, 20.906872272491455, 20.93119716644287, 20.95533537864685, 20.979559659957886, 21.003679275512695, 21.028225660324097, 21.052754163742065, 21.076796531677246, 21.101134777069092, 21.12552046775818, 21.1496262550354, 21.174373149871826, 21.198700428009033, 21.222842931747437, 21.247126817703247, 21.271642446517944, 21.296424865722656, 21.321014642715454, 21.345718145370483, 21.369911670684814, 21.394228219985962, 21.41880464553833, 21.442906141281128, 21.46726965904236, 21.491538047790527, 21.515724658966064, 21.540771484375, 21.56520962715149, 21.588813543319702, 21.612951278686523, 21.63692021369934, 21.660839796066284, 21.68459463119507, 21.708382606506348, 21.73293900489807, 21.758499145507812, 21.782989263534546, 21.807454586029053, 21.831742763519287, 21.85613703727722, 21.880408763885498, 21.90600323677063, 21.93035578727722, 21.95440125465393, 21.978700399398804, 22.003063678741455, 22.02763795852661, 22.0517475605011, 22.07577419281006, 22.099911212921143, 22.123985290527344, 22.14881134033203, 22.173107624053955, 22.197551488876343, 22.22209143638611, 22.24618124961853, 22.27068305015564, 22.29519510269165, 22.319687366485596, 22.34395933151245, 22.368364095687866, 22.392680644989014, 22.416932106018066, 22.441397666931152, 22.465523958206177, 22.489891529083252, 22.514402866363525, 22.53856611251831, 22.562820434570312, 22.587307453155518, 22.611700773239136, 22.6362566947937, 22.66053295135498, 22.68473982810974, 22.70890974998474, 22.733242988586426, 22.757542371749878, 22.782069444656372, 22.80668878555298, 22.83114004135132, 22.855573654174805, 22.880130767822266, 22.904499769210815, 22.92895793914795, 22.953397035598755, 22.97756338119507, 23.002208709716797, 23.026604652404785, 23.050708532333374, 23.0750949382782, 23.099425554275513, 23.12399673461914, 23.14836359024048, 23.17293071746826, 23.1971697807312, 23.22153663635254, 23.246081590652466, 23.2702693939209, 23.29492998123169, 23.319389820098877, 23.343769073486328, 23.368269681930542, 23.39250874519348, 23.41665029525757, 23.440913915634155, 23.465154886245728, 23.489403009414673, 23.513879537582397, 23.53841805458069, 23.562468767166138, 23.586915254592896, 23.611581325531006, 23.63597011566162, 23.660172939300537, 23.684369802474976, 23.708521842956543, 23.732916355133057, 23.757510900497437, 23.78177762031555, 23.806248426437378, 23.830486536026, 23.855010986328125, 23.879271507263184, 23.90360188484192, 23.928005695343018, 23.952505588531494, 23.97717833518982, 24.001376152038574, 24.02556586265564, 24.05018663406372, 24.07442808151245, 24.098914623260498, 24.12318706512451, 24.14728331565857, 24.171918869018555, 24.196169137954712, 24.2204909324646, 24.244699716567993, 24.269075393676758, 24.293123483657837, 24.317391872406006, 24.34208583831787, 24.36643385887146, 24.391031503677368, 24.415509939193726, 24.439866304397583, 24.46433734893799, 24.488922595977783, 24.513015747070312], "average_iteration_time": 0.02451301574707031, "iteration_time_stderr": 1.664630183490587e-05}
{"game": "tiny_hanabi", "node_count": 55, "terminal_node_count": 36, "information_set_count": 11, "action_count": 3, "player_count": 3, "nature": true, "height": 4, "sparsities": {"action_nodes": 0.9636363636363636, "information_set_actions": 0.875, "node_players": 0.0, "level_graphs": 0.9955371900826446, "graph": 0.9821487603305785}, "branching_factor": 2.8421052631578947, "setup_time": 0.016073226928710938, "iteration_timestamps": [0.0, 0.0009064674377441406, 0.0015587806701660156, 0.0021696090698242188, 0.0028002262115478516, 0.0034034252166748047, 0.003980159759521484, 0.00457763671875, 0.005174875259399414, 0.005758762359619141, 0.006345510482788086, 0.006921052932739258, 0.00751805305480957, 0.008090972900390625, 0.00867152214050293, 0.009252071380615234, 0.009830474853515625, 0.010409355163574219, 0.01098179817199707, 0.011567115783691406, 0.012201309204101562, 0.01278233528137207, 0.013359308242797852, 0.013933420181274414, 0.01450800895690918, 0.015083551406860352, 0.01566314697265625, 0.016256093978881836, 0.01683640480041504, 0.017424345016479492, 0.01799774169921875, 0.01858353614807129, 0.019159793853759766, 0.01974797248840332, 0.020333051681518555, 0.020912647247314453, 0.021493911743164062, 0.02206277847290039, 0.022648334503173828, 0.023224592208862305, 0.023799657821655273, 0.02439117431640625, 0.024970293045043945, 0.025554895401000977, 0.02613663673400879, 0.026720285415649414, 0.027299880981445312, 0.02788066864013672, 0.028458833694458008, 0.029039621353149414, 0.029621601104736328, 0.030207395553588867, 0.03078007698059082, 0.03135943412780762, 0.03193926811218262, 0.032530784606933594, 0.03312397003173828, 0.03371024131774902, 0.03429770469665527, 0.03487277030944824, 0.03545665740966797, 0.03603529930114746, 0.03661799430847168, 0.037199974060058594, 0.03777790069580078, 0.03836631774902344, 0.038944244384765625, 0.039533376693725586, 0.04011416435241699, 0.040697574615478516, 0.041281700134277344, 0.04186606407165527, 0.04244852066040039, 0.04302573204040527, 0.04361152648925781, 0.044196128845214844, 0.044771432876586914, 0.04535079002380371, 0.045923471450805664, 0.04650163650512695, 0.047074079513549805, 0.04765510559082031, 0.04824423789978027, 0.04882216453552246, 0.0494074821472168, 0.049985408782958984, 0.05057549476623535, 0.05115509033203125, 0.05174756050109863, 0.05234074592590332, 0.05292463302612305, 0.05351066589355469, 0.05408596992492676, 0.05466794967651367, 0.055246829986572266, 0.05582261085510254, 0.05641031265258789, 0.056983232498168945, 0.05756330490112305, 0.058135032653808594, 0.058714866638183594, 0.0592958927154541, 0.059870243072509766, 0.06044960021972656, 0.061025381088256836, 0.061606645584106445, 0.062177419662475586, 0.06276130676269531, 0.06334233283996582, 0.06391549110412598, 0.06451010704040527, 0.06509184837341309, 0.06568765640258789, 0.06627368927001953, 0.0668489933013916, 0.0674295425415039, 0.06800413131713867, 0.06858682632446289, 0.06916093826293945, 0.06974053382873535, 0.07032966613769531, 0.07090353965759277, 0.07148981094360352, 0.07206511497497559, 0.07264471054077148, 0.0732264518737793, 0.07380127906799316, 0.07437872886657715, 0.07495617866516113, 0.07553839683532715, 0.07612013816833496, 0.07673811912536621, 0.07736063003540039, 0.0779409408569336, 0.07852387428283691, 0.07909369468688965, 0.07967138290405273, 0.08025670051574707, 0.08083081245422363, 0.08141207695007324, 0.0819845199584961, 0.0825648307800293, 0.08313536643981934, 0.08371281623840332, 0.0842900276184082, 0.08485937118530273, 0.08544015884399414, 0.08601117134094238, 0.08659219741821289, 0.08716225624084473, 0.08774280548095703, 0.08832240104675293, 0.0888969898223877, 0.0894780158996582, 0.09004950523376465, 0.09062886238098145, 0.09120893478393555, 0.0917818546295166, 0.09236264228820801, 0.09293460845947266, 0.09351634979248047, 0.09408926963806152, 0.0946660041809082, 0.09524178504943848, 0.09581327438354492, 0.09639549255371094, 0.0969696044921875, 0.0975501537322998, 0.09812307357788086, 0.09870123863220215, 0.09928607940673828, 0.09985971450805664, 0.10043740272521973, 0.10113072395324707, 0.10171318054199219, 0.1022939682006836, 0.10290217399597168, 0.10348653793334961, 0.10405731201171875, 0.10463619232177734, 0.10521245002746582, 0.10578465461730957, 0.10636401176452637, 0.10693049430847168, 0.10750961303710938, 0.10808491706848145, 0.10866808891296387, 0.10925030708312988, 0.10982728004455566, 0.1104135513305664, 0.11098694801330566, 0.1115720272064209, 0.11214470863342285, 0.11272406578063965, 0.11330223083496094, 0.11387324333190918, 0.11445236206054688, 0.11502695083618164, 0.11560797691345215, 0.11618781089782715, 0.11678433418273926, 0.11736583709716797, 0.11793780326843262, 0.11852908134460449, 0.11910557746887207, 0.11968350410461426, 0.12026381492614746, 0.1208343505859375, 0.12141299247741699, 0.12198495864868164, 0.12256455421447754, 0.12317276000976562, 0.12375426292419434, 0.12433552742004395, 0.12490582466125488, 0.12548589706420898, 0.12605977058410645, 0.12664151191711426, 0.1272292137145996, 0.12780451774597168, 0.1283879280090332, 0.12896299362182617, 0.1295461654663086, 0.13012242317199707, 0.1307048797607422, 0.13129472732543945, 0.1318674087524414, 0.13245081901550293, 0.13302302360534668, 0.13360285758972168, 0.13417768478393555, 0.13475704193115234, 0.13533449172973633, 0.13590407371520996, 0.1364879608154297, 0.13706326484680176, 0.13764739036560059, 0.13822650909423828, 0.13879823684692383, 0.13937735557556152, 0.1399533748626709, 0.14053845405578613, 0.1411130428314209, 0.14169621467590332, 0.14227795600891113, 0.1428518295288086, 0.14343595504760742, 0.1440117359161377, 0.1445941925048828, 0.14516496658325195, 0.14574503898620605, 0.1463336944580078, 0.1469104290008545, 0.1474933624267578, 0.14806914329528809, 0.1486494541168213, 0.1492302417755127, 0.14980220794677734, 0.15038204193115234, 0.1509542465209961, 0.1515367031097412, 0.152130126953125, 0.1527245044708252, 0.15331077575683594, 0.1538853645324707, 0.15446758270263672, 0.1550452709197998, 0.15562653541564941, 0.15620803833007812, 0.1567838191986084, 0.1573655605316162, 0.15793824195861816, 0.15852093696594238, 0.15909576416015625, 0.15967416763305664, 0.16025280952453613, 0.1608264446258545, 0.1614058017730713, 0.16198158264160156, 0.16257071495056152, 0.1631476879119873, 0.1637275218963623, 0.1643061637878418, 0.16487741470336914, 0.16545796394348145, 0.16604137420654297, 0.16662859916687012, 0.1672077178955078, 0.16778182983398438, 0.1683642864227295, 0.16893935203552246, 0.16952013969421387, 0.17009258270263672, 0.17067289352416992, 0.17125964164733887, 0.17183470726013184, 0.17241525650024414, 0.1729869842529297, 0.17356443405151367, 0.17414546012878418, 0.17473125457763672, 0.17531371116638184, 0.17589163780212402, 0.17647385597229004, 0.17708301544189453, 0.17769885063171387, 0.1782820224761963, 0.17885160446166992, 0.17943120002746582, 0.18000173568725586, 0.18059277534484863, 0.1811661720275879, 0.18174123764038086, 0.18231964111328125, 0.1828913688659668, 0.18346762657165527, 0.1840364933013916, 0.18461322784423828, 0.18518710136413574, 0.18575572967529297, 0.18633532524108887, 0.18690800666809082, 0.18748116493225098, 0.1880505084991455, 0.1886272430419922, 0.18920445442199707, 0.18977999687194824, 0.19035696983337402, 0.19092965126037598, 0.1915123462677002, 0.19208431243896484, 0.19266557693481445, 0.1932530403137207, 0.19383478164672852, 0.19441699981689453, 0.1949911117553711, 0.1955738067626953, 0.19614243507385254, 0.19672012329101562, 0.19729971885681152, 0.19786906242370605, 0.19844579696655273, 0.199019193649292, 0.1996002197265625, 0.20017600059509277, 0.20075702667236328, 0.2014598846435547, 0.20203304290771484, 0.20261216163635254, 0.20322036743164062, 0.20379304885864258, 0.20437049865722656, 0.2049412727355957, 0.20551776885986328, 0.20608901977539062, 0.20666813850402832, 0.20724964141845703, 0.20781993865966797, 0.20839428901672363, 0.20896339416503906, 0.20954179763793945, 0.21012067794799805, 0.21070218086242676, 0.21128582954406738, 0.21186017990112305, 0.21243953704833984, 0.21301555633544922, 0.2135944366455078, 0.21416711807250977, 0.21474814414978027, 0.21533560752868652, 0.21590948104858398, 0.2164931297302246, 0.21706724166870117, 0.2176530361175537, 0.21823835372924805, 0.21881103515625, 0.2194383144378662, 0.2200155258178711, 0.22059392929077148, 0.22117400169372559, 0.22174906730651855, 0.22232413291931152, 0.22289705276489258, 0.22347617149353027, 0.22404813766479492, 0.22462916374206543, 0.2252063751220703, 0.22577691078186035, 0.22635412216186523, 0.22692656517028809, 0.22750186920166016, 0.22807669639587402, 0.22865819931030273, 0.22923827171325684, 0.2298111915588379, 0.2303922176361084, 0.23096227645874023, 0.2315540313720703, 0.2321302890777588, 0.2327134609222412, 0.23330330848693848, 0.2338733673095703, 0.2344532012939453, 0.23502445220947266, 0.23560428619384766, 0.2361915111541748, 0.23676443099975586, 0.2373518943786621, 0.23792719841003418, 0.2385084629058838, 0.23908066749572754, 0.23965930938720703, 0.2402362823486328, 0.24080801010131836, 0.24139189720153809, 0.24196577072143555, 0.24254608154296875, 0.243117094039917, 0.24369549751281738, 0.2442765235900879, 0.24484992027282715, 0.24542903900146484, 0.2460010051727295, 0.24657773971557617, 0.24715375900268555, 0.24773454666137695, 0.24831509590148926, 0.24889135360717773, 0.24946928024291992, 0.25004148483276367, 0.25063514709472656, 0.2512192726135254, 0.25180578231811523, 0.2523934841156006, 0.2529757022857666, 0.25356101989746094, 0.2541358470916748, 0.2547173500061035, 0.2552950382232666, 0.2558708190917969, 0.2564539909362793, 0.25702524185180664, 0.25760769844055176, 0.25818705558776855, 0.25876283645629883, 0.25934433937072754, 0.259915828704834, 0.260500431060791, 0.2610743045806885, 0.2616536617279053, 0.26223206520080566, 0.26280760765075684, 0.26338815689086914, 0.2639586925506592, 0.2645394802093506, 0.26511359214782715, 0.26569080352783203, 0.2662796974182129, 0.26685190200805664, 0.26743412017822266, 0.2680068016052246, 0.2685866355895996, 0.26915740966796875, 0.26974010467529297, 0.2703390121459961, 0.27091050148010254, 0.2714884281158447, 0.2720625400543213, 0.27264881134033203, 0.2732362747192383, 0.27380895614624023, 0.2743864059448242, 0.27495837211608887, 0.27553820610046387, 0.27611517906188965, 0.27669596672058105, 0.2773435115814209, 0.2779223918914795, 0.2784998416900635, 0.27907490730285645, 0.27965807914733887, 0.2802393436431885, 0.28081488609313965, 0.28139734268188477, 0.28197193145751953, 0.28255534172058105, 0.283128023147583, 0.2837071418762207, 0.284282922744751, 0.2848529815673828, 0.2854342460632324, 0.2860074043273926, 0.28658556938171387, 0.28716158866882324, 0.28775906562805176, 0.288346529006958, 0.28892064094543457, 0.28949904441833496, 0.2900714874267578, 0.2906520366668701, 0.2912302017211914, 0.29180192947387695, 0.29238057136535645, 0.2929534912109375, 0.2935359477996826, 0.2941091060638428, 0.2946889400482178, 0.2952687740325928, 0.2958405017852783, 0.29642295837402344, 0.2969992160797119, 0.2975800037384033, 0.2981586456298828, 0.2987396717071533, 0.2993199825286865, 0.2998940944671631, 0.30047035217285156, 0.3010447025299072, 0.30173373222351074, 0.30231547355651855, 0.30292463302612305, 0.303511381149292, 0.304088830947876, 0.3046705722808838, 0.3052504062652588, 0.30582261085510254, 0.30640363693237305, 0.3069775104522705, 0.3075690269470215, 0.30814695358276367, 0.3087313175201416, 0.30931830406188965, 0.3098933696746826, 0.31047868728637695, 0.3110485076904297, 0.3116292953491211, 0.3122067451477051, 0.31277894973754883, 0.3133552074432373, 0.31392812728881836, 0.31450939178466797, 0.31508708000183105, 0.31566452980041504, 0.31624388694763184, 0.3168160915374756, 0.31740498542785645, 0.3179817199707031, 0.31856608390808105, 0.31914186477661133, 0.31972479820251465, 0.3203127384185791, 0.32088756561279297, 0.3214681148529053, 0.32204174995422363, 0.32262396812438965, 0.32320284843444824, 0.3237748146057129, 0.3243560791015625, 0.32492637634277344, 0.32550597190856934, 0.32608461380004883, 0.32666444778442383, 0.32724714279174805, 0.3278214931488037, 0.3284013271331787, 0.3289790153503418, 0.3295595645904541, 0.33013200759887695, 0.3307156562805176, 0.3312983512878418, 0.33187413215637207, 0.3324575424194336, 0.33303093910217285, 0.33361220359802246, 0.33419156074523926, 0.33476924896240234, 0.33535242080688477, 0.33592748641967773, 0.33650851249694824, 0.3370828628540039, 0.3376643657684326, 0.33824586868286133, 0.3388195037841797, 0.3394036293029785, 0.3399779796600342, 0.3405611515045166, 0.3411366939544678, 0.34172797203063965, 0.3423120975494385, 0.3428933620452881, 0.34347987174987793, 0.3440558910369873, 0.34464168548583984, 0.34522438049316406, 0.34580206871032715, 0.3463890552520752, 0.34696483612060547, 0.3475475311279297, 0.34812307357788086, 0.34870433807373047, 0.34928131103515625, 0.349855899810791, 0.3504366874694824, 0.3510105609893799, 0.35160326957702637, 0.3522307872772217, 0.3528130054473877, 0.3533949851989746, 0.35396432876586914, 0.35454630851745605, 0.3551197052001953, 0.3556995391845703, 0.35628247261047363, 0.3568606376647949, 0.3574395179748535, 0.3580129146575928, 0.3585946559906006, 0.35916614532470703, 0.35974621772766113, 0.3603246212005615, 0.3608980178833008, 0.3614773750305176, 0.36205005645751953, 0.3626275062561035, 0.3632066249847412, 0.36377859115600586, 0.36435675621032715, 0.3649277687072754, 0.3655073642730713, 0.3660900592803955, 0.3666682243347168, 0.3672482967376709, 0.36782002449035645, 0.36839938163757324, 0.3689746856689453, 0.3695549964904785, 0.37012648582458496, 0.3707089424133301, 0.37128782272338867, 0.37186121940612793, 0.3724792003631592, 0.37305259704589844, 0.37363362312316895, 0.37421417236328125, 0.3747870922088623, 0.3753664493560791, 0.37593865394592285, 0.37652063369750977, 0.3771224021911621, 0.3777475357055664, 0.3783257007598877, 0.3788928985595703, 0.3794682025909424, 0.3800387382507324, 0.3806149959564209, 0.3811945915222168, 0.38176679611206055, 0.38234424591064453, 0.3829178810119629, 0.383502721786499, 0.3840770721435547, 0.3846602439880371, 0.3852403163909912, 0.38580846786499023, 0.38639235496520996, 0.3869643211364746, 0.3875415325164795, 0.3881204128265381, 0.3887042999267578, 0.3892951011657715, 0.3898770809173584, 0.39046764373779297, 0.39104437828063965, 0.39163637161254883, 0.39222097396850586, 0.39280152320861816, 0.3933870792388916, 0.3939633369445801, 0.3945426940917969, 0.395122766494751, 0.3957035541534424, 0.39628100395202637, 0.3968536853790283, 0.3974325656890869, 0.39800500869750977, 0.3985860347747803, 0.3991687297821045, 0.39975762367248535, 0.4003443717956543, 0.4009237289428711, 0.40151190757751465, 0.40221619606018066, 0.4028279781341553, 0.4034264087677002, 0.4040038585662842, 0.4045875072479248, 0.4051644802093506, 0.4057469367980957, 0.40633249282836914, 0.4069080352783203, 0.40749430656433105, 0.40807175636291504, 0.40865588188171387, 0.4092421531677246, 0.4098186492919922, 0.4104030132293701, 0.4109816551208496, 0.4115715026855469, 0.41214609146118164, 0.41273045539855957, 0.4133138656616211, 0.41388916969299316, 0.4144737720489502, 0.4150540828704834, 0.4156365394592285, 0.41621947288513184, 0.416795015335083, 0.4173762798309326, 0.41799044609069824, 0.4185771942138672, 0.4191465377807617, 0.419722318649292, 0.42029500007629395, 0.42086338996887207, 0.42144227027893066, 0.4220139980316162, 0.4226093292236328, 0.42319726943969727, 0.4237666130065918, 0.42434024810791016, 0.4249110221862793, 0.42548394203186035, 0.4260528087615967, 0.42662930488586426, 0.4272034168243408, 0.42777204513549805, 0.4283487796783447, 0.4289209842681885, 0.42949891090393066, 0.4300730228424072, 0.4306657314300537, 0.43125152587890625, 0.4318251609802246, 0.4324045181274414, 0.43297910690307617, 0.4335746765136719, 0.434157133102417, 0.43474602699279785, 0.4353353977203369, 0.43591928482055664, 0.4365079402923584, 0.43709516525268555, 0.4376845359802246, 0.43827128410339355, 0.43885374069213867, 0.43944215774536133, 0.4400210380554199, 0.4406096935272217, 0.4411892890930176, 0.441770076751709, 0.4423556327819824, 0.4429311752319336, 0.4435138702392578, 0.4440925121307373, 0.44467782974243164, 0.44526100158691406, 0.44583964347839355, 0.4464247226715088, 0.4470031261444092, 0.4475901126861572, 0.4481699466705322, 0.44875335693359375, 0.4493436813354492, 0.449920654296875, 0.45050930976867676, 0.451092004776001, 0.451671838760376, 0.4522724151611328, 0.45285868644714355, 0.4534425735473633, 0.45401787757873535, 0.4546020030975342, 0.4551849365234375, 0.4557633399963379, 0.45635557174682617, 0.45693230628967285, 0.4575183391571045, 0.4580991268157959, 0.4586830139160156, 0.45926785469055176, 0.45984745025634766, 0.4604332447052002, 0.4610123634338379, 0.461597204208374, 0.4621851444244385, 0.46276211738586426, 0.4633467197418213, 0.46392369270324707, 0.4645054340362549, 0.4650862216949463, 0.4656658172607422, 0.46625590324401855, 0.4668259620666504, 0.46741390228271484, 0.4679906368255615, 0.4685783386230469, 0.46915411949157715, 0.4697532653808594, 0.4703383445739746, 0.4709146022796631, 0.47149658203125, 0.47206830978393555, 0.47264838218688965, 0.4732248783111572, 0.47379636764526367, 0.4743766784667969, 0.4749479293823242, 0.4755265712738037, 0.47609901428222656, 0.47667670249938965, 0.4772911071777344, 0.4778916835784912, 0.47847414016723633, 0.4790470600128174, 0.47962427139282227, 0.48019957542419434, 0.4807703495025635, 0.4813506603240967, 0.4819197654724121, 0.482499361038208, 0.48307180404663086, 0.48364949226379395, 0.4842338562011719, 0.4848058223724365, 0.48538970947265625, 0.4859650135040283, 0.4865443706512451, 0.4871175289154053, 0.48769593238830566, 0.48828697204589844, 0.48886728286743164, 0.4894592761993408, 0.4900376796722412, 0.49062085151672363, 0.4912095069885254, 0.4917867183685303, 0.4923694133758545, 0.4929485321044922, 0.4935314655303955, 0.49410581588745117, 0.4946906566619873, 0.49527430534362793, 0.49584341049194336, 0.49642181396484375, 0.4969947338104248, 0.49758481979370117, 0.49816083908081055, 0.49874281883239746, 0.4993250370025635, 0.49990153312683105, 0.500481128692627, 0.5010514259338379, 0.5016293525695801, 0.5022039413452148, 0.5029127597808838, 0.5035061836242676, 0.5040779113769531, 0.5046534538269043, 0.5052402019500732, 0.5058193206787109, 0.5064074993133545, 0.5069882869720459, 0.5075759887695312, 0.5081562995910645, 0.5087289810180664, 0.5093111991882324, 0.5098812580108643, 0.5104641914367676, 0.511035680770874, 0.5116124153137207, 0.5121893882751465, 0.5127623081207275, 0.5133481025695801, 0.5139238834381104, 0.5145046710968018, 0.5150761604309082, 0.5156562328338623, 0.5162405967712402, 0.5168142318725586, 0.5173959732055664, 0.517972469329834, 0.5185532569885254, 0.5191307067871094, 0.5197103023529053, 0.5202898979187012, 0.5208644866943359, 0.5214428901672363, 0.5220153331756592, 0.5226032733917236, 0.5231833457946777, 0.5237548351287842, 0.5243344306945801, 0.5249025821685791, 0.5254883766174316, 0.5260624885559082, 0.5266413688659668, 0.5272197723388672, 0.52779221534729, 0.5283713340759277, 0.5289459228515625, 0.5295271873474121, 0.5301070213317871, 0.5306961536407471, 0.5312831401824951, 0.5318663120269775, 0.532454252243042, 0.5330350399017334, 0.5336267948150635, 0.5342144966125488, 0.5347967147827148, 0.5353901386260986, 0.5359678268432617, 0.5365555286407471, 0.5371394157409668, 0.537726879119873, 0.538320779800415, 0.5388991832733154, 0.5394821166992188, 0.5400609970092773, 0.540644645690918, 0.5412304401397705, 0.541811466217041, 0.542395830154419, 0.5429716110229492, 0.5435569286346436, 0.5441420078277588, 0.544727087020874, 0.5453178882598877, 0.5458943843841553, 0.5464761257171631, 0.5470545291900635, 0.5476391315460205, 0.5482227802276611, 0.548802375793457, 0.5493903160095215, 0.549968957901001, 0.5505542755126953, 0.5511338710784912, 0.5517158508300781, 0.5523433685302734, 0.552929162979126, 0.5535123348236084, 0.5540881156921387, 0.5546700954437256, 0.555253267288208, 0.555830717086792, 0.5564174652099609, 0.5569920539855957, 0.557579755783081, 0.5581562519073486, 0.558739423751831, 0.5593249797821045, 0.5599029064178467, 0.5604908466339111, 0.561068058013916, 0.561650276184082, 0.5622348785400391, 0.5628149509429932, 0.563399076461792, 0.5639834403991699, 0.5645678043365479, 0.565143346786499, 0.565723180770874, 0.5663385391235352, 0.566917896270752, 0.5675003528594971, 0.5680763721466064, 0.5686604976654053, 0.5692503452301025, 0.5698292255401611, 0.570410966873169, 0.5709817409515381, 0.5715606212615967, 0.5721311569213867, 0.5727081298828125, 0.5732877254486084, 0.5738587379455566, 0.5744369029998779, 0.5750105381011963, 0.5756025314331055, 0.576185941696167, 0.5767624378204346, 0.5774016380310059, 0.5779926776885986, 0.5785732269287109, 0.5791480541229248, 0.5797240734100342, 0.5803046226501465, 0.5808780193328857, 0.5814580917358398], "average_iteration_time": 0.0005814580917358398, "iteration_time_stderr": 5.038864475024694e-07}


==> data/cuda.jsonl <==
{"game": "tiny_hanabi", "node_count": 55, "byte_count": 30720}
{"game": "kuhn_poker", "node_count": 58, "byte_count": 32256}
{"game": "kuhn_poker(players=3)", "node_count": 617, "byte_count": 260608}
{"game": "first_sealed_auction", "node_count": 7096, "byte_count": 1910272}
{"game": "leduc_poker", "node_count": 9457, "byte_count": 3223552}
{"game": "tiny_bridge_2p", "node_count": 107129, "byte_count": 35327488}
{"game": "liars_dice", "node_count": 294883, "byte_count": 104731136}
{"game": "tic_tac_toe", "node_count": 549946, "byte_count": 217262592}


==> data/cuda32.jsonl <==
{"game": "tiny_hanabi", "node_count": 55, "byte_count": 26112}
{"game": "kuhn_poker", "node_count": 58, "byte_count": 27648}
{"game": "kuhn_poker(players=3)", "node_count": 617, "byte_count": 156672}
{"game": "first_sealed_auction", "node_count": 7096, "byte_count": 1120768}
{"game": "leduc_poker", "node_count": 9457, "byte_count": 1977856}
{"game": "tiny_bridge_2p", "node_count": 107129, "byte_count": 20372992}
{"game": "liars_dice", "node_count": 294883, "byte_count": 65519616}
{"game": "tic_tac_toe", "node_count": 549946, "byte_count": 139977216}


==> data/gpu.jsonl <==
{"game": "first_sealed_auction", "node_count": 7096, "terminal_node_count": 3410, "information_set_count": 3056, "action_count": 11, "player_count": 3, "nature": true, "height": 5, "sparsities": {"action_nodes": 0.9954199549041713, "information_set_actions": 0.95, "node_players": 0.0, "level_graphs": 0.9999718190790435, "graph": 0.9998590953952177}, "branching_factor": 1.9248507867607163, "setup_time": 0.800468921661377, "iteration_timestamps": [0.0, 0.007126569747924805, 0.010478496551513672, 0.013826608657836914, 0.01716136932373047, 0.020490407943725586, 0.02379631996154785, 0.027126789093017578, 0.03141617774963379, 0.03474855422973633, 0.03806877136230469, 0.04139995574951172, 0.04469752311706543, 0.04801583290100098, 0.05133485794067383, 0.05464887619018555, 0.05797457695007324, 0.06130099296569824, 0.06462860107421875, 0.06795549392700195, 0.07129383087158203, 0.07462692260742188, 0.07793545722961426, 0.08126115798950195, 0.08459067344665527, 0.08791494369506836, 0.09125137329101562, 0.09456253051757812, 0.09788680076599121, 0.10121464729309082, 0.10465836524963379, 0.10799098014831543, 0.11131119728088379, 0.11465215682983398, 0.11798548698425293, 0.12131547927856445, 0.12463760375976562, 0.12793946266174316, 0.132920503616333, 0.13624835014343262, 0.13958287239074707, 0.1429297924041748, 0.14627456665039062, 0.14961719512939453, 0.15293312072753906, 0.15627455711364746, 0.15959906578063965, 0.16292548179626465, 0.16625356674194336, 0.16956734657287598, 0.17288851737976074, 0.17621111869812012, 0.17957234382629395, 0.18289542198181152, 0.18619537353515625, 0.18953347206115723, 0.19285106658935547, 0.19617724418640137, 0.19951152801513672, 0.2028188705444336, 0.2063002586364746, 0.2096250057220459, 0.21294569969177246, 0.21628308296203613, 0.21958661079406738, 0.22292494773864746, 0.2262568473815918, 0.22959136962890625, 0.23443269729614258, 0.2377629280090332, 0.24108433723449707, 0.24441027641296387, 0.24773526191711426, 0.251054048538208, 0.2543764114379883, 0.25768017768859863, 0.2610023021697998, 0.2643392086029053, 0.26766252517700195, 0.27098870277404785, 0.2743110656738281, 0.27764391899108887, 0.2809638977050781, 0.2842988967895508, 0.2876160144805908, 0.29091978073120117, 0.29424238204956055, 0.29756999015808105, 0.30089426040649414, 0.3042311668395996, 0.3076515197753906, 0.31099510192871094, 0.3143196105957031, 0.3176257610321045, 0.32094502449035645, 0.3242502212524414, 0.32756781578063965, 0.33089494705200195, 0.33571386337280273, 0.33904600143432617, 0.3423762321472168, 0.34569406509399414, 0.3489978313446045, 0.3523240089416504, 0.3556389808654785, 0.35895323753356934, 0.362285852432251, 0.3655886650085449, 0.368910551071167, 0.37226176261901855, 0.37558507919311523, 0.37891054153442383, 0.38222622871398926, 0.38555312156677246, 0.3888826370239258, 0.3922231197357178, 0.39554572105407715, 0.3988621234893799, 0.4021937847137451, 0.4055290222167969, 0.40895771980285645, 0.4122772216796875, 0.4155704975128174, 0.4188857078552246, 0.42221903800964355, 0.4255392551422119, 0.42888450622558594, 0.43218517303466797, 0.437117338180542, 0.44045209884643555, 0.44379568099975586, 0.4471266269683838, 0.4504425525665283, 0.45377039909362793, 0.4570925235748291, 0.46042633056640625, 0.4637458324432373, 0.46706628799438477, 0.4703836441040039, 0.47370100021362305, 0.4770209789276123, 0.48035526275634766, 0.48368310928344727, 0.487015962600708, 0.4903397560119629, 0.49365711212158203, 0.4969751834869385, 0.5003085136413574, 0.5036356449127197, 0.5069384574890137, 0.5103902816772461, 0.5137054920196533, 0.5170235633850098, 0.5203568935394287, 0.5236549377441406, 0.5269756317138672, 0.5302958488464355, 0.5336055755615234, 0.5385329723358154, 0.5418808460235596, 0.5451924800872803, 0.5485200881958008, 0.5518498420715332, 0.5551743507385254, 0.5584871768951416, 0.5617930889129639, 0.5651133060455322, 0.5684347152709961, 0.5717432498931885, 0.5750601291656494, 0.5783658027648926, 0.5816929340362549, 0.5850098133087158, 0.5883512496948242, 0.5916767120361328, 0.5949821472167969, 0.5983223915100098, 0.6016647815704346, 0.6049959659576416, 0.6083261966705322, 0.6117372512817383, 0.6150472164154053, 0.6183712482452393, 0.6216914653778076, 0.6250178813934326, 0.6283266544342041, 0.6316471099853516, 0.6349747180938721, 0.6397891044616699, 0.6431427001953125, 0.6465015411376953, 0.6498217582702637, 0.6531262397766113, 0.6564476490020752, 0.6597940921783447, 0.6631186008453369, 0.6664395332336426, 0.6697404384613037, 0.6730494499206543, 0.6763744354248047, 0.6796963214874268, 0.6830134391784668, 0.6863267421722412, 0.6896395683288574, 0.692950963973999, 0.6962785720825195, 0.6995978355407715, 0.7029097080230713, 0.7062411308288574, 0.7095737457275391, 0.7129991054534912, 0.7163290977478027, 0.7196428775787354, 0.7229716777801514, 0.7263071537017822, 0.7296385765075684, 0.7345404624938965, 0.7380836009979248, 0.741424560546875, 0.7447412014007568, 0.7480652332305908, 0.7514052391052246, 0.7547359466552734, 0.7580711841583252, 0.7613863945007324, 0.7647111415863037, 0.7680282592773438, 0.7713789939880371, 0.7747118473052979, 0.7780296802520752, 0.7813582420349121, 0.7846779823303223, 0.788032054901123, 0.7913732528686523, 0.7946863174438477, 0.7980048656463623, 0.8013403415679932, 0.8046703338623047, 0.8080000877380371, 0.8113152980804443, 0.8147389888763428, 0.8180665969848633, 0.8213834762573242, 0.8247168064117432, 0.8280270099639893, 0.8313488960266113, 0.834672212600708, 0.8379876613616943, 0.8413121700286865, 0.8446180820465088, 0.8479502201080322, 0.8512752056121826, 0.8546130657196045, 0.8579182624816895, 0.8612208366394043, 0.8645312786102295, 0.8678567409515381, 0.8711791038513184, 0.8744819164276123, 0.8777899742126465, 0.8811001777648926, 0.8844296932220459, 0.8877646923065186, 0.8910703659057617, 0.8943936824798584, 0.8977253437042236, 0.9010448455810547, 0.9043741226196289, 0.9076850414276123, 0.9110054969787598, 0.9143276214599609, 0.9177713394165039, 0.9210896492004395, 0.9244210720062256, 0.9277544021606445, 0.9310812950134277, 0.9344031810760498, 0.9377198219299316, 0.9410200119018555, 0.944340705871582, 0.9476630687713623, 0.9509758949279785, 0.9542980194091797, 0.9576022624969482, 0.960932731628418, 0.9642677307128906, 0.9675843715667725, 0.9709060192108154, 0.9742178916931152, 0.9775454998016357, 0.9808735847473145, 0.9841859340667725, 0.9875102043151855, 0.9908084869384766, 0.9941196441650391, 0.9974462985992432, 1.0007622241973877, 1.0040833950042725, 1.007413625717163, 1.010732889175415, 1.0140712261199951, 1.0174057483673096, 1.0208308696746826, 1.0241498947143555, 1.0274755954742432, 1.0308082103729248, 1.0341367721557617, 1.0374658107757568, 1.0407817363739014, 1.0441060066223145, 1.0474293231964111, 1.0507707595825195, 1.0540800094604492, 1.0573935508728027, 1.0607225894927979, 1.064042091369629, 1.0673575401306152, 1.0706851482391357, 1.0739965438842773, 1.0773203372955322, 1.0806374549865723, 1.0839555263519287, 1.0872890949249268, 1.0905964374542236, 1.09391188621521, 1.0972442626953125, 1.1005678176879883, 1.1039011478424072, 1.107203722000122, 1.1105360984802246, 1.113854169845581, 1.117171049118042, 1.1204965114593506, 1.1239159107208252, 1.1272413730621338, 1.130556583404541, 1.1338863372802734, 1.1372253894805908, 1.1405622959136963, 1.143880844116211, 1.1472125053405762, 1.1505506038665771, 1.1538712978363037, 1.1571762561798096, 1.160517930984497, 1.163839340209961, 1.167161226272583, 1.1704814434051514, 1.1737897396087646, 1.1771225929260254, 1.180454969406128, 1.1837992668151855, 1.1871211528778076, 1.1904308795928955, 1.1937458515167236, 1.1970648765563965, 1.2003860473632812, 1.2037239074707031, 1.2070374488830566, 1.2103688716888428, 1.2136950492858887, 1.2170093059539795, 1.2203295230865479, 1.2236618995666504, 1.2270989418029785, 1.230426549911499, 1.2337472438812256, 1.2370741367340088, 1.2403957843780518, 1.2437093257904053, 1.2470428943634033, 1.250361442565918, 1.253666877746582, 1.2569913864135742, 1.2603230476379395, 1.2636466026306152, 1.266965389251709, 1.270294427871704, 1.2736070156097412, 1.2769250869750977, 1.2802436351776123, 1.2835705280303955, 1.286872148513794, 1.2901859283447266, 1.2935168743133545, 1.2968330383300781, 1.3001372814178467, 1.3034474849700928, 1.3067600727081299, 1.310075283050537, 1.3134050369262695, 1.3167262077331543, 1.3200476169586182, 1.3233675956726074, 1.3266878128051758, 1.3301200866699219, 1.3334484100341797, 1.3367412090301514, 1.3400542736053467, 1.3433735370635986, 1.3466944694519043, 1.3499996662139893, 1.353304147720337, 1.3566083908081055, 1.3599154949188232, 1.363250970840454, 1.3665666580200195, 1.3698813915252686, 1.3731915950775146, 1.3765106201171875, 1.3798277378082275, 1.383131742477417, 1.38643217086792, 1.389742374420166, 1.3930590152740479, 1.3964006900787354, 1.3997092247009277, 1.4030120372772217, 1.4063332080841064, 1.40964937210083, 1.4129700660705566, 1.4162952899932861, 1.419611930847168, 1.422935962677002, 1.426248550415039, 1.4295542240142822, 1.4329767227172852, 1.4362897872924805, 1.4396014213562012, 1.4429357051849365, 1.446258306503296, 1.4495561122894287, 1.4528722763061523, 1.4561891555786133, 1.4595015048980713, 1.4628181457519531, 1.4661197662353516, 1.4694385528564453, 1.472743034362793, 1.4760546684265137, 1.4793858528137207, 1.4827001094818115, 1.4860076904296875, 1.4893276691436768, 1.4927010536193848, 1.4960570335388184, 1.4993550777435303, 1.5027060508728027, 1.5060632228851318, 1.509429931640625, 1.512749195098877, 1.5160508155822754, 1.5194051265716553, 1.5227575302124023, 1.5261166095733643, 1.5294606685638428, 1.5327768325805664, 1.53623366355896, 1.5395722389221191, 1.5429019927978516, 1.5462453365325928, 1.549574375152588, 1.5528922080993652, 1.5562303066253662, 1.5595531463623047, 1.5628747940063477, 1.5661914348602295, 1.5695116519927979, 1.572817325592041, 1.5761427879333496, 1.5794727802276611, 1.5827679634094238, 1.5860962867736816, 1.5894365310668945, 1.5927479267120361, 1.5960562229156494, 1.5993552207946777, 1.6026725769042969, 1.6059865951538086, 1.6093037128448486, 1.6126155853271484, 1.6159074306488037, 1.619236707687378, 1.6225507259368896, 1.625871181488037, 1.6291956901550293, 1.6325061321258545, 1.6358160972595215, 1.6392369270324707, 1.642552375793457, 1.6458752155303955, 1.6491742134094238, 1.6524949073791504, 1.655811071395874, 1.6591088771820068, 1.6624250411987305, 1.6657171249389648, 1.669039249420166, 1.6723580360412598, 1.6756703853607178, 1.678992509841919, 1.6823039054870605, 1.685617208480835, 1.6889197826385498, 1.6922342777252197, 1.6955442428588867, 1.6988599300384521, 1.7021708488464355, 1.705493688583374, 1.7088122367858887, 1.712113618850708, 1.7154433727264404, 1.7187440395355225, 1.7220537662506104, 1.7253625392913818, 1.728649616241455, 1.7319519519805908, 1.7352855205535889, 1.7385923862457275, 1.7420098781585693, 1.7453336715698242, 1.7486412525177002, 1.7519550323486328, 1.755291223526001, 1.7585909366607666, 1.7618916034698486, 1.7651889324188232, 1.768500804901123, 1.7718427181243896, 1.7751538753509521, 1.7784628868103027, 1.7817902565002441, 1.7851014137268066, 1.7884197235107422, 1.7917277812957764, 1.7950294017791748, 1.7983558177947998, 1.8016691207885742, 1.8049800395965576, 1.8082897663116455, 1.8115968704223633, 1.814901351928711, 1.8182227611541748, 1.8215358257293701, 1.824843168258667, 1.8281371593475342, 1.8314688205718994, 1.8347864151000977, 1.8380987644195557, 1.8414320945739746, 1.8448457717895508, 1.8481500148773193, 1.8514678478240967, 1.8547744750976562, 1.8580787181854248, 1.8613765239715576, 1.864694356918335, 1.8680074214935303, 1.8713207244873047, 1.87461519241333, 1.8779401779174805, 1.8812611103057861, 1.8845677375793457, 1.8878757953643799, 1.8911736011505127, 1.8944952487945557, 1.8978359699249268, 1.9011406898498535, 1.9044547080993652, 1.9077658653259277, 1.9110641479492188, 1.9143784046173096, 1.9176836013793945, 1.92099928855896, 1.92429780960083, 1.9276032447814941, 1.9309163093566895, 1.9342429637908936, 1.9375627040863037, 1.940877914428711, 1.94419264793396, 1.9476327896118164, 1.950955867767334, 1.9542748928070068, 1.9575707912445068, 1.9608900547027588, 1.9642150402069092, 1.9675207138061523, 1.9708311557769775, 1.974149227142334, 1.977461576461792, 1.9807655811309814, 1.9840672016143799, 1.9873676300048828, 1.9906625747680664, 1.9939451217651367, 1.997255563735962, 2.00054669380188, 2.003857374191284, 2.007155656814575, 2.0104610919952393, 2.0137717723846436, 2.017055034637451, 2.020352363586426, 2.023637533187866, 2.0269417762756348, 2.0302441120147705, 2.033538818359375, 2.036842107772827, 2.0401554107666016, 2.0434558391571045, 2.0467605590820312, 2.050154685974121, 2.053453207015991, 2.0567424297332764, 2.0600364208221436, 2.063335418701172, 2.066628932952881, 2.0699386596679688, 2.0732405185699463, 2.0765528678894043, 2.0798561573028564, 2.0831496715545654, 2.08644962310791, 2.08974552154541, 2.0930373668670654, 2.096339225769043, 2.099622964859009, 2.102917194366455, 2.1062169075012207, 2.1095094680786133, 2.112806558609009, 2.116111993789673, 2.1194136142730713, 2.122711420059204, 2.1259946823120117, 2.129293441772461, 2.1325910091400146, 2.1358749866485596, 2.1391708850860596, 2.1424691677093506, 2.145768642425537, 2.1490657329559326, 2.15248703956604, 2.155773639678955, 2.159067392349243, 2.162369728088379, 2.1657299995422363, 2.169034242630005, 2.1723456382751465, 2.1756393909454346, 2.178941011428833, 2.182245969772339, 2.1855432987213135, 2.188856601715088, 2.192164897918701, 2.1954569816589355, 2.198748826980591, 2.2020468711853027, 2.205352783203125, 2.208656072616577, 2.211951494216919, 2.215259313583374, 2.2185635566711426, 2.2218616008758545, 2.2251501083374023, 2.2284815311431885, 2.2317798137664795, 2.2350704669952393, 2.2383739948272705, 2.241670608520508, 2.244978904724121, 2.2482848167419434, 2.2515854835510254, 2.2549889087677, 2.2583038806915283, 2.261605739593506, 2.264897346496582, 2.2681870460510254, 2.2714953422546387, 2.2748031616210938, 2.2781081199645996, 2.2814114093780518, 2.2847020626068115, 2.2879953384399414, 2.2912890911102295, 2.2945847511291504, 2.29787278175354, 2.301164388656616, 2.30446457862854, 2.307786703109741, 2.311086416244507, 2.314385175704956, 2.3176779747009277, 2.320969343185425, 2.3242673873901367, 2.3275721073150635, 2.3308897018432617, 2.3341803550720215, 2.337472677230835, 2.3407633304595947, 2.3440513610839844, 2.3473527431488037, 2.350661277770996, 2.3539750576019287, 2.357398271560669, 2.360722064971924, 2.3640198707580566, 2.367326259613037, 2.3706302642822266, 2.373932361602783, 2.37723445892334, 2.380566358566284, 2.3838772773742676, 2.3871757984161377, 2.390488862991333, 2.3937926292419434, 2.3970932960510254, 2.400409698486328, 2.403719186782837, 2.4070281982421875, 2.410344362258911, 2.413684606552124, 2.4177865982055664, 2.4213860034942627, 2.424701690673828, 2.4280307292938232, 2.43135929107666, 2.434688091278076, 2.4380300045013428, 2.441373586654663, 2.4446916580200195, 2.448025703430176, 2.4513847827911377, 2.454707145690918, 2.458012819290161, 2.461456060409546, 2.4647765159606934, 2.4680960178375244, 2.471416711807251, 2.4747140407562256, 2.4780445098876953, 2.481379508972168, 2.4847612380981445, 2.4893386363983154, 2.492724657058716, 2.4961118698120117, 2.499420166015625, 2.502744197845459, 2.5060555934906006, 2.5093910694122314, 2.5127053260803223, 2.5160071849823, 2.51932430267334, 2.5226449966430664, 2.5260238647460938, 2.5293500423431396, 2.5326507091522217, 2.535968542098999, 2.5392861366271973, 2.5426034927368164, 2.545927047729492, 2.5492329597473145, 2.552546262741089, 2.5558664798736572, 2.5591859817504883, 2.562506675720215, 2.565916061401367, 2.569239377975464, 2.5725603103637695, 2.5758745670318604, 2.579261064529419, 2.582557201385498, 2.585867166519165, 2.589179515838623, 2.5941004753112793, 2.5976791381835938, 2.6010231971740723, 2.604351282119751, 2.607656955718994, 2.611050605773926, 2.6144251823425293, 2.617741107940674, 2.6210904121398926, 2.626106023788452, 2.6299304962158203, 2.6332647800445557, 2.636563301086426, 2.6398961544036865, 2.6432273387908936, 2.6465516090393066, 2.649883985519409, 2.6531922817230225, 2.6565256118774414, 2.6598446369171143, 2.6631622314453125, 2.6664929389953613, 2.669921875, 2.673250436782837, 2.676570177078247, 2.6798815727233887, 2.683194160461426, 2.6865055561065674, 2.6898860931396484, 2.6931989192962646, 2.698277711868286, 2.701836585998535, 2.7051713466644287, 2.708498239517212, 2.7117981910705566, 2.715123176574707, 2.7185158729553223, 2.721839189529419, 2.7251532077789307, 2.728454828262329, 2.731776475906372, 2.7350943088531494, 2.7384212017059326, 2.741835355758667, 2.745143413543701, 2.748478651046753, 2.751795530319214, 2.755159616470337, 2.758517265319824, 2.7618205547332764, 2.7651402950286865, 2.7684662342071533, 2.7732901573181152, 2.7766096591949463, 2.779923677444458, 2.783245086669922, 2.786550283432007, 2.789865016937256, 2.7931759357452393, 2.796494960784912, 2.799809217453003, 2.8031392097473145, 2.806558132171631, 2.809880018234253, 2.8132107257843018, 2.816528558731079, 2.819831371307373, 2.823143243789673, 2.8264622688293457, 2.8297829627990723, 2.834883451461792, 2.838507890701294, 2.841853380203247, 2.845175266265869, 2.8485121726989746, 2.8518402576446533, 2.8552191257476807, 2.858534812927246, 2.8618550300598145, 2.8651740550994873, 2.868557929992676, 2.8718745708465576, 2.8753035068511963, 2.878600597381592, 2.8819212913513184, 2.885241746902466, 2.8885538578033447, 2.891875743865967, 2.895179033279419, 2.89856219291687, 2.9018852710723877, 2.905231475830078, 2.9085464477539062, 2.9118473529815674, 2.915166139602661, 2.9184834957122803, 2.921802520751953, 2.9251155853271484, 2.9284141063690186, 2.931727409362793, 2.935030221939087, 2.9383444786071777, 2.941664457321167, 2.9449732303619385, 2.9482948780059814, 2.9516115188598633, 2.95493483543396, 2.958263874053955, 2.961555242538452, 2.964865207672119, 2.968184232711792, 2.9715147018432617, 2.9748263359069824, 2.9782588481903076, 2.9815845489501953, 2.984898090362549, 2.988281011581421, 2.9915826320648193, 2.9948880672454834, 2.9982447624206543, 3.001563310623169, 3.0065321922302246, 3.010221481323242, 3.013549327850342, 3.0168633460998535, 3.0201568603515625, 3.0234808921813965, 3.0267930030822754, 3.0301005840301514, 3.0334126949310303, 3.036709785461426, 3.0400187969207764, 3.043346405029297, 3.046666145324707, 3.0499794483184814, 3.053284168243408, 3.05659556388855, 3.0599169731140137, 3.06325364112854, 3.0665619373321533, 3.069868803024292, 3.0731754302978516, 3.076483726501465, 3.0799031257629395, 3.0832011699676514, 3.086510181427002, 3.0898208618164062, 3.0931291580200195, 3.096442937850952, 3.099884510040283, 3.1032018661499023, 3.1065473556518555, 3.1098568439483643, 3.113168478012085, 3.1164891719818115, 3.1197919845581055, 3.123102903366089, 3.1264917850494385, 3.1298036575317383, 3.1330971717834473, 3.1364941596984863, 3.140385866165161, 3.143702983856201, 3.1470067501068115, 3.150315046310425, 3.1536173820495605, 3.1569199562072754, 3.160235643386841, 3.1635477542877197, 3.1668596267700195, 3.170144557952881, 3.1734564304351807, 3.176758289337158, 3.1801841259002686, 3.1835129261016846, 3.1867969036102295, 3.1901345252990723, 3.1934494972229004, 3.1967713832855225, 3.2000784873962402, 3.203374147415161, 3.206691026687622, 3.2100019454956055, 3.2133066654205322, 3.2166104316711426, 3.219895124435425, 3.223200798034668, 3.2265493869781494, 3.2298903465270996, 3.2331862449645996, 3.2364883422851562, 3.239792823791504, 3.2431249618530273, 3.246504545211792, 3.2498083114624023, 3.253117084503174, 3.2565205097198486, 3.2598633766174316, 3.2631709575653076, 3.2664666175842285, 3.269779920578003, 3.2730915546417236, 3.276763677597046, 3.2801899909973145, 3.283505439758301, 3.286796808242798, 3.29010272026062, 3.293424129486084, 3.2967429161071777, 3.3000571727752686, 3.3033549785614014, 3.306734085083008, 3.3100552558898926, 3.313359022140503, 3.3166701793670654, 3.3199682235717773, 3.3232805728912354, 3.3265814781188965, 3.3298845291137695, 3.333165407180786, 3.3383078575134277, 3.3418729305267334, 3.34516978263855, 3.348483085632324, 3.351795196533203, 3.355106830596924], "average_iteration_time": 0.0033551068305969238, "iteration_time_stderr": 7.45753602354571e-06}
{"game": "kuhn_poker", "node_count": 58, "terminal_node_count": 30, "information_set_count": 16, "action_count": 3, "player_count": 3, "nature": true, "height": 5, "sparsities": {"action_nodes": 0.9655172413793104, "information_set_actions": 0.9166666666666666, "node_players": 0.0, "level_graphs": 0.9966111771700357, "graph": 0.9830558858501783}, "branching_factor": 2.0357142857142856, "setup_time": 0.01008462905883789, "iteration_timestamps": [0.0, 0.004198789596557617, 0.0074920654296875, 0.010779380798339844, 0.01407933235168457, 0.017368793487548828, 0.021915912628173828, 0.02523207664489746, 0.02851414680480957, 0.03181886672973633, 0.03512930870056152, 0.038435935974121094, 0.04167580604553223, 0.0449678897857666, 0.048274993896484375, 0.051564693450927734, 0.054854393005371094, 0.05807638168334961, 0.06137847900390625, 0.06466984748840332, 0.06794929504394531, 0.07118082046508789, 0.07445430755615234, 0.07775235176086426, 0.08103036880493164, 0.08431577682495117, 0.08754301071166992, 0.09082317352294922, 0.09409761428833008, 0.09739398956298828, 0.10067343711853027, 0.10404849052429199, 0.10734176635742188, 0.11063694953918457, 0.11392378807067871, 0.11720013618469238, 0.12041926383972168, 0.12370753288269043, 0.1282947063446045, 0.13158369064331055, 0.13486099243164062, 0.13813519477844238, 0.14136075973510742, 0.14464116096496582, 0.14791154861450195, 0.15119600296020508, 0.15441560745239258, 0.15769577026367188, 0.16097164154052734, 0.16426396369934082, 0.16754865646362305, 0.17077374458312988, 0.17404723167419434, 0.17733240127563477, 0.18060517311096191, 0.18387532234191895, 0.1871044635772705, 0.19040298461914062, 0.19368457794189453, 0.19696331024169922, 0.20019221305847168, 0.20346736907958984, 0.2068624496459961, 0.21014761924743652, 0.21343636512756348, 0.21666502952575684, 0.21995043754577637, 0.22324109077453613, 0.22652316093444824, 0.22980570793151855, 0.23453402519226074, 0.23778605461120605, 0.24106550216674805, 0.24435210227966309, 0.24763035774230957, 0.2509033679962158, 0.2541332244873047, 0.2574143409729004, 0.26068592071533203, 0.2639648914337158, 0.26724886894226074, 0.27047228813171387, 0.2737395763397217, 0.2770106792449951, 0.2802915573120117, 0.2835073471069336, 0.2867896556854248, 0.29006123542785645, 0.2933540344238281, 0.2966301441192627, 0.2998509407043457, 0.30312538146972656, 0.30641722679138184, 0.309802770614624, 0.3130981922149658, 0.3163316249847412, 0.3196077346801758, 0.32288408279418945, 0.32616090774536133, 0.3293895721435547, 0.33266139030456543, 0.33716320991516113, 0.340472936630249, 0.34377002716064453, 0.34705328941345215, 0.3502786159515381, 0.3535652160644531, 0.35684633255004883, 0.3601267337799072, 0.3634073734283447, 0.36662888526916504, 0.36991143226623535, 0.3731961250305176, 0.3764801025390625, 0.3797595500946045, 0.3829822540283203, 0.3862650394439697, 0.38954806327819824, 0.3928208351135254, 0.39605164527893066, 0.39934659004211426, 0.40262746810913086, 0.40590691566467285, 0.4091916084289551, 0.412517786026001, 0.4158003330230713, 0.419081449508667, 0.42237424850463867, 0.42565393447875977, 0.4288754463195801, 0.4321918487548828, 0.4354681968688965, 0.4399399757385254, 0.44323158264160156, 0.4465181827545166, 0.44973325729370117, 0.4530031681060791, 0.4563026428222656, 0.45957469940185547, 0.4627957344055176, 0.4660806655883789, 0.4693641662597656, 0.47263193130493164, 0.47591567039489746, 0.47914838790893555, 0.4824209213256836, 0.48570680618286133, 0.48898839950561523, 0.49227094650268555, 0.49550342559814453, 0.4987967014312744, 0.5020768642425537, 0.505354642868042, 0.5085759162902832, 0.5118441581726074, 0.5152506828308105, 0.5185248851776123, 0.5218026638031006, 0.5250215530395508, 0.5283071994781494, 0.5315849781036377, 0.5348618030548096, 0.5381355285644531, 0.542717456817627, 0.5459604263305664, 0.5492649078369141, 0.5525412559509277, 0.5558338165283203, 0.55910325050354, 0.5623476505279541, 0.5656297206878662, 0.5689120292663574, 0.5721938610076904, 0.5754237174987793, 0.5787074565887451, 0.58199143409729, 0.5852870941162109, 0.5885894298553467, 0.5918097496032715, 0.5950958728790283, 0.5983939170837402, 0.6016762256622314, 0.6049635410308838, 0.6081936359405518, 0.6114661693572998, 0.6147606372833252, 0.6181576251983643, 0.6214396953582764, 0.624669075012207, 0.6279504299163818, 0.6312427520751953, 0.6345174312591553, 0.6377549171447754, 0.6410365104675293, 0.6457970142364502, 0.649071455001831, 0.6523532867431641, 0.6556360721588135, 0.6589207649230957, 0.6621546745300293, 0.6654412746429443, 0.6687231063842773, 0.6720066070556641, 0.6752314567565918, 0.6785094738006592, 0.6817817687988281, 0.6850564479827881, 0.6883418560028076, 0.6915578842163086, 0.6948401927947998, 0.6981203556060791, 0.7014157772064209, 0.7046864032745361, 0.7079544067382812, 0.7114520072937012, 0.7147529125213623, 0.7180397510528564, 0.7214391231536865, 0.7246608734130859, 0.7279443740844727, 0.7312304973602295, 0.7345089912414551, 0.7377352714538574, 0.7410187721252441, 0.7443029880523682, 0.7487633228302002, 0.752049446105957, 0.7553553581237793, 0.7585983276367188, 0.761878252029419, 0.7651593685150146, 0.7684512138366699, 0.7717266082763672, 0.774939775466919, 0.7782528400421143, 0.7815372943878174, 0.7848200798034668, 0.7881021499633789, 0.7913243770599365, 0.7946040630340576, 0.7978885173797607, 0.8011763095855713, 0.8044009208679199, 0.807692289352417, 0.810957670211792, 0.814258337020874, 0.8175427913665771, 0.8207812309265137, 0.8241775035858154, 0.827462911605835, 0.8307473659515381, 0.8340270519256592, 0.8372647762298584, 0.8405551910400391, 0.8438339233398438, 0.8471269607543945, 0.8516659736633301, 0.8549609184265137, 0.8581905364990234, 0.861473560333252, 0.8647561073303223, 0.8680284023284912, 0.8712530136108398, 0.8745369911193848, 0.8778374195098877, 0.8811321258544922, 0.88442063331604, 0.8876500129699707, 0.8909273147583008, 0.894219160079956, 0.8975036144256592, 0.9007856845855713, 0.9040179252624512, 0.9073107242584229, 0.9105944633483887, 0.913895845413208, 0.9171199798583984, 0.9204123020172119, 0.9236979484558105, 0.9270877838134766, 0.9303741455078125, 0.933610200881958, 0.9369032382965088, 0.9402008056640625, 0.9434792995452881, 0.9467709064483643, 0.9499907493591309, 0.9548053741455078, 0.9580261707305908, 0.9613387584686279, 0.964623212814331, 0.9679038524627686, 0.9711248874664307, 0.974414587020874, 0.9777016639709473, 0.9809837341308594, 0.9842698574066162, 0.987497091293335, 0.9907746315002441, 0.9940495491027832, 0.9973373413085938, 1.0006310939788818, 1.003857135772705, 1.0071477890014648, 1.0104312896728516, 1.013718843460083, 1.016951322555542, 1.0202438831329346, 1.0235207080841064, 1.0268058776855469, 1.0302016735076904, 1.0335142612457275, 1.0368099212646484, 1.0401041507720947, 1.043400764465332, 1.0466885566711426, 1.0499193668365479, 1.053215503692627, 1.0578727722167969, 1.0611929893493652, 1.0644896030426025, 1.0677850246429443, 1.0710318088531494, 1.074317455291748, 1.0776052474975586, 1.0808839797973633, 1.084176778793335, 1.087404489517212, 1.0906789302825928, 1.093956708908081, 1.097245454788208, 1.1004588603973389, 1.1037302017211914, 1.10701584815979, 1.110300064086914, 1.1136012077331543, 1.116830587387085, 1.120116949081421, 1.1234025955200195, 1.126695156097412, 1.1299715042114258, 1.133329153060913, 1.1366167068481445, 1.139890432357788, 1.143230676651001, 1.1465153694152832, 1.1497437953948975, 1.1530137062072754, 1.1563045978546143, 1.161043643951416, 1.164335012435913, 1.1676175594329834, 1.17083740234375, 1.174121379852295, 1.177426815032959, 1.1807081699371338, 1.183997631072998, 1.1872279644012451, 1.1905162334442139, 1.1937925815582275, 1.1970741748809814, 1.200319528579712, 1.2035982608795166, 1.2068827152252197, 1.2101686000823975, 1.2134509086608887, 1.2166743278503418, 1.219956636428833, 1.2232472896575928, 1.2265338897705078, 1.2298057079315186, 1.2330377101898193, 1.2364513874053955, 1.2397360801696777, 1.243018627166748, 1.2462470531463623, 1.249523401260376, 1.2528014183044434, 1.2560935020446777, 1.2593724727630615, 1.2638461589813232, 1.2670812606811523, 1.270369291305542, 1.2736563682556152, 1.2769312858581543, 1.2802200317382812, 1.2834539413452148, 1.2867445945739746, 1.2900185585021973, 1.293308973312378, 1.296593189239502, 1.2998301982879639, 1.3031039237976074, 1.3063979148864746, 1.309760570526123, 1.3131580352783203, 1.3164010047912598, 1.3196852207183838, 1.3229596614837646, 1.326244592666626, 1.3294672966003418, 1.3327453136444092, 1.3360278606414795, 1.3394286632537842, 1.3427040576934814, 1.3459417819976807, 1.3492231369018555, 1.352506160736084, 1.3557929992675781, 1.3590703010559082, 1.362309217453003, 1.3671116828918457, 1.370436668395996, 1.3737480640411377, 1.3770604133605957, 1.3803601264953613, 1.3835856914520264, 1.3868706226348877, 1.3901684284210205, 1.3934569358825684, 1.396733283996582, 1.39996337890625, 1.4032540321350098, 1.406538963317871, 1.4098412990570068, 1.4131383895874023, 1.4163739681243896, 1.4196524620056152, 1.422922134399414, 1.4262282848358154, 1.4294474124908447, 1.432729959487915, 1.4360072612762451, 1.4392890930175781, 1.4426732063293457, 1.4459033012390137, 1.4491908550262451, 1.4524707794189453, 1.455763339996338, 1.4590437412261963, 1.462282419204712, 1.4655821323394775, 1.4689068794250488, 1.4722254276275635, 1.4754536151885986, 1.4787230491638184, 1.4819972515106201, 1.4852826595306396, 1.488555908203125, 1.4917750358581543, 1.4950494766235352, 1.4983375072479248, 1.5016164779663086, 1.5048940181732178, 1.5081112384796143, 1.5113933086395264, 1.5146782398223877, 1.517956018447876, 1.5211825370788574, 1.5244600772857666, 1.527728796005249, 1.530998706817627, 1.5342803001403809, 1.5375032424926758, 1.5407819747924805, 1.544189214706421, 1.5474743843078613, 1.5507640838623047, 1.5540037155151367, 1.5572874546051025, 1.5605719089508057, 1.5638556480407715, 1.567077398300171, 1.57191801071167, 1.5751614570617676, 1.5784451961517334, 1.581735372543335, 1.5850186347961426, 1.5882987976074219, 1.5915277004241943, 1.5948092937469482, 1.5981042385101318, 1.6014039516448975, 1.6046316623687744, 1.6079068183898926, 1.6111934185028076, 1.614485502243042, 1.6177692413330078, 1.6209964752197266, 1.624302864074707, 1.6275851726531982, 1.630864143371582, 1.6341540813446045, 1.6373836994171143, 1.6406617164611816, 1.6439521312713623, 1.647341251373291, 1.6505656242370605, 1.6538491249084473, 1.6571266651153564, 1.6604254245758057, 1.6637144088745117, 1.6669373512268066, 1.6702244281768799, 1.6746840476989746, 1.6779580116271973, 1.6812474727630615, 1.6845340728759766, 1.687760829925537, 1.691039800643921, 1.6943230628967285, 1.697613000869751, 1.7008929252624512, 1.7041330337524414, 1.7074077129364014, 1.7106876373291016, 1.713979721069336, 1.7172086238861084, 1.7204906940460205, 1.7237787246704102, 1.7270491123199463, 1.7303311824798584, 1.7335641384124756, 1.736863613128662, 1.7401907444000244, 1.7435224056243896, 1.7468297481536865, 1.7502100467681885, 1.7535114288330078, 1.7568302154541016, 1.7601263523101807, 1.7634382247924805, 1.766683578491211, 1.7699778079986572, 1.7732582092285156, 1.7779631614685059, 1.7813115119934082, 1.7846400737762451, 1.7879035472869873, 1.7912158966064453, 1.7945117950439453, 1.7978003025054932, 1.8010876178741455, 1.8043212890625, 1.8075976371765137, 1.8108739852905273, 1.814180850982666, 1.8174688816070557, 1.8206958770751953, 1.8239848613739014, 1.8272616863250732, 1.8305487632751465, 1.8337750434875488, 1.8370943069458008, 1.8404479026794434, 1.8437700271606445, 1.8470783233642578, 1.850330114364624, 1.8537304401397705, 1.8570401668548584, 1.8603441715240479, 1.8636488914489746, 1.866884708404541, 1.8701751232147217, 1.8734853267669678, 1.8767945766448975, 1.8814711570739746, 1.8847682476043701, 1.8880038261413574, 1.891315221786499, 1.8946008682250977, 1.8978970050811768, 1.9012110233306885, 1.9044365882873535, 1.9077167510986328, 1.9114797115325928, 1.914771556854248, 1.9180495738983154, 1.9212796688079834, 1.9245684146881104, 1.9278461933135986, 1.931131362915039, 1.934419870376587, 1.93764328956604, 1.9409222602844238, 1.9442155361175537, 1.9474916458129883, 1.95076584815979, 1.9539921283721924, 1.9573910236358643, 1.960693359375, 1.9639770984649658, 1.9672071933746338, 1.9704763889312744, 1.9737532138824463, 1.9770383834838867, 1.9803292751312256, 1.9848463535308838, 1.9880836009979248, 1.9913794994354248, 1.9946589469909668, 1.9979445934295654, 2.0012295246124268, 2.0044634342193604, 2.0077388286590576, 2.011016368865967, 2.0143141746520996, 2.017597198486328, 2.0208230018615723, 2.0241026878356934, 2.027381181716919, 2.030684471130371, 2.033933639526367, 2.037224769592285, 2.0405080318450928, 2.0437798500061035, 2.0470523834228516, 2.050278425216675, 2.0535542964935303, 2.0568490028381348, 2.060262441635132, 2.0635454654693604, 2.066767454147339, 2.070046901702881, 2.073340892791748, 2.0766212940216064, 2.079923629760742, 2.083165168762207, 2.0865001678466797, 2.089820623397827, 2.093099594116211, 2.0963621139526367, 2.0996508598327637, 2.102930784225464, 2.106210947036743, 2.1094865798950195, 2.1127147674560547, 2.116011142730713, 2.1192996501922607, 2.122581958770752, 2.125854253768921, 2.129081964492798, 2.13236665725708, 2.135646104812622, 2.1389386653900146, 2.142228126525879, 2.1455538272857666, 2.1488752365112305, 2.152205228805542, 2.1555352210998535, 2.1587934494018555, 2.162210464477539, 2.1655032634735107, 2.1688027381896973, 2.172100305557251, 2.1753523349761963, 2.1786439418792725, 2.181938886642456, 2.1852328777313232, 2.189971685409546, 2.1932642459869385, 2.1964809894561768, 2.199758291244507, 2.203030586242676, 2.2063145637512207, 2.209592580795288, 2.2128195762634277, 2.216116428375244, 2.219412088394165, 2.222696304321289, 2.225961685180664, 2.2291958332061768, 2.232470989227295, 2.2357449531555176, 2.2390246391296387, 2.2422914505004883, 2.245603322982788, 2.249087333679199, 2.252378225326538, 2.2556986808776855, 2.258934736251831, 2.2622358798980713, 2.265631914138794, 2.2689266204833984, 2.2722291946411133, 2.2754595279693604, 2.278740406036377, 2.282015085220337, 2.285292863845825, 2.288557767868042, 2.2930843830108643, 2.2963500022888184, 2.2996599674224854, 2.302961826324463, 2.306258201599121, 2.3095338344573975, 2.3127546310424805, 2.3160393238067627, 2.3193159103393555, 2.322592258453369, 2.325868606567383, 2.329083204269409, 2.3323745727539062, 2.3356447219848633, 2.338921070098877, 2.342139959335327, 2.345425844192505, 2.348707437515259, 2.3519928455352783, 2.3552818298339844, 2.358487606048584, 2.361768960952759, 2.3650360107421875, 2.368425130844116, 2.3717167377471924, 2.3749430179595947, 2.3782243728637695, 2.381503105163574, 2.384780168533325, 2.387997627258301, 2.391279458999634, 2.395819902420044, 2.3990938663482666, 2.40238618850708, 2.4056620597839355, 2.408879041671753, 2.4121618270874023, 2.4154462814331055, 2.418721914291382, 2.422001600265503, 2.4252185821533203, 2.428499698638916, 2.4317750930786133, 2.4350502490997314, 2.438326120376587, 2.441579580307007, 2.444892168045044, 2.4482219219207764, 2.4515438079833984, 2.4548180103302, 2.458106517791748, 2.461418628692627, 2.4647107124328613, 2.4680089950561523, 2.471342086791992, 2.474628448486328, 2.4779202938079834, 2.4812119007110596, 2.4844796657562256, 2.487697124481201, 2.4909729957580566, 2.494248867034912, 2.4987845420837402, 2.5021109580993652, 2.5053982734680176, 2.508617877960205, 2.511898994445801, 2.5151865482330322, 2.5184743404388428, 2.5217626094818115, 2.5249807834625244, 2.5285258293151855, 2.5318026542663574, 2.53507661819458, 2.5383572578430176, 2.5415875911712646, 2.544858932495117, 2.548147201538086, 2.5514721870422363, 2.5547451972961426, 2.55806040763855, 2.5613434314727783, 2.564614772796631, 2.567894697189331, 2.5711190700531006, 2.5745246410369873, 2.577805280685425, 2.5810859203338623, 2.584373712539673, 2.5875909328460693, 2.5908634662628174, 2.5941286087036133, 2.597419500350952, 2.6019887924194336, 2.6052653789520264, 2.6084775924682617, 2.6117467880249023, 2.61503529548645, 2.618319511413574, 2.621551036834717, 2.624823808670044, 2.628098964691162, 2.6313881874084473, 2.634664297103882, 2.6378824710845947, 2.641176700592041, 2.6444599628448486, 2.647742986679077, 2.651014804840088, 2.654252767562866, 2.6575400829315186, 2.66082763671875, 2.664106607437134, 2.6673333644866943, 2.6706080436706543, 2.673884391784668, 2.6772751808166504, 2.680554151535034, 2.683772087097168, 2.6870477199554443, 2.6903233528137207, 2.693598508834839, 2.6968753337860107, 2.700108051300049, 2.7034482955932617, 2.7068445682525635, 2.7101328372955322, 2.713414430618286, 2.7166383266448975, 2.7199087142944336, 2.7231991291046143, 2.726475954055786, 2.7296955585479736, 2.7329654693603516, 2.736243486404419, 2.7395193576812744, 2.742788314819336, 2.7460033893585205, 2.749283790588379, 2.752565383911133, 2.755855083465576, 2.7590785026550293, 2.7623565196990967, 2.7656302452087402, 2.76891827583313, 2.7722132205963135, 2.775428295135498, 2.7788281440734863, 2.7821030616760254, 2.785386800765991, 2.788661479949951, 2.791877031326294, 2.7951645851135254, 2.7984812259674072, 2.8017592430114746, 2.806304693222046, 2.8095808029174805, 2.81280779838562, 2.8160996437072754, 2.8193929195404053, 2.8226678371429443, 2.8259458541870117, 2.8291616439819336, 2.8324391841888428, 2.835718870162964, 2.8389976024627686, 2.842211961746216, 2.8454928398132324, 2.848771333694458, 2.8520567417144775, 2.855356454849243, 2.8585801124572754, 2.86188006401062, 2.86518931388855, 2.86847186088562, 2.871746063232422, 2.874971866607666, 2.8782553672790527, 2.881641149520874, 2.8849174976348877, 2.8881514072418213, 2.8914270401000977, 2.8947062492370605, 2.8979830741882324, 2.9012649059295654, 2.904482364654541, 2.9090793132781982, 2.912374258041382, 2.9156761169433594, 2.9189631938934326, 2.9222452640533447, 2.9254887104034424, 2.928778648376465, 2.932054281234741, 2.9353342056274414, 2.938610553741455, 2.941819667816162, 2.94509220123291, 2.9483747482299805, 2.95166277885437, 2.9548912048339844, 2.958178997039795, 2.9614827632904053, 2.9647607803344727, 2.9680328369140625, 2.9712624549865723, 2.974538564682007, 2.977820873260498, 2.981090784072876, 2.9845099449157715, 2.987746238708496, 2.991046190261841, 2.9943416118621826, 2.9976391792297363, 3.000932455062866, 3.004182815551758, 3.007485866546631, 3.0122532844543457, 3.0155656337738037, 3.018862247467041, 3.0221621990203857, 3.025404691696167, 3.028695583343506, 3.032012701034546, 3.035337448120117, 3.0386159420013428, 3.041846990585327, 3.045128107070923, 3.0484108924865723, 3.0517053604125977, 3.0549445152282715, 3.058297634124756, 3.061612844467163, 3.064941883087158, 3.0682756900787354, 3.071538209915161, 3.074849843978882, 3.0781564712524414, 3.0814552307128906, 3.0847535133361816, 3.0880959033966064, 3.0913796424865723, 3.0946578979492188, 3.097945213317871, 3.1012232303619385, 3.104444980621338, 3.1077184677124023, 3.110990524291992, 3.1143388748168945, 3.117713212966919, 3.1209774017333984, 3.124305248260498, 3.1276090145111084, 3.1309127807617188, 3.1341512203216553, 3.1374332904815674, 3.140711784362793, 3.1439974308013916, 3.147287368774414, 3.150540828704834, 3.1538500785827637, 3.1571907997131348, 3.1604886054992676, 3.163787364959717, 3.167036533355713, 3.1703357696533203, 3.173612594604492, 3.1768991947174072, 3.1801841259002686, 3.183412551879883, 3.186690092086792, 3.1900856494903564, 3.1933770179748535, 3.1965959072113037, 3.199878454208374, 3.20316481590271, 3.206454277038574, 3.209735631942749, 3.2129616737365723, 3.2174556255340576, 3.2207326889038086, 3.22403621673584, 3.227321147918701, 3.23059344291687, 3.2338058948516846, 3.2370827198028564, 3.240375518798828, 3.243652820587158, 3.2469310760498047, 3.2501556873321533, 3.2534661293029785, 3.256762981414795, 3.2600629329681396, 3.2633345127105713, 3.266655206680298, 3.269963264465332, 3.2732620239257812, 3.2765626907348633, 3.279794216156006, 3.2830653190612793, 3.286341667175293, 3.2896156311035156, 3.2930142879486084, 3.296248197555542, 3.2995176315307617, 3.3028030395507812, 3.306065797805786, 3.309349298477173, 3.312577486038208, 3.3158652782440186, 3.319183111190796], "average_iteration_time": 0.003319183111190796, "iteration_time_stderr": 7.146892467426435e-06}
{"game": "kuhn_poker(players=3)", "node_count": 617, "terminal_node_count": 312, "information_set_count": 65, "action_count": 4, "player_count": 4, "nature": true, "height": 8, "sparsities": {"action_nodes": 0.9902755267423015, "information_set_actions": 0.9791666666666666, "node_players": 0.0, "level_graphs": 0.9997977351591457, "graph": 0.9983818812731652}, "branching_factor": 2.019672131147541, "setup_time": 0.07618474960327148, "iteration_timestamps": [0.0, 0.009775161743164062, 0.014503955841064453, 0.019188642501831055, 0.023838520050048828, 0.028583288192749023, 0.03324699401855469, 0.03797173500061035, 0.0426480770111084, 0.04729723930358887, 0.05196976661682129, 0.05665254592895508, 0.06132864952087402, 0.06597709655761719, 0.07062602043151855, 0.07532429695129395, 0.07999372482299805, 0.08465313911437988, 0.08930444717407227, 0.09396791458129883, 0.09862947463989258, 0.10328888893127441, 0.10809683799743652, 0.11282205581665039, 0.1174783706665039, 0.12214183807373047, 0.1268138885498047, 0.13151216506958008, 0.1363523006439209, 0.14101886749267578, 0.14568424224853516, 0.15038466453552246, 0.155045747756958, 0.1597747802734375, 0.16446781158447266, 0.16915512084960938, 0.1738722324371338, 0.17853784561157227, 0.18320703506469727, 0.18792986869812012, 0.1925952434539795, 0.19725704193115234, 0.20192289352416992, 0.20658230781555176, 0.21134448051452637, 0.21600627899169922, 0.22069239616394043, 0.2254178524017334, 0.23007774353027344, 0.2347722053527832, 0.2396068572998047, 0.2442476749420166, 0.2488999366760254, 0.2535572052001953, 0.25821924209594727, 0.26294755935668945, 0.2675960063934326, 0.2722651958465576, 0.27697062492370605, 0.28168177604675293, 0.2863588333129883, 0.2910270690917969, 0.29567623138427734, 0.3003706932067871, 0.3050410747528076, 0.30969929695129395, 0.31446075439453125, 0.3191218376159668, 0.3237745761871338, 0.32842159271240234, 0.3343954086303711, 0.3390498161315918, 0.3437018394470215, 0.34834909439086914, 0.35300350189208984, 0.35767316818237305, 0.36232948303222656, 0.3670337200164795, 0.3717057704925537, 0.37639641761779785, 0.3810417652130127, 0.38570237159729004, 0.3903520107269287, 0.3950207233428955, 0.3996756076812744, 0.4043304920196533, 0.40904712677001953, 0.41370534896850586, 0.4185011386871338, 0.42316532135009766, 0.42783522605895996, 0.4324800968170166, 0.4371342658996582, 0.44189000129699707, 0.44684314727783203, 0.4515841007232666, 0.4563333988189697, 0.4610605239868164, 0.4657588005065918, 0.4704461097717285, 0.4751420021057129, 0.4798896312713623, 0.4845712184906006, 0.48926854133605957, 0.49393200874328613, 0.4986119270324707, 0.5032672882080078, 0.5079379081726074, 0.5126063823699951, 0.517322301864624, 0.5220952033996582, 0.5267491340637207, 0.5313994884490967, 0.5360591411590576, 0.5407168865203857, 0.5454597473144531, 0.5502512454986572, 0.5549349784851074, 0.5596468448638916, 0.5643482208251953, 0.5690212249755859, 0.5736939907073975, 0.5783812999725342, 0.5830731391906738, 0.5878188610076904, 0.592501163482666, 0.597174882888794, 0.6018345355987549, 0.6064887046813965, 0.611147403717041, 0.6158230304718018, 0.6205151081085205, 0.6253452301025391, 0.6299970149993896, 0.6346888542175293, 0.63942551612854, 0.6441190242767334, 0.6488456726074219, 0.6535799503326416, 0.65826416015625, 0.6630039215087891, 0.667670488357544, 0.6723158359527588, 0.6769802570343018, 0.6816797256469727, 0.6863565444946289, 0.691033124923706, 0.695706844329834, 0.7004365921020508, 0.7051153182983398, 0.7097747325897217, 0.7144193649291992, 0.7190902233123779, 0.7237534523010254, 0.7285370826721191, 0.7331955432891846, 0.7379229068756104, 0.7425923347473145, 0.7473087310791016, 0.7520551681518555, 0.756885290145874, 0.761582612991333, 0.766263484954834, 0.7709643840789795, 0.7757129669189453, 0.7804133892059326, 0.7851159572601318, 0.7897982597351074, 0.7944784164428711, 0.7991478443145752, 0.8038220405578613, 0.8084790706634521, 0.813190221786499, 0.8178598880767822, 0.8225150108337402, 0.8271849155426025, 0.8319578170776367, 0.8366103172302246, 0.8412566184997559, 0.8459165096282959, 0.8506269454956055, 0.8553190231323242, 0.86014723777771, 0.8648309707641602, 0.8695030212402344, 0.8741583824157715, 0.8788068294525146, 0.8834903240203857, 0.8882453441619873, 0.8929200172424316, 0.8975980281829834, 0.9022729396820068, 0.9069454669952393, 0.9116122722625732, 0.9163858890533447, 0.9210522174835205, 0.925753116607666, 0.9303903579711914, 0.9351546764373779, 0.9398062229156494, 0.9444620609283447, 0.9491286277770996, 0.9537975788116455, 0.9584941864013672, 0.9634301662445068, 0.9680781364440918, 0.9727358818054199, 0.9773750305175781, 0.982029914855957, 0.9866886138916016, 0.9913356304168701, 0.9959926605224609, 1.0007014274597168, 1.005345106124878, 1.0100014209747314, 1.0146660804748535, 1.0193150043487549, 1.0239732265472412, 1.028639316558838, 1.0332865715026855, 1.0381309986114502, 1.0428502559661865, 1.047560214996338, 1.0522558689117432, 1.0569303035736084, 1.0616652965545654, 1.0665321350097656, 1.071256399154663, 1.075918197631836, 1.0805933475494385, 1.0852577686309814, 1.0899100303649902, 1.094564437866211, 1.0992240905761719, 1.1038734912872314, 1.1085333824157715, 1.1132357120513916, 1.1178936958312988, 1.122565746307373, 1.1272175312042236, 1.1318819522857666, 1.1365411281585693, 1.141348123550415, 1.146036148071289, 1.1507580280303955, 1.155449390411377, 1.160139799118042, 1.1648705005645752, 1.169604778289795, 1.174267053604126, 1.1789360046386719, 1.1835966110229492, 1.1883056163787842, 1.1929664611816406, 1.1976203918457031, 1.2022709846496582, 1.2069389820098877, 1.2116031646728516, 1.2162349224090576, 1.2208878993988037, 1.2256019115447998, 1.2302491664886475, 1.2348990440368652, 1.23956298828125, 1.2443249225616455, 1.2489681243896484, 1.253619909286499, 1.258305311203003, 1.263031005859375, 1.2677373886108398, 1.27268385887146, 1.2773263454437256, 1.2819771766662598, 1.2866184711456299, 1.2912747859954834, 1.2959375381469727, 1.3006443977355957, 1.305271863937378, 1.3099381923675537, 1.3145720958709717, 1.3192307949066162, 1.323861837387085, 1.3285083770751953, 1.333160161972046, 1.33781099319458, 1.3424992561340332, 1.3473365306854248, 1.3520150184631348, 1.356712818145752, 1.3614296913146973, 1.3661222457885742, 1.3708605766296387, 1.3756718635559082, 1.380340814590454, 1.3849999904632568, 1.3896844387054443, 1.394369125366211, 1.399038314819336, 1.4037225246429443, 1.4083960056304932, 1.4131262302398682, 1.4177749156951904, 1.4224557876586914, 1.427128791809082, 1.4317827224731445, 1.4364259243011475, 1.4410812854766846, 1.4457697868347168, 1.450634479522705, 1.4553072452545166, 1.460005760192871, 1.4646904468536377, 1.4693255424499512, 1.4740121364593506, 1.4788846969604492, 1.4835515022277832, 1.4882736206054688, 1.4929449558258057, 1.4976301193237305, 1.5023019313812256, 1.506976842880249, 1.5116686820983887, 1.5164461135864258, 1.5211148262023926, 1.5258221626281738, 1.530458688735962, 1.5351057052612305, 1.5397491455078125, 1.5444684028625488, 1.5491528511047363, 1.5539658069610596, 1.5586445331573486, 1.5633983612060547, 1.5680811405181885, 1.5727410316467285, 1.5774593353271484, 1.5824074745178223, 1.5870883464813232, 1.5917673110961914, 1.5964572429656982, 1.6011312007904053, 1.6057820320129395, 1.610428810119629, 1.6150827407836914, 1.6197514533996582, 1.624403953552246, 1.6290595531463623, 1.6337776184082031, 1.6384801864624023, 1.6431927680969238, 1.6478595733642578, 1.652529239654541, 1.657320261001587, 1.661989688873291, 1.6666462421417236, 1.6713471412658691, 1.6760194301605225, 1.6806674003601074, 1.6856105327606201, 1.6902680397033691, 1.6949269771575928, 1.6995863914489746, 1.7042405605316162, 1.708986759185791, 1.713646650314331, 1.7182998657226562, 1.7229623794555664, 1.7276232242584229, 1.7322697639465332, 1.7369263172149658, 1.741588830947876, 1.7463092803955078, 1.7509708404541016, 1.7556426525115967, 1.7604262828826904, 1.7650933265686035, 1.7697827816009521, 1.7744288444519043, 1.7790753841400146, 1.7838175296783447, 1.7885494232177734, 1.7932026386260986, 1.7978527545928955, 1.8025169372558594, 1.8071613311767578, 1.8118343353271484, 1.8164880275726318, 1.8211605548858643, 1.8258640766143799, 1.8305137157440186, 1.8351938724517822, 1.8398528099060059, 1.844510793685913, 1.8491690158843994, 1.85384202003479, 1.8585093021392822, 1.8633484840393066, 1.8680176734924316, 1.872680902481079, 1.8773167133331299, 1.8819730281829834, 1.8866562843322754, 1.8914122581481934, 1.8960723876953125, 1.9007914066314697, 1.9054501056671143, 1.91011381149292, 1.9147872924804688, 1.9194395542144775, 1.9240972995758057, 1.9287497997283936, 1.9334075450897217, 1.9381120204925537, 1.9427683353424072, 1.9474289417266846, 1.952094554901123, 1.9567372798919678, 1.9614100456237793, 1.9661784172058105, 1.9708330631256104, 1.9755346775054932, 1.9801862239837646, 1.9848475456237793, 1.98954439163208, 1.994297981262207, 1.9989521503448486, 2.0036020278930664, 2.008242130279541, 2.012895107269287, 2.017596483230591, 2.0222456455230713, 2.0269131660461426, 2.0315709114074707, 2.0362226963043213, 2.040872573852539, 2.045539617538452, 2.050191879272461, 2.054900646209717, 2.0595803260803223, 2.0642294883728027, 2.0690078735351562, 2.0736637115478516, 2.07832407951355, 2.082998514175415, 2.0876665115356445, 2.092461585998535, 2.0973598957061768, 2.102027177810669, 2.1067042350769043, 2.111377000808716, 2.116044521331787, 2.120741128921509, 2.1257951259613037, 2.130445957183838, 2.135119676589966, 2.1397902965545654, 2.1444578170776367, 2.149132490158081, 2.153815746307373, 2.158489227294922, 2.1632115840911865, 2.167893171310425, 2.1726903915405273, 2.1773428916931152, 2.181994676589966, 2.1866466999053955, 2.191310405731201, 2.195966958999634, 2.200871706008911, 2.2055680751800537, 2.210214138031006, 2.2148637771606445, 2.2195513248443604, 2.2242136001586914, 2.2288639545440674, 2.233513355255127, 2.238227367401123, 2.2428641319274902, 2.247509241104126, 2.2521538734436035, 2.256805181503296, 2.2614686489105225, 2.2661123275756836, 2.270759344100952, 2.2755589485168457, 2.280211925506592, 2.284855604171753, 2.2895007133483887, 2.294128894805908, 2.298774480819702, 2.303795576095581, 2.308431386947632, 2.3131227493286133, 2.3177804946899414, 2.3224432468414307, 2.327083110809326, 2.331728935241699, 2.3363845348358154, 2.341020345687866, 2.3456661701202393, 2.3503074645996094, 2.355013608932495, 2.3596813678741455, 2.36433482170105, 2.3689825534820557, 2.3736162185668945, 2.378361463546753, 2.3830111026763916, 2.38765811920166, 2.392350196838379, 2.3969919681549072, 2.401654005050659, 2.4065186977386475, 2.411159038543701, 2.4158120155334473, 2.4204657077789307, 2.4251134395599365, 2.4298205375671387, 2.4344711303710938, 2.439103364944458, 2.443744421005249, 2.4484002590179443, 2.4530510902404785, 2.4576919078826904, 2.4623475074768066, 2.4669923782348633, 2.471733808517456, 2.476391553878784, 2.481154680252075, 2.485813617706299, 2.490450859069824, 2.4951047897338867, 2.499758243560791, 2.5044186115264893, 2.509310245513916, 2.5139851570129395, 2.518646001815796, 2.5233266353607178, 2.527984619140625, 2.53263258934021, 2.5372865200042725, 2.541938543319702, 2.546657085418701, 2.5513150691986084, 2.555964946746826, 2.560664176940918, 2.565337657928467, 2.5699946880340576, 2.5746593475341797, 2.5793159008026123, 2.5841333866119385, 2.5887837409973145, 2.593425989151001, 2.598067045211792, 2.6027474403381348, 2.607398748397827, 2.6122655868530273, 2.6169257164001465, 2.6216514110565186, 2.6263012886047363, 2.6309523582458496, 2.635657787322998, 2.640342950820923, 2.644990921020508, 2.6496405601501465, 2.6542892456054688, 2.659022569656372, 2.663684606552124, 2.6683766841888428, 2.6730353832244873, 2.6776952743530273, 2.6823298931121826, 2.6871066093444824, 2.6917686462402344, 2.696467638015747, 2.701124906539917, 2.705782651901245, 2.71042799949646, 2.7152459621429443, 2.719899892807007, 2.7245631217956543, 2.729222059249878, 2.733922004699707, 2.738579273223877, 2.7436790466308594, 2.7483248710632324, 2.752960205078125, 2.757617712020874, 2.762288808822632, 2.766936779022217, 2.7716610431671143, 2.776306390762329, 2.780961036682129, 2.785613536834717, 2.790371894836426, 2.7950305938720703, 2.7996840476989746, 2.804335355758667, 2.8090388774871826, 2.8136863708496094, 2.818525552749634, 2.823186159133911, 2.827833652496338, 2.832474708557129, 2.837120294570923, 2.8417654037475586, 2.8464715480804443, 2.851118564605713, 2.855978488922119, 2.860682249069214, 2.865318536758423, 2.8699676990509033, 2.874610424041748, 2.8792481422424316, 2.8839492797851562, 2.8886046409606934, 2.893369197845459, 2.898010730743408, 2.9026763439178467, 2.9073197841644287, 2.9119677543640137, 2.916635751724243, 2.921802282333374, 2.9264426231384277, 2.9311020374298096, 2.935758352279663, 2.9404025077819824, 2.9450461864471436, 2.949693202972412, 2.9543492794036865, 2.9590728282928467, 2.963740348815918, 2.9683830738067627, 2.9730303287506104, 2.9776856899261475, 2.982333183288574, 2.9869771003723145, 2.9916269779205322, 2.996384859085083, 3.001100778579712, 3.005786180496216, 3.0104212760925293, 3.0150816440582275, 3.0197391510009766, 3.0246846675872803, 3.0293941497802734, 3.034148931503296, 3.0388472080230713, 3.043527603149414, 3.0482234954833984, 3.0529258251190186, 3.057603597640991, 3.062290906906128, 3.066953182220459, 3.0716888904571533, 3.0763607025146484, 3.0810019969940186, 3.085639238357544, 3.090285062789917, 3.0949323177337646, 3.099696636199951, 3.104336738586426, 3.1090495586395264, 3.1137142181396484, 3.1183555126190186, 3.123015880584717, 3.127889394760132, 3.132535219192505, 3.1371891498565674, 3.141850233078003, 3.146561861038208, 3.151205539703369, 3.1558876037597656, 3.1605966091156006, 3.1652534008026123, 3.1699302196502686, 3.1745917797088623, 3.179258108139038, 3.1839094161987305, 3.188614845275879, 3.1932575702667236, 3.1979079246520996, 3.2028563022613525, 3.207509756088257, 3.212157964706421, 3.2168235778808594, 3.2215371131896973, 3.2262372970581055, 3.231083631515503, 3.235743284225464, 3.2403757572174072, 3.245043992996216, 3.2496910095214844, 3.2543203830718994, 3.259026288986206, 3.2637078762054443, 3.268347978591919, 3.2730021476745605, 3.2776429653167725, 3.282289505004883, 3.2869465351104736, 3.291609048843384, 3.2962441444396973, 3.3009443283081055, 3.3056979179382324, 3.3103489875793457, 3.315006971359253, 3.319671392440796, 3.3243067264556885, 3.328943967819214, 3.3339364528656006, 3.3386409282684326, 3.343280076980591, 3.347940444946289, 3.3525962829589844, 3.3572423458099365, 3.3619043827056885, 3.3665452003479004, 3.37119460105896, 3.375912666320801, 3.380572557449341, 3.3852107524871826, 3.389864921569824, 3.3945093154907227, 3.3991587162017822, 3.4038100242614746, 3.4085686206817627, 3.4132678508758545, 3.417919158935547, 3.422579288482666, 3.4272143840789795, 3.431863784790039, 3.436765670776367, 3.4414095878601074, 3.4460551738739014, 3.4507627487182617, 3.455409526824951, 3.4600775241851807, 3.4647367000579834, 3.469374418258667, 3.474029779434204, 3.4786839485168457, 3.483337163925171, 3.487990379333496, 3.492687463760376, 3.497352361679077, 3.5020081996917725, 3.506654977798462, 3.5114076137542725, 3.5160670280456543, 3.5207276344299316, 3.5253641605377197, 3.530066967010498, 3.5347135066986084, 3.539607524871826, 3.5442469120025635, 3.5488977432250977, 3.5535519123077393, 3.558195114135742, 3.562896251678467, 3.5676043033599854, 3.572242021560669, 3.576895236968994, 3.581544876098633, 3.5861740112304688, 3.590822458267212, 3.595453977584839, 3.600109577178955, 3.6047589778900146, 3.609447956085205, 3.614217519760132, 3.6188743114471436, 3.6235368251800537, 3.6281769275665283, 3.63283371925354, 3.6375362873077393, 3.6424522399902344, 3.6471033096313477, 3.651740789413452, 3.65639066696167, 3.6610710620880127, 3.665722131729126, 3.670361042022705, 3.6750030517578125, 3.6796560287475586, 3.6843373775482178, 3.6890008449554443, 3.693646192550659, 3.6982901096343994, 3.7029383182525635, 3.7075881958007812, 3.7122297286987305, 3.716986656188965, 3.721700429916382, 3.7263529300689697, 3.7310004234313965, 3.7356534004211426, 3.740295648574829, 3.745197057723999, 3.749861240386963, 3.754538059234619, 3.7592451572418213, 3.7639150619506836, 3.7685680389404297, 3.7731990814208984, 3.7778496742248535, 3.782515287399292, 3.787168264389038, 3.7918126583099365, 3.7964601516723633, 3.8011598587036133, 3.8058133125305176, 3.8104825019836426, 3.815124750137329, 3.819885492324829, 3.824530601501465, 3.829166889190674, 3.8338160514831543, 3.838508367538452, 3.843135356903076, 3.848126173019409, 3.8527748584747314, 3.8574118614196777, 3.862086534500122, 3.8667163848876953, 3.8713417053222656, 3.8760359287261963, 3.8806891441345215, 3.8853142261505127, 3.889963150024414, 3.8946244716644287, 3.8992624282836914, 3.9039106369018555, 3.908564567565918, 3.91320538520813, 3.917940855026245, 3.922795295715332, 3.9274532794952393, 3.932100772857666, 3.9367427825927734, 3.941378593444824, 3.946016550064087, 3.951441764831543, 3.9561104774475098, 3.960787296295166, 3.9654438495635986, 3.9700965881347656, 3.974747657775879, 3.9793951511383057, 3.984049081802368, 3.9887630939483643, 3.993412971496582, 3.998065233230591, 4.002732276916504, 4.007380485534668, 4.012027978897095, 4.0166919231414795, 4.021374702453613, 4.0261969566345215, 4.030848741531372, 4.0354859828948975, 4.040151834487915, 4.044819116592407, 4.049452781677246, 4.0544962882995605, 4.059204578399658, 4.063884019851685, 4.06853461265564, 4.073173522949219, 4.077827453613281, 4.082475185394287, 4.08716344833374, 4.091816186904907, 4.096468925476074, 4.101200819015503, 4.105860710144043, 4.11051082611084, 4.115181922912598, 4.1198413372039795, 4.124511957168579, 4.129278182983398, 4.13392972946167, 4.1386542320251465, 4.143313407897949, 4.1479856967926025, 4.152635812759399, 4.1574907302856445, 4.162154912948608, 4.166811227798462, 4.171454429626465, 4.176161289215088, 4.180833578109741, 4.185486078262329, 4.190152883529663, 4.194821834564209, 4.199465274810791, 4.204124689102173, 4.208775997161865, 4.213477611541748, 4.218129873275757, 4.222793102264404, 4.22744083404541, 4.232211589813232, 4.236872673034668, 4.241534471511841, 4.2461841106414795, 4.2508864402771, 4.255535364151001, 4.260418891906738, 4.265089511871338, 4.269740104675293, 4.274391412734985, 4.279029607772827, 4.28369140625, 4.28838849067688, 4.293041229248047, 4.297698020935059, 4.302353620529175, 4.30701208114624, 4.311668872833252, 4.316303014755249, 4.320965051651001, 4.325632810592651, 4.330339193344116, 4.335102558135986, 4.339766025543213, 4.344415187835693, 4.349077939987183, 4.353728532791138, 4.358375072479248, 4.363375663757324, 4.368027925491333, 4.3726806640625, 4.377332925796509, 4.381983757019043, 4.386637926101685, 4.391279935836792, 4.395939588546753, 4.4006147384643555, 4.405304908752441, 4.409961700439453, 4.414618968963623, 4.419269800186157, 4.423937797546387, 4.42859411239624, 4.433244466781616, 4.43821382522583, 4.442952871322632, 4.447625398635864, 4.452276229858398, 4.4569480419158936, 4.461665153503418, 4.466429710388184, 4.4711010456085205, 4.47575569152832, 4.4804770946502686, 4.485126495361328, 4.489786863327026, 4.4944493770599365, 4.499105930328369, 4.503774881362915, 4.5084192752838135, 4.513079881668091, 4.517792224884033, 4.522693395614624, 4.52735161781311, 4.532001495361328, 4.536668539047241, 4.541429758071899, 4.5461084842681885, 4.550771951675415, 4.55547833442688, 4.560145139694214, 4.564844131469727, 4.5697643756866455, 4.574417352676392, 4.579073905944824, 4.583740472793579, 4.58846378326416, 4.5931196212768555, 4.597770929336548, 4.60242772102356, 4.6070849895477295, 4.611742258071899, 4.61640477180481, 4.621077537536621, 4.625756502151489, 4.630476236343384, 4.635192155838013, 4.639904022216797, 4.644689083099365, 4.6493589878082275, 4.6540257930755615, 4.6586809158325195, 4.6634087562561035, 4.6680731773376465, 4.672999620437622, 4.677656173706055, 4.6823132038116455, 4.686970472335815, 4.6916139125823975], "average_iteration_time": 0.0046916139125823975, "iteration_time_stderr": 5.661381418247734e-06}
{"game": "leduc_poker", "node_count": 9457, "terminal_node_count": 5520, "information_set_count": 1093, "action_count": 6, "player_count": 3, "nature": true, "height": 11, "sparsities": {"action_nodes": 0.9995729658942094, "information_set_actions": 0.9989316239316239, "node_players": 0.0, "level_graphs": 0.9999903881275224, "graph": 0.9998942694027471}, "branching_factor": 2.401828803657607, "setup_time": 1.202953815460205, "iteration_timestamps": [0.0, 0.00979757308959961, 0.01598525047302246, 0.02210855484008789, 0.028214454650878906, 0.034435272216796875, 0.04054856300354004, 0.04670119285583496, 0.052762746810913086, 0.05889582633972168, 0.06496238708496094, 0.0710904598236084, 0.07716560363769531, 0.08327865600585938, 0.08934473991394043, 0.0954732894897461, 0.10156059265136719, 0.10781407356262207, 0.11387205123901367, 0.11995172500610352, 0.12609577178955078, 0.13217520713806152, 0.13831734657287598, 0.14440011978149414, 0.15054917335510254, 0.1566483974456787, 0.16280436515808105, 0.1688699722290039, 0.17499184608459473, 0.18104791641235352, 0.18718624114990234, 0.19328022003173828, 0.19940471649169922, 0.20549297332763672, 0.21173930168151855, 0.21790766716003418, 0.22399473190307617, 0.23013877868652344, 0.23619747161865234, 0.24256634712219238, 0.24867868423461914, 0.2547945976257324, 0.26087236404418945, 0.267362117767334, 0.2742280960083008, 0.28078436851501465, 0.28719568252563477, 0.29358816146850586, 0.30168914794921875, 0.30780982971191406, 0.31386446952819824, 0.3201460838317871, 0.3263828754425049, 0.3324315547943115, 0.3385457992553711, 0.344623327255249, 0.35085558891296387, 0.35695457458496094, 0.3647279739379883, 0.3709433078765869, 0.3771686553955078, 0.38332509994506836, 0.3894219398498535, 0.3973679542541504, 0.4035310745239258, 0.4096391201019287, 0.4157445430755615, 0.42218589782714844, 0.42989134788513184, 0.4360215663909912, 0.44217944145202637, 0.4482860565185547, 0.4545910358428955, 0.46222782135009766, 0.46830081939697266, 0.47443342208862305, 0.4805271625518799, 0.4868807792663574, 0.4942665100097656, 0.5004184246063232, 0.5065121650695801, 0.512648344039917, 0.5189468860626221, 0.5259172916412354, 0.5320298671722412, 0.5381736755371094, 0.5442748069763184, 0.5505762100219727, 0.5574767589569092, 0.5636296272277832, 0.5697221755981445, 0.575859546661377, 0.582155704498291, 0.5890665054321289, 0.5952374935150146, 0.6013393402099609, 0.6074337959289551, 0.6136178970336914, 0.6197125911712646, 0.6259844303131104, 0.632073163986206, 0.6382255554199219, 0.6443169116973877, 0.6506645679473877, 0.6570999622344971, 0.6632452011108398, 0.6693499088287354, 0.675487756729126, 0.6817383766174316, 0.6878955364227295, 0.6940584182739258, 0.7002019882202148, 0.7062983512878418, 0.7126638889312744, 0.7191362380981445, 0.7255778312683105, 0.7320671081542969, 0.7384862899780273, 0.7450501918792725, 0.7516484260559082, 0.7581028938293457, 0.7644870281219482, 0.7709295749664307, 0.7774736881256104, 0.7842786312103271, 0.7906649112701416, 0.7971107959747314, 0.8035383224487305, 0.8111240863800049, 0.8178331851959229, 0.8245434761047363, 0.8309264183044434, 0.8373491764068604, 0.8449769020080566, 0.8511149883270264, 0.8571887016296387, 0.8633358478546143, 0.8696424961090088, 0.8762319087982178, 0.8826549053192139, 0.8890259265899658, 0.8954312801361084, 0.9019773006439209, 0.9087047576904297, 0.9150960445404053, 0.9215371608734131, 0.9279189109802246, 0.9346427917480469, 0.9415152072906494, 0.94789719581604, 0.9543776512145996, 0.9607491493225098, 0.9689769744873047, 0.9751355648040771, 0.9812314510345459, 0.9873683452606201, 0.9934296607971191, 1.0012805461883545, 1.0074045658111572, 1.0135202407836914, 1.0196020603179932, 1.0257227420806885, 1.031801700592041, 1.0379390716552734, 1.0441498756408691, 1.0502631664276123, 1.0563127994537354, 1.0624351501464844, 1.068486213684082, 1.074798583984375, 1.080838918685913, 1.0869505405426025, 1.0930039882659912, 1.099503993988037, 1.1060879230499268, 1.112480878829956, 1.118901014328003, 1.1253063678741455, 1.1316463947296143, 1.138080358505249, 1.1445143222808838, 1.1509029865264893, 1.1572394371032715, 1.1636345386505127, 1.1699650287628174, 1.1763694286346436, 1.1829538345336914, 1.189284324645996, 1.1959717273712158, 1.2038123607635498, 1.209855318069458, 1.2158949375152588, 1.2219858169555664, 1.2280287742614746, 1.2341299057006836, 1.2401678562164307, 1.246389389038086, 1.2524147033691406, 1.2585136890411377, 1.2645361423492432, 1.2707886695861816, 1.2768011093139648, 1.2828879356384277, 1.2889213562011719, 1.2949528694152832, 1.301457166671753, 1.3080189228057861, 1.3143353462219238, 1.3207314014434814, 1.3272333145141602, 1.3337750434875488, 1.3400821685791016, 1.3466174602508545, 1.3530471324920654, 1.3594143390655518, 1.3667948246002197, 1.3728275299072266, 1.3791449069976807, 1.385183334350586, 1.3915040493011475, 1.397956132888794, 1.4043281078338623, 1.4106450080871582, 1.4170639514923096, 1.423356056213379, 1.4297256469726562, 1.4360408782958984, 1.4424090385437012, 1.448765516281128, 1.455193042755127, 1.4615187644958496, 1.4678916931152344, 1.4743173122406006, 1.480757236480713, 1.4871368408203125, 1.4934406280517578, 1.4998459815979004, 1.5063104629516602, 1.5142409801483154, 1.5206127166748047, 1.5269184112548828, 1.5332915782928467, 1.5395984649658203, 1.54597806930542, 1.5522966384887695, 1.5589611530303955, 1.5652661323547363, 1.5718309879302979, 1.5781457424163818, 1.5861225128173828, 1.592405080795288, 1.598426103591919, 1.6045112609863281, 1.6105380058288574, 1.6166331768035889, 1.6226892471313477, 1.6287763118743896, 1.6348075866699219, 1.6411263942718506, 1.6471576690673828, 1.6531901359558105, 1.6593918800354004, 1.6654200553894043, 1.671496868133545, 1.677492380142212, 1.6835589408874512, 1.6896038055419922, 1.6957263946533203, 1.701744794845581, 1.707838535308838, 1.7140862941741943, 1.7204687595367432, 1.726947546005249, 1.733288288116455, 1.7395997047424316, 1.7465298175811768, 1.7525634765625, 1.7586534023284912, 1.7647852897644043, 1.770864486694336, 1.7768940925598145, 1.782989501953125, 1.7891738414764404, 1.7952008247375488, 1.8012826442718506, 1.807302713394165, 1.8133907318115234, 1.819575309753418, 1.8256611824035645, 1.8316972255706787, 1.8377594947814941, 1.8437750339508057, 1.8498554229736328, 1.855893850326538, 1.8619616031646729, 1.8681080341339111, 1.8741347789764404, 1.880216121673584, 1.8862457275390625, 1.8923346996307373, 1.8983824253082275, 1.9044520854949951, 1.9104821681976318, 1.9165987968444824, 1.9226455688476562, 1.9290270805358887, 1.9350380897521973, 1.9413604736328125, 1.9474561214447021, 1.9535417556762695, 1.9596660137176514, 1.9657294750213623, 1.9719903469085693, 1.978088140487671, 1.9841723442077637, 1.9902076721191406, 1.99629545211792, 2.002316951751709, 2.0083811283111572, 2.0144259929656982, 2.020569324493408, 2.0265936851501465, 2.0326156616210938, 2.0386791229248047, 2.044706106185913, 2.0507733821868896, 2.0568134784698486, 2.0630834102630615, 2.0691142082214355, 2.075303316116333, 2.081326723098755, 2.087400436401367, 2.093411922454834, 2.0995004177093506, 2.1055195331573486, 2.1115612983703613, 2.117645502090454, 2.1236650943756104, 2.1297476291656494, 2.135772705078125, 2.141852855682373, 2.1478798389434814, 2.1540167331695557, 2.1600282192230225, 2.1660349369049072, 2.172114610671997, 2.1782562732696533, 2.1843507289886475, 2.1903889179229736, 2.196474313735962, 2.2024993896484375, 2.2085890769958496, 2.2146642208099365, 2.220741033554077, 2.226752519607544, 2.232769727706909, 2.2388412952423096, 2.2448506355285645, 2.2510149478912354, 2.2570390701293945, 2.263115644454956, 2.2691574096679688, 2.275299310684204, 2.281507968902588, 2.2876322269439697, 2.293689012527466, 2.299834966659546, 2.305877208709717, 2.3119144439697266, 2.318005084991455, 2.3240458965301514, 2.330340623855591, 2.336869478225708, 2.3429596424102783, 2.348978042602539, 2.355056047439575, 2.361070394515991, 2.3671483993530273, 2.3731586933135986, 2.37923526763916, 2.385350465774536, 2.3927955627441406, 2.398646116256714, 2.4045016765594482, 2.4103987216949463, 2.41629695892334, 2.4221596717834473, 2.4280550479888916, 2.433945655822754, 2.4398157596588135, 2.4457030296325684, 2.4515960216522217, 2.4574782848358154, 2.4633731842041016, 2.469276189804077, 2.475322723388672, 2.481222629547119, 2.487304449081421, 2.493211507797241, 2.499105215072632, 2.5050086975097656, 2.51090931892395, 2.5167996883392334, 2.5226926803588867, 2.528592824935913, 2.534497022628784, 2.5403904914855957, 2.5463037490844727, 2.5522053241729736, 2.558110237121582, 2.5639920234680176, 2.5698883533477783, 2.5758025646209717, 2.581695556640625, 2.5877177715301514, 2.5936145782470703, 2.5995142459869385, 2.6054177284240723, 2.611320972442627, 2.6172165870666504, 2.6231305599212646, 2.629030227661133, 2.6349239349365234, 2.6408309936523438, 2.6479222774505615, 2.654183864593506, 2.660102128982544, 2.6659955978393555, 2.671881675720215, 2.679351806640625, 2.6852543354034424, 2.691270351409912, 2.6971774101257324, 2.703070640563965, 2.7089684009552, 2.7148616313934326, 2.7207651138305664, 2.7266995906829834, 2.732605457305908, 2.7385053634643555, 2.744398832321167, 2.7503011226654053, 2.756211996078491, 2.762112855911255, 2.7680296897888184, 2.7739291191101074, 2.7798454761505127, 2.785752534866333, 2.7917795181274414, 2.797684669494629, 2.8035824298858643, 2.8095152378082275, 2.815406560897827, 2.8213024139404297, 2.8272173404693604, 2.833118438720703, 2.8390374183654785, 2.844942092895508, 2.8519108295440674, 2.857825994491577, 2.8637287616729736, 2.869647741317749, 2.875548839569092, 2.881465435028076, 2.8873586654663086, 2.893373966217041, 2.8993022441864014, 2.9052042961120605, 2.911107063293457, 2.9170026779174805, 2.9228925704956055, 2.9287896156311035, 2.9347071647644043, 2.9406356811523438, 2.9465415477752686, 2.9524621963500977, 2.9583547115325928, 2.9642653465270996, 2.9701857566833496, 2.976088762283325, 2.9819834232330322, 2.9878804683685303, 2.9938979148864746, 2.9998152256011963, 3.0057384967803955, 3.011640787124634, 3.0175540447235107, 3.023449420928955, 3.0293476581573486, 3.0352554321289062, 3.041163921356201, 3.047077178955078, 3.052994966506958, 3.058894395828247, 3.0647988319396973, 3.0707132816314697, 3.0766265392303467, 3.0825448036193848, 3.088456153869629, 3.094470500946045, 3.100376844406128, 3.106304883956909, 3.112220525741577, 3.1181414127349854, 3.124051332473755, 3.1299643516540527, 3.1358885765075684, 3.141801357269287, 3.1478145122528076, 3.15374755859375, 3.159663200378418, 3.1655662059783936, 3.1714699268341064, 3.1773836612701416, 3.1832940578460693, 3.1891942024230957, 3.195223569869995, 3.2011477947235107, 3.207069158554077, 3.2129855155944824, 3.2188913822174072, 3.224811553955078, 3.2307307720184326, 3.2366294860839844, 3.2425448894500732, 3.2484536170959473, 3.254376173019409, 3.2602968215942383, 3.2662172317504883, 3.272120714187622, 3.2780232429504395, 3.283954620361328, 3.28987193107605, 3.2958972454071045, 3.3018009662628174, 3.3094024658203125, 3.315325975418091, 3.322951078414917, 3.3290016651153564, 3.335024356842041, 3.341047763824463, 3.3470780849456787, 3.353120803833008, 3.3591549396514893, 3.3651933670043945, 3.371239423751831, 3.37727689743042, 3.3832902908325195, 3.3893063068389893, 3.395338296890259, 3.401468276977539, 3.4074718952178955, 3.413583755493164, 3.4195590019226074, 3.425537109375, 3.431565046310425, 3.4376158714294434, 3.4436252117156982, 3.4496402740478516, 3.455606460571289, 3.4615750312805176, 3.467534065246582, 3.473515510559082, 3.4794833660125732, 3.485429048538208, 3.4913790225982666, 3.4973583221435547, 3.5035157203674316, 3.509519338607788, 3.515510082244873, 3.521482229232788, 3.527461528778076, 3.533447265625, 3.5397486686706543, 3.5457279682159424, 3.5539052486419678, 3.5601115226745605, 3.566377878189087, 3.5742082595825195, 3.581883192062378, 3.5880355834960938, 3.594162940979004, 3.6012139320373535, 3.609138011932373, 3.616572618484497, 3.6228575706481934, 3.6290323734283447, 3.636435031890869, 3.6443161964416504, 3.6521849632263184, 3.660024642944336, 3.667912006378174, 3.6757266521453857, 3.683321714401245, 3.691208839416504, 3.698928117752075, 3.7048869132995605, 3.7111544609069824, 3.717963695526123, 3.725433111190796, 3.7330422401428223, 3.7401955127716064, 3.748239040374756, 3.7556862831115723, 3.7620480060577393, 3.768057107925415, 3.7746598720550537, 3.781050682067871, 3.787001609802246, 3.7929413318634033, 3.7988815307617188, 3.8053948879241943, 3.811650514602661, 3.817797899246216, 3.8238110542297363, 3.829899549484253, 3.8363163471221924, 3.842738389968872, 3.849153518676758, 3.8556718826293945, 3.8618831634521484, 3.868265390396118, 3.8744702339172363, 3.8805489540100098, 3.8866331577301025, 3.89255952835083, 3.8985018730163574, 3.9045865535736084, 3.910722017288208, 3.916822671890259, 3.923330068588257, 3.9294018745422363, 3.935689687728882, 3.941714286804199, 3.9477832317352295, 3.953723907470703, 3.9596776962280273, 3.965768337249756, 3.9718666076660156, 3.978079080581665, 3.984309196472168, 3.9904651641845703, 3.996405601501465, 4.002362489700317, 4.008475065231323, 4.014598608016968, 4.020535230636597, 4.026711463928223, 4.032655239105225, 4.0386035442352295, 4.044832229614258, 4.050957918167114, 4.057119607925415, 4.0631349086761475, 4.069075345993042, 4.074998378753662, 4.081287384033203, 4.087231874465942, 4.0935046672821045, 4.099454879760742, 4.105638265609741, 4.11159873008728, 4.117551803588867, 4.123492240905762, 4.129782438278198, 4.135828256607056, 4.142019987106323, 4.147956609725952, 4.154016971588135, 4.160156488418579, 4.166302680969238, 4.172367095947266, 4.178323745727539, 4.184281349182129, 4.190237283706665, 4.196191310882568, 4.2023279666900635, 4.208296298980713, 4.214585542678833, 4.220550060272217, 4.226508140563965, 4.232668161392212, 4.238978624343872, 4.245192527770996, 4.251252174377441, 4.2573206424713135, 4.263259649276733, 4.269223928451538, 4.275413513183594, 4.281480312347412, 4.287712335586548, 4.293769121170044, 4.29971718788147, 4.305652618408203, 4.311627626419067, 4.317572116851807, 4.3238561153411865, 4.329980850219727, 4.335928201675415, 4.341889381408691, 4.347841024398804, 4.35377049446106, 4.360085487365723, 4.366033315658569, 4.372184753417969, 4.378110885620117, 4.3840930461883545, 4.3900415897369385, 4.396078109741211, 4.402265310287476, 4.4081995487213135, 4.414435863494873, 4.42068338394165, 4.426888704299927, 4.432998180389404, 4.4392876625061035, 4.445377826690674, 4.451681137084961, 4.457762002944946, 4.463805437088013, 4.470113039016724, 4.476089715957642, 4.482177257537842, 4.488171100616455, 4.494525671005249, 4.500642776489258, 4.506709098815918, 4.513043165206909, 4.519018650054932, 4.524969816207886, 4.530946254730225, 4.5370543003082275, 4.5432820320129395, 4.549290180206299, 4.555540561676025, 4.561480522155762, 4.567550182342529, 4.573519468307495, 4.579649209976196, 4.586003065109253, 4.5924906730651855, 4.5984766483306885, 4.604434251785278, 4.610574722290039, 4.617224216461182, 4.623519659042358, 4.63029408454895, 4.636487007141113, 4.642554998397827, 4.649136066436768, 4.65549635887146, 4.661575555801392, 4.667537689208984, 4.6737916469573975, 4.680757999420166, 4.6883485317230225, 4.695634126663208, 4.702188491821289, 4.708622455596924, 4.715312242507935, 4.722840785980225, 4.729553937911987, 4.736201763153076, 4.742657661437988, 4.749093055725098, 4.755546808242798, 4.762000799179077, 4.76839017868042, 4.774796962738037, 4.781236410140991, 4.788492202758789, 4.794926166534424, 4.801400899887085, 4.807839632034302, 4.814212322235107, 4.820535898208618, 4.8268959522247314, 4.83324122428894, 4.840246200561523, 4.84685492515564, 4.853229284286499, 4.859544992446899, 4.865899324417114, 4.872452020645142, 4.879383563995361, 4.885721921920776, 4.892265319824219, 4.898662567138672, 4.904993057250977, 4.911323070526123, 4.917662858963013, 4.92398738861084, 4.930290699005127, 4.93660044670105, 4.942911148071289, 4.949237823486328, 4.9555888175964355, 4.961917161941528, 4.968252897262573, 4.9745872020721436, 4.98091459274292, 4.9872658252716064, 4.993772983551025, 5.000182390213013, 5.0065391063690186, 5.012875080108643, 5.019854307174683, 5.026192903518677, 5.033088445663452, 5.039417266845703, 5.0461790561676025, 5.052563190460205, 5.059140920639038, 5.065528869628906, 5.071900367736816, 5.078307867050171, 5.084843158721924, 5.091198444366455, 5.097695589065552, 5.104598522186279, 5.1109185218811035, 5.117261648178101, 5.123567342758179, 5.129886627197266, 5.136224031448364, 5.142563343048096, 5.148908376693726, 5.1552464962005615, 5.161533832550049, 5.167821884155273, 5.174107313156128, 5.1804022789001465, 5.186734676361084, 5.193088531494141, 5.199546575546265, 5.20588755607605, 5.212191343307495, 5.218476057052612, 5.224786043167114, 5.231095552444458, 5.237371206283569, 5.2436535358428955, 5.249960660934448, 5.256255388259888, 5.2625603675842285, 5.268876791000366, 5.275188684463501, 5.281501770019531, 5.287787437438965, 5.2941155433654785, 5.30054783821106, 5.306905031204224, 5.313648700714111, 5.320921182632446, 5.327226638793945, 5.3335137367248535, 5.340061664581299, 5.346347808837891, 5.352692604064941, 5.358999490737915, 5.3652942180633545, 5.371919870376587, 5.378264904022217, 5.384768486022949, 5.3911097049713135, 5.397920370101929, 5.404405832290649, 5.410780429840088, 5.417160272598267, 5.423449993133545, 5.429785490036011, 5.436093091964722, 5.4423828125, 5.44869065284729, 5.455005884170532, 5.461301565170288, 5.46761417388916, 5.473914861679077, 5.480212688446045, 5.486507892608643, 5.492867708206177, 5.499154567718506, 5.505573511123657, 5.511924505233765, 5.518216848373413, 5.5244996547698975, 5.53080415725708, 5.537104845046997, 5.543387413024902, 5.5496745109558105, 5.555980920791626, 5.562253952026367, 5.568551063537598, 5.574849367141724, 5.581162929534912, 5.587473154067993, 5.593811988830566, 5.600305557250977, 5.607046604156494, 5.613564491271973, 5.620007753372192, 5.62635350227356, 5.632656574249268, 5.638948678970337, 5.645237922668457, 5.651516675949097, 5.657829999923706, 5.664137601852417, 5.670427560806274, 5.676719427108765, 5.683019399642944, 5.689455509185791, 5.69580340385437, 5.7023375034332275, 5.709506988525391, 5.7161195278167725, 5.722460985183716, 5.728874206542969, 5.735185861587524, 5.741503477096558, 5.747826814651489, 5.754168510437012, 5.760532379150391, 5.767385959625244, 5.773729562759399, 5.780174016952515, 5.786638259887695, 5.793159008026123, 5.7995922565460205, 5.806039571762085, 5.81373143196106, 5.820636749267578, 5.827576637268066, 5.834105730056763, 5.840550422668457, 5.847017288208008, 5.853495121002197, 5.860687255859375, 5.867168188095093, 5.873638391494751, 5.880101203918457, 5.886552095413208, 5.893151760101318, 5.899714946746826, 5.906247854232788, 5.912736415863037, 5.919425010681152, 5.926091909408569, 5.932526111602783, 5.939024209976196, 5.945472717285156, 5.951918363571167, 5.9582319259643555, 5.964598655700684, 5.9709625244140625, 5.977320671081543, 5.983652830123901, 5.990003824234009, 5.996403694152832, 6.002791404724121, 6.0091612339019775, 6.015522241592407, 6.022010803222656, 6.028368711471558, 6.03465723991394, 6.0409791469573975, 6.047324895858765, 6.053668260574341, 6.0599963665008545, 6.06632137298584, 6.072674751281738, 6.079014539718628, 6.08535099029541, 6.0916748046875, 6.098039150238037, 6.10439658164978, 6.111098766326904, 6.11746621131897, 6.123973369598389, 6.1303770542144775, 6.136700868606567, 6.143025636672974, 6.149454593658447, 6.155818462371826, 6.163016080856323, 6.169750213623047, 6.176324367523193, 6.182674407958984, 6.189317464828491, 6.195817708969116, 6.202302932739258, 6.208885431289673, 6.2158043384552, 6.222740173339844, 6.229719400405884, 6.236222267150879, 6.2427051067352295, 6.249203681945801, 6.255613565444946, 6.262103796005249, 6.2685546875], "average_iteration_time": 0.0062685546875, "iteration_time_stderr": 1.2733125836765507e-05}
{"game": "liars_dice", "node_count": 294883, "terminal_node_count": 147420, "information_set_count": 24583, "action_count": 13, "player_count": 3, "nature": true, "height": 15, "sparsities": {"action_nodes": 0.999979652947101, "information_set_actions": 0.9999593098958334, "node_players": 0.0, "level_graphs": 0.9999997739224011, "graph": 0.9999966088360169}, "branching_factor": 1.9997016200674067, "setup_time": 41.14891481399536, "iteration_timestamps": [0.0, 0.016660690307617188, 0.02674555778503418, 0.037653446197509766, 0.0491032600402832, 0.06096291542053223, 0.07182097434997559, 0.08246183395385742, 0.09316706657409668, 0.1040031909942627, 0.11464905738830566, 0.12536334991455078, 0.13602328300476074, 0.1475389003753662, 0.1582791805267334, 0.16893935203552246, 0.17965316772460938, 0.19043278694152832, 0.20111846923828125, 0.2137761116027832, 0.2264854907989502, 0.23920750617980957, 0.2518904209136963, 0.26388978958129883, 0.2757537364959717, 0.2876286506652832, 0.29869532585144043, 0.3108041286468506, 0.3213536739349365, 0.33373546600341797, 0.3462066650390625, 0.358717679977417, 0.37079787254333496, 0.38306188583374023, 0.39533257484436035, 0.40743494033813477, 0.41941380500793457, 0.43088817596435547, 0.4420788288116455, 0.45348429679870605, 0.4648768901824951, 0.47543787956237793, 0.48588991165161133, 0.4974379539489746, 0.5079588890075684, 0.5184168815612793, 0.5288307666778564, 0.5392920970916748, 0.5502946376800537, 0.561309814453125, 0.5716795921325684, 0.582129716873169, 0.5926501750946045, 0.6031208038330078, 0.6148109436035156, 0.6266233921051025, 0.6371607780456543, 0.649205207824707, 0.6602771282196045, 0.6717221736907959, 0.6822347640991211, 0.6927123069763184, 0.7030775547027588, 0.7135744094848633, 0.7239990234375, 0.7343835830688477, 0.7449951171875, 0.7553670406341553, 0.7664234638214111, 0.7768511772155762, 0.7872850894927979, 0.7977008819580078, 0.8090240955352783, 0.8208882808685303, 0.8324756622314453, 0.8440232276916504, 0.8558123111724854, 0.8682763576507568, 0.8794910907745361, 0.8914206027984619, 0.9027395248413086, 0.9132680892944336, 0.9244711399078369, 0.9349291324615479, 0.9454765319824219, 0.9558777809143066, 0.9675204753875732, 0.9785575866699219, 0.9900765419006348, 1.001145601272583, 1.0127801895141602, 1.0233306884765625, 1.0337376594543457, 1.0442335605621338, 1.0551865100860596, 1.065648078918457, 1.0764961242675781, 1.0869369506835938, 1.0974922180175781, 1.1078920364379883, 1.1183533668518066, 1.128777027130127, 1.139268398284912, 1.150045394897461, 1.160421371459961, 1.1714591979980469, 1.1818828582763672, 1.1922926902770996, 1.2033929824829102, 1.213829755783081, 1.2244071960449219, 1.235044002532959, 1.2455527782440186, 1.256021499633789, 1.2665703296661377, 1.2770299911499023, 1.2873661518096924, 1.2978315353393555, 1.3082213401794434, 1.3185853958129883, 1.3289847373962402, 1.3394172191619873, 1.3497564792633057, 1.360189437866211, 1.3705880641937256, 1.3809535503387451, 1.3913819789886475, 1.401845932006836, 1.413991928100586, 1.424628734588623, 1.4351441860198975, 1.4455811977386475, 1.4561316967010498, 1.4666779041290283, 1.4771292209625244, 1.4876751899719238, 1.4982125759124756, 1.508683443069458, 1.519254446029663, 1.5297930240631104, 1.5402805805206299, 1.5508992671966553, 1.5613741874694824, 1.571838617324829, 1.5823323726654053, 1.5928871631622314, 1.6034133434295654, 1.6139602661132812, 1.6245415210723877, 1.6349596977233887, 1.6454615592956543, 1.6560132503509521, 1.666430950164795, 1.6769654750823975, 1.6885061264038086, 1.6991302967071533, 1.7095954418182373, 1.7202277183532715, 1.7306759357452393, 1.7412209510803223, 1.751774787902832, 1.7621917724609375, 1.7726867198944092, 1.7832672595977783, 1.7936971187591553, 1.8043255805969238, 1.8151130676269531, 1.8256704807281494, 1.836184024810791, 1.8467578887939453, 1.8573009967803955, 1.8678319454193115, 1.878394603729248, 1.8887665271759033, 1.8993268013000488, 1.9098892211914062, 1.9203603267669678, 1.9309039115905762, 1.9414188861846924, 1.951859951019287, 1.9623363018035889, 1.9729194641113281, 1.9833159446716309, 1.9938163757324219, 2.005035638809204, 2.01554274559021, 2.027228593826294, 2.038849353790283, 2.050140857696533, 2.0607118606567383, 2.0719454288482666, 2.0825181007385254, 2.0930228233337402, 2.1046762466430664, 2.115354061126709, 2.1270742416381836, 2.137681722640991, 2.14809513092041, 2.1586129665374756, 2.169135570526123, 2.1795430183410645, 2.190223455429077, 2.2008321285247803, 2.2113122940063477, 2.2217907905578613, 2.2323176860809326, 2.2427875995635986, 2.2532615661621094, 2.263751745223999, 2.274169683456421, 2.2845795154571533, 2.2950503826141357, 2.3055248260498047, 2.3160455226898193, 2.3265862464904785, 2.3369569778442383, 2.3474667072296143, 2.358034372329712, 2.368443250656128, 2.3789520263671875, 2.3893942832946777, 2.3998727798461914, 2.4103946685791016, 2.4208948612213135, 2.4313302040100098, 2.441911458969116, 2.45235276222229, 2.462750196456909, 2.4732565879821777, 2.483691692352295, 2.494088649749756, 2.5046205520629883, 2.5150861740112305, 2.5255722999572754, 2.5360043048858643, 2.5465002059936523, 2.5569353103637695, 2.5674662590026855, 2.5779495239257812, 2.588320016860962, 2.5988850593566895, 2.609358549118042, 2.6197474002838135, 2.63030743598938, 2.6408426761627197, 2.6512234210968018, 2.6617283821105957, 2.672247886657715, 2.6826374530792236, 2.693166494369507, 2.7036921977996826, 2.714061737060547, 2.724696159362793, 2.7351226806640625, 2.7455339431762695, 2.756040096282959, 2.7665348052978516, 2.776921033859253, 2.7873575687408447, 2.797919750213623, 2.808286190032959, 2.818956136703491, 2.829528331756592, 2.8400073051452637, 2.850459575653076, 2.8609533309936523, 2.871365547180176, 2.881838798522949, 2.892273426055908, 2.9027512073516846, 2.9132065773010254, 2.9237747192382812, 2.934129476547241, 2.944633722305298, 2.9551141262054443, 2.9654951095581055, 2.976022720336914, 2.9865336418151855, 2.9969558715820312, 3.0074520111083984, 3.0179061889648438, 3.028301239013672, 3.0388193130493164, 3.0492773056030273, 3.0596837997436523, 3.070157289505005, 3.0806071758270264, 3.0909807682037354, 3.1014420986175537, 3.1119494438171387, 3.122291088104248, 3.1327965259552, 3.1432552337646484, 3.153632402420044, 3.164126396179199, 3.1746037006378174, 3.1850192546844482, 3.195460319519043, 3.2059288024902344, 3.2162556648254395, 3.2266993522644043, 3.237203598022461, 3.2475945949554443, 3.2580835819244385, 3.2685446739196777, 3.278942823410034, 3.2893948554992676, 3.2999520301818848, 3.3103458881378174, 3.3208391666412354, 3.3312666416168213, 3.341686964035034, 3.352113962173462, 3.3626174926757812, 3.3729777336120605, 3.383455276489258, 3.393883228302002, 3.4043233394622803, 3.4147462844848633, 3.4252052307128906, 3.4356026649475098, 3.446091413497925, 3.4565629959106445, 3.4669528007507324, 3.477414608001709, 3.4878997802734375, 3.498258352279663, 3.508770704269409, 3.5192034244537354, 3.5295934677124023, 3.5400795936584473, 3.5506179332733154, 3.561000347137451, 3.5715222358703613, 3.5819809436798096, 3.5923447608947754, 3.6028037071228027, 3.6133134365081787, 3.6237149238586426, 3.6341943740844727, 3.644719362258911, 3.65515398979187, 3.6655781269073486, 3.676079273223877, 3.6864564418792725, 3.6969237327575684, 3.7074520587921143, 3.7178151607513428, 3.728259325027466, 3.7387614250183105, 3.749089002609253, 3.7595815658569336, 3.7700178623199463, 3.7803919315338135, 3.790834903717041, 3.8013341426849365, 3.8117122650146484, 3.822202444076538, 3.8326730728149414, 3.843090295791626, 3.8535592555999756, 3.864053726196289, 3.8744497299194336, 3.8849494457244873, 3.8954620361328125, 3.9058642387390137, 3.916365146636963, 3.92690110206604, 3.9372973442077637, 3.947848320007324, 3.958310127258301, 3.9687130451202393, 3.9792637825012207, 3.989733934402466, 4.000101327896118, 4.010603427886963, 4.021087646484375, 4.031458854675293, 4.041954278945923, 4.052505970001221, 4.062891721725464, 4.073357820510864, 4.083815097808838, 4.094164848327637, 4.104628086090088, 4.115154027938843, 4.125531435012817, 4.136030912399292, 4.146512985229492, 4.156993865966797, 4.167409658432007, 4.1778810024261475, 4.188238143920898, 4.198699951171875, 4.209174394607544, 4.219601154327393, 4.230059385299683, 4.240566968917847, 4.250988721847534, 4.261472225189209, 4.271897792816162, 4.282270669937134, 4.292748928070068, 4.30325722694397, 4.313665866851807, 4.324150800704956, 4.334600448608398, 4.345016717910767, 4.355475664138794, 4.365937232971191, 4.376293420791626, 4.386810779571533, 4.397243022918701, 4.407649517059326, 4.418094158172607, 4.428577184677124, 4.438933849334717, 4.4502482414245605, 4.461992025375366, 4.47334623336792, 4.4848854541778564, 4.496217489242554, 4.506698369979858, 4.517962217330933, 4.529137134552002, 4.540578603744507, 4.552358388900757, 4.563776969909668, 4.57502555847168, 4.586374759674072, 4.596896409988403, 4.608077526092529, 4.619333982467651, 4.629828691482544, 4.640595436096191, 4.65168023109436, 4.662242889404297, 4.6729347705841064, 4.684237480163574, 4.695173263549805, 4.705591917037964, 4.717093229293823, 4.728399276733398, 4.738857746124268, 4.749854564666748, 4.761057615280151, 4.772428512573242, 4.78352427482605, 4.794557094573975, 4.805049419403076, 4.8161091804504395, 4.827324867248535, 4.837759494781494, 4.849052906036377, 4.860766410827637, 4.871220111846924, 4.882050514221191, 4.893329381942749, 4.903775691986084, 4.914632081985474, 4.925932168960571, 4.936896324157715, 4.947415590286255, 4.958488941192627, 4.969672203063965, 4.980213642120361, 4.9912989139556885, 5.002591848373413, 5.013158082962036, 5.023981094360352, 5.035144090652466, 5.045687437057495, 5.056587219238281, 5.067810535430908, 5.07905387878418, 5.090260982513428, 5.100698471069336, 5.111554861068726, 5.1228766441345215, 5.133340120315552, 5.14422869682312, 5.1554577350616455, 5.166282415390015, 5.176828145980835, 5.188225507736206, 5.199575185775757, 5.210957050323486, 5.22232723236084, 5.233844041824341, 5.245165586471558, 5.256467819213867, 5.266947031021118, 5.278083562850952, 5.289029598236084, 5.3002448081970215, 5.311535596847534, 5.322946786880493, 5.333417177200317, 5.344261884689331, 5.3556811809539795, 5.3674328327178955, 5.378849267959595, 5.390214204788208, 5.401427507400513, 5.412930250167847, 5.423727989196777, 5.434295654296875, 5.444858551025391, 5.455328464508057, 5.465758800506592, 5.47618842124939, 5.486672639846802, 5.4970502853393555, 5.507560968399048, 5.518009424209595, 5.528408527374268, 5.538846015930176, 5.549315929412842, 5.5597686767578125, 5.570230007171631, 5.580663681030273, 5.591043472290039, 5.601486682891846, 5.611970663070679, 5.6223835945129395, 5.632831335067749, 5.643294095993042, 5.6536545753479, 5.664190292358398, 5.674666404724121, 5.685025930404663, 5.695521831512451, 5.70595645904541, 5.716309309005737, 5.726782321929932, 5.737253904342651, 5.747764587402344, 5.75832200050354, 5.768787145614624, 5.77912712097168, 5.789551258087158, 5.800067186355591, 5.810460567474365, 5.82094669342041, 5.831444263458252, 5.841857671737671, 5.852276802062988, 5.862861156463623, 5.873202800750732, 5.883663654327393, 5.894165754318237, 5.904569387435913, 5.914991617202759, 5.9254701137542725, 5.935827732086182, 5.946314573287964, 5.956771373748779, 5.967225790023804, 5.977702617645264, 5.988179922103882, 5.998568296432495, 6.0090765953063965, 6.019542932510376, 6.029954433441162, 6.040449857711792, 6.050871133804321, 6.0613603591918945, 6.071752309799194, 6.0821709632873535, 6.092517137527466, 6.102985620498657, 6.11351466178894, 6.123902082443237, 6.1344313621521, 6.144909620285034, 6.155303239822388, 6.165796279907227, 6.1762566566467285, 6.186614990234375, 6.197089910507202, 6.20756721496582, 6.217909097671509, 6.228361368179321, 6.2388694286346436, 6.2492289543151855, 6.259729385375977, 6.2702248096466064, 6.28061842918396, 6.291080951690674, 6.301568269729614, 6.311969995498657, 6.322478294372559, 6.33290958404541, 6.34333872795105, 6.3537797927856445, 6.364335536956787, 6.374719142913818, 6.385201454162598, 6.395659685134888, 6.406128168106079, 6.416575193405151, 6.427057981491089, 6.437426567077637, 6.447956562042236, 6.458405494689941, 6.468787431716919, 6.479233741760254, 6.489708662033081, 6.50008749961853, 6.510610580444336, 6.5210559368133545, 6.5315046310424805, 6.542136192321777, 6.552573919296265, 6.56307578086853, 6.5735838413238525, 6.58402681350708, 6.594394683837891, 6.6048500537872314, 6.61536717414856, 6.625753164291382, 6.636227369308472, 6.646727561950684, 6.657201528549194, 6.667691707611084, 6.678166627883911, 6.688555717468262, 6.699084043502808, 6.709632635116577, 6.72006630897522, 6.730537176132202, 6.741117238998413, 6.751477003097534, 6.7620556354522705, 6.772489786148071, 6.782886028289795, 6.793334007263184, 6.8038411140441895, 6.814290285110474, 6.824801921844482, 6.835252285003662, 6.845683813095093, 6.856152057647705, 6.86673903465271, 6.877161264419556, 6.887660980224609, 6.898110866546631, 6.908585071563721, 6.919055223464966, 6.929568529129028, 6.940948963165283, 6.951761960983276, 6.963210582733154, 6.975074052810669, 6.986485004425049, 6.997837781906128, 7.009356737136841, 7.020456314086914, 7.031691789627075, 7.042876243591309, 7.053412675857544, 7.065832853317261, 7.077253818511963, 7.088531255722046, 7.100122451782227, 7.111345529556274, 7.121776580810547, 7.132680892944336, 7.144041061401367, 7.154584646224976, 7.165508031845093, 7.176923036575317, 7.187770366668701, 7.198384046554565, 7.209743022918701, 7.220866441726685, 7.231412410736084, 7.242682933807373, 7.254076242446899, 7.2654054164886475, 7.275876760482788, 7.286778450012207, 7.298210859298706, 7.310957193374634, 7.322550535202026, 7.333889722824097, 7.34528374671936, 7.356518983840942, 7.367839336395264, 7.379359245300293, 7.390580415725708, 7.401723384857178, 7.412946701049805, 7.4244468212127686, 7.435729503631592, 7.446646451950073, 7.457988262176514, 7.469422340393066, 7.481122255325317, 7.492350339889526, 7.503575086593628, 7.514477491378784, 7.526228427886963, 7.537538051605225, 7.54877495765686, 7.55932092666626, 7.571113109588623, 7.582951068878174, 7.5943663120269775, 7.6062774658203125, 7.617877960205078, 7.629279136657715, 7.6409912109375, 7.652109384536743, 7.663115739822388, 7.673573732376099, 7.684929847717285, 7.696847438812256, 7.708061695098877, 7.719308853149414, 7.7307844161987305, 7.7421205043792725, 7.753265142440796, 7.764659643173218, 7.7757251262664795, 7.786809921264648, 7.797761678695679, 7.8089919090271, 7.820249795913696, 7.83148193359375, 7.842069625854492, 7.852829456329346, 7.864148378372192, 7.875537872314453, 7.8865647315979, 7.897812843322754, 7.908754825592041, 7.919804096221924, 7.930291652679443, 7.940754413604736, 7.951079845428467, 7.961524963378906, 7.971957683563232, 7.982288837432861, 7.992702960968018, 8.003202438354492, 8.013549327850342, 8.023967742919922, 8.034419059753418, 8.044768810272217, 8.055168867111206, 8.065598249435425, 8.075966358184814, 8.086424827575684, 8.096843481063843, 8.107203960418701, 8.11765170097351, 8.12811017036438, 8.138537645339966, 8.149003267288208, 8.159422397613525, 8.170245170593262, 8.180997133255005, 8.191421508789062, 8.202998638153076, 8.21407961845398, 8.225533246994019, 8.236266136169434, 8.246697902679443, 8.258181095123291, 8.268682956695557, 8.279858350753784, 8.290356397628784, 8.300715684890747, 8.311138391494751, 8.32246732711792, 8.332973003387451, 8.343416690826416, 8.353864192962646, 8.36421275138855, 8.374613046646118, 8.385077953338623, 8.39545226097107, 8.405914545059204, 8.416347980499268, 8.426724433898926, 8.437143564224243, 8.447595834732056, 8.457913875579834, 8.468364953994751, 8.478785753250122, 8.489132642745972, 8.4995756149292, 8.510010004043579, 8.520386457443237, 8.530845165252686, 8.541273355484009, 8.55160641670227, 8.56204867362976, 8.572536706924438, 8.582855939865112, 8.593302011489868, 8.603742599487305, 8.614087581634521, 8.624506711959839, 8.634983777999878, 8.645759582519531, 8.656163930892944, 8.666624069213867, 8.676999807357788, 8.687561273574829, 8.697933435440063, 8.70830750465393, 8.718775033950806, 8.72922134399414, 8.73959755897522, 8.750508546829224, 8.76170015335083, 8.772666692733765, 8.783725023269653, 8.795096397399902, 8.806049585342407, 8.817090034484863, 8.828804969787598, 8.839908599853516, 8.851418018341064, 8.862645149230957, 8.873910903930664, 8.885064601898193, 8.89628553390503, 8.90757966041565, 8.918722152709961, 8.930297136306763, 8.941697597503662, 8.953073501586914, 8.964285850524902, 8.97559666633606, 8.987085819244385, 8.998246669769287, 9.009551525115967, 9.021167993545532, 9.03248405456543, 9.04376769065857, 9.05499005317688, 9.065537691116333, 9.07588529586792, 9.086275339126587, 9.096853256225586, 9.107306718826294, 9.117758989334106, 9.128210306167603, 9.138572454452515, 9.149953365325928, 9.16308307647705, 9.175950765609741, 9.187688827514648, 9.199813604354858, 9.211999654769897, 9.223872423171997, 9.23564338684082, 9.248621940612793, 9.26025676727295, 9.272103071212769, 9.284261703491211, 9.296134233474731, 9.308271884918213, 9.320132970809937, 9.332491636276245, 9.34388542175293, 9.354371070861816, 9.36554765701294, 9.37607479095459, 9.386418342590332, 9.3968985080719, 9.407340288162231, 9.417694091796875, 9.428117990493774, 9.438574314117432, 9.448940753936768, 9.459399938583374, 9.469829797744751, 9.480183362960815, 9.490613222122192, 9.501105070114136, 9.51146650314331, 9.52192497253418, 9.532363653182983, 9.542739868164062, 9.553348302841187, 9.56378722190857, 9.575504541397095, 9.585671663284302, 9.596074104309082, 9.608140230178833, 9.620240211486816, 9.633334398269653, 9.645943880081177, 9.657276630401611, 9.667858362197876, 9.678234338760376, 9.688997268676758, 9.699309825897217, 9.70967698097229, 9.720126152038574, 9.730564832687378, 9.740936756134033, 9.751368761062622, 9.761828660964966, 9.772158861160278, 9.782604932785034, 9.793063879013062, 9.803416013717651, 9.813849687576294, 9.825035333633423, 9.835585594177246, 9.846081256866455, 9.85658073425293, 9.866962194442749, 9.877636194229126, 9.888093709945679, 9.899320125579834, 9.910669803619385, 9.921879768371582, 9.932271718978882, 9.94285273551941, 9.953430652618408, 9.963859558105469, 9.975114822387695, 9.986671447753906, 9.998345613479614, 10.008948564529419, 10.019456624984741, 10.029741287231445, 10.040205717086792, 10.050628185272217, 10.061028480529785, 10.071494340896606, 10.081955909729004, 10.09235954284668, 10.10287857055664, 10.11327576637268, 10.123661041259766, 10.134083986282349, 10.14451551437378, 10.154906034469604, 10.16541600227356, 10.176756143569946, 10.18911075592041, 10.200703859329224, 10.212804079055786, 10.224165439605713, 10.23569917678833, 10.247084856033325, 10.25832223892212, 10.269726991653442, 10.280247926712036, 10.29138731956482, 10.301941156387329, 10.313401222229004, 10.323924541473389, 10.334346771240234, 10.344828367233276, 10.355163812637329, 10.365617990493774, 10.376013040542603, 10.386453628540039, 10.396929264068604, 10.4074125289917, 10.417796850204468, 10.428278923034668, 10.438732385635376, 10.449128150939941, 10.460909128189087, 10.472012042999268, 10.48392367362976, 10.495691061019897, 10.507547616958618, 10.518741607666016, 10.530515432357788, 10.540983438491821, 10.552218675613403, 10.562744617462158, 10.573190212249756, 10.583542108535767, 10.59403657913208, 10.604519605636597, 10.614882946014404, 10.625375270843506, 10.635838985443115, 10.646179437637329, 10.65659213066101, 10.667068004608154, 10.6774320602417, 10.688709735870361, 10.700611591339111, 10.71252727508545, 10.72367811203003, 10.734197854995728, 10.744562864303589, 10.755118131637573, 10.76557731628418], "average_iteration_time": 0.01076557731628418, "iteration_time_stderr": 1.7232859500977237e-05}
{"game": "tic_tac_toe", "node_count": 549946, "terminal_node_count": 255168, "information_set_count": 294778, "action_count": 9, "player_count": 2, "nature": false, "height": 9, "sparsities": {"action_nodes": 0.9999981816396519, "information_set_actions": 0.9999966076165793, "node_players": 0.0, "level_graphs": 0.9999997979603287, "graph": 0.9999981816429583}, "branching_factor": 1.8656243003209194, "setup_time": 69.19330024719238, "iteration_timestamps": [0.0, 0.012252569198608398, 0.019516944885253906, 0.03053450584411621, 0.04158616065979004, 0.05258774757385254, 0.06361889839172363, 0.07464337348937988, 0.08564543724060059, 0.09667205810546875, 0.10773873329162598, 0.1187744140625, 0.12979459762573242, 0.14081311225891113, 0.15185165405273438, 0.16286802291870117, 0.17390942573547363, 0.1849520206451416, 0.19594693183898926, 0.20698237419128418, 0.21799278259277344, 0.22900843620300293, 0.24002981185913086, 0.2507317066192627, 0.2611541748046875, 0.27158451080322266, 0.28202009201049805, 0.29247617721557617, 0.30292415618896484, 0.3133523464202881, 0.32375192642211914, 0.33419275283813477, 0.34459400177001953, 0.35503077507019043, 0.3654487133026123, 0.3758509159088135, 0.386324405670166, 0.396756649017334, 0.4072268009185791, 0.41761040687561035, 0.4280416965484619, 0.43847179412841797, 0.44887804985046387, 0.45929384231567383, 0.4697248935699463, 0.480144739151001, 0.49056029319763184, 0.5009956359863281, 0.5114409923553467, 0.521834135055542, 0.5323061943054199, 0.5426850318908691, 0.553164005279541, 0.5640852451324463, 0.5745871067047119, 0.5849988460540771, 0.595466136932373, 0.6059269905090332, 0.6164538860321045, 0.6269083023071289, 0.6374130249023438, 0.647852897644043, 0.6583280563354492, 0.6687724590301514, 0.6792633533477783, 0.6896853446960449, 0.700162410736084, 0.7106566429138184, 0.7211146354675293, 0.7316231727600098, 0.7420499324798584, 0.7524991035461426, 0.7629573345184326, 0.773406982421875, 0.7838497161865234, 0.7943172454833984, 0.8047599792480469, 0.8152415752410889, 0.8257086277008057, 0.8361785411834717, 0.8466558456420898, 0.857128381729126, 0.867603063583374, 0.8780312538146973, 0.8884940147399902, 0.8989367485046387, 0.9094052314758301, 0.9198651313781738, 0.9303712844848633, 0.9407579898834229, 0.9512450695037842, 0.9617314338684082, 0.9721591472625732, 0.9826109409332275, 0.9930870532989502, 1.003570556640625, 1.0140492916107178, 1.0245254039764404, 1.0350444316864014, 1.0454990863800049, 1.0559561252593994, 1.0664479732513428, 1.0769081115722656, 1.0873970985412598, 1.0978424549102783, 1.1083192825317383, 1.1188011169433594, 1.1292641162872314, 1.1397476196289062, 1.150303840637207, 1.1607651710510254, 1.1712062358856201, 1.18165922164917, 1.1921017169952393, 1.2025799751281738, 1.2130506038665771, 1.223637342453003, 1.2343759536743164, 1.2448217868804932, 1.2553074359893799, 1.26580810546875, 1.2762763500213623, 1.2867281436920166, 1.2972378730773926, 1.307701587677002, 1.31817626953125, 1.328610897064209, 1.3390958309173584, 1.3495564460754395, 1.3600454330444336, 1.3710811138153076, 1.3815362453460693, 1.3931200504302979, 1.4046521186828613, 1.4151484966278076, 1.426724910736084, 1.4383375644683838, 1.449988842010498, 1.4615957736968994, 1.472912073135376, 1.4834065437316895, 1.494750738143921, 1.5066065788269043, 1.5170834064483643, 1.528411626815796, 1.539684534072876, 1.5513997077941895, 1.5633442401885986, 1.575026512145996, 1.586681604385376, 1.5971765518188477, 1.6087098121643066, 1.620699405670166, 1.6323554515838623, 1.6439270973205566, 1.6547257900238037, 1.6656899452209473, 1.6769187450408936, 1.6887848377227783, 1.700559139251709, 1.7115464210510254, 1.7223587036132812, 1.733734369277954, 1.7453570365905762, 1.757009744644165, 1.768822431564331, 1.7795357704162598, 1.7903766632080078, 1.8018364906311035, 1.8133680820465088, 1.8237943649291992, 1.8353917598724365, 1.8472886085510254, 1.8590936660766602, 1.8707475662231445, 1.8821399211883545, 1.892606496810913, 1.90397047996521, 1.9156687259674072, 1.9275829792022705, 1.9391570091247559, 1.9506001472473145, 1.962214708328247, 1.9727287292480469, 1.9839766025543213, 1.995363712310791, 2.0063955783843994, 2.017038106918335, 2.028632164001465, 2.040566921234131, 2.0521233081817627, 2.0628132820129395, 2.073538064956665, 2.085296154022217, 2.097083568572998, 2.1083452701568604, 2.1190719604492188, 2.129690170288086, 2.141331195831299, 2.152738571166992, 2.164486885070801, 2.176318407058716, 2.1874351501464844, 2.1991777420043945, 2.210961103439331, 2.222193717956543, 2.2327210903167725, 2.2438747882843018, 2.255554437637329, 2.2660274505615234, 2.277212381362915, 2.288329839706421, 2.3000686168670654, 2.311807632446289, 2.3223700523376465, 2.333648920059204, 2.3449339866638184, 2.3559646606445312, 2.366589069366455, 2.378190755844116, 2.3887500762939453, 2.3992197513580322, 2.4096739292144775, 2.420140027999878, 2.430586576461792, 2.441061496734619, 2.451533079147339, 2.4619855880737305, 2.4723994731903076, 2.482893705368042, 2.493363857269287, 2.503798007965088, 2.514284372329712, 2.5247130393981934, 2.5352084636688232, 2.5456669330596924, 2.5561420917510986, 2.5666048526763916, 2.5770726203918457, 2.587519645690918, 2.5979747772216797, 2.608445644378662, 2.6188805103302, 2.629359245300293, 2.6398024559020996, 2.6503000259399414, 2.660820960998535, 2.6711955070495605, 2.681657314300537, 2.692105293273926, 2.702792167663574, 2.713294267654419, 2.7236931324005127, 2.7343034744262695, 2.744783639907837, 2.7552719116210938, 2.765719413757324, 2.7761881351470947, 2.7866454124450684, 2.7970778942108154, 2.8075480461120605, 2.8179855346679688, 2.8284525871276855, 2.8388872146606445, 2.849378824234009, 2.8598363399505615, 2.8703160285949707, 2.8807530403137207, 2.8911898136138916, 2.9016330242156982, 2.9121155738830566, 2.922546148300171, 2.933035373687744, 2.9434497356414795, 2.953880786895752, 2.9643874168395996, 2.97479510307312, 2.9852771759033203, 2.9957165718078613, 3.0061707496643066, 3.017038106918335, 3.0274784564971924, 3.0379116535186768, 3.048405885696411, 3.0588302612304688, 3.0692977905273438, 3.079772472381592, 3.0901901721954346, 3.1006617546081543, 3.1111161708831787, 3.121589183807373, 3.132068395614624, 3.1425023078918457, 3.152933359146118, 3.163437604904175, 3.1738924980163574, 3.184379816055298, 3.1947953701019287, 3.2052600383758545, 3.2157318592071533, 3.2261831760406494, 3.236644983291626, 3.2471539974212646, 3.2575857639312744, 3.268082857131958, 3.2785158157348633, 3.2889463901519775, 3.2994320392608643, 3.3098254203796387, 3.3203248977661133, 3.3307323455810547, 3.3411922454833984, 3.3516781330108643, 3.3621246814727783, 3.3727970123291016, 3.3840696811676025, 3.39585280418396, 3.407573699951172, 3.418189764022827, 3.428839921951294, 3.440457582473755, 3.452328681945801, 3.4635839462280273, 3.473994493484497, 3.485353708267212, 3.4969775676727295, 3.5074336528778076, 3.5184690952301025, 3.5296812057495117, 3.541334867477417, 3.5532684326171875, 3.564854860305786, 3.5755774974823, 3.5861518383026123, 3.597984552383423, 3.609081745147705, 3.6200203895568848, 3.631523609161377, 3.6428396701812744, 3.6532912254333496, 3.6649866104125977, 3.676349401473999, 3.6867995262145996, 3.6981914043426514, 3.710218667984009, 3.7219021320343018, 3.7333669662475586, 3.7437853813171387, 3.755554676055908, 3.767025947570801, 3.7786455154418945, 3.790423631668091, 3.80228853225708, 3.8135507106781006, 3.8239564895629883, 3.8353540897369385, 3.847050666809082, 3.857501268386841, 3.8684964179992676, 3.8802614212036133, 3.8917925357818604, 3.9037210941314697, 3.9151148796081543, 3.9261138439178467, 3.9367454051971436, 3.9484660625457764, 3.960188388824463, 3.9713857173919678, 3.981827735900879, 3.993168830871582, 4.004709005355835, 4.015497446060181, 4.026165008544922, 4.037913084030151, 4.049201488494873, 4.059964895248413, 4.071309328079224, 4.082974433898926, 4.094868183135986, 4.105459928512573, 4.116296052932739, 4.127944707870483, 4.1389124393463135, 4.149789333343506, 4.161332607269287, 4.173182964324951, 4.184786319732666, 4.195734262466431, 4.206575155258179, 4.2179224491119385, 4.229609489440918, 4.2415900230407715, 4.25223708152771, 4.263608932495117, 4.275209903717041, 4.285857200622559, 4.296701908111572, 4.308400392532349, 4.320071220397949, 4.331734657287598, 4.342313051223755, 4.353134632110596, 4.364779949188232, 4.376698732376099, 4.388524770736694, 4.399770021438599, 4.411346673965454, 4.422821998596191, 4.43333625793457, 4.444889068603516, 4.456466436386108, 4.46696400642395, 4.478466749191284, 4.490072965621948, 4.500569581985474, 4.511488914489746, 4.523233890533447, 4.533741235733032, 4.54520058631897, 4.5567848682403564, 4.56739354133606, 4.578103303909302, 4.589841604232788, 4.601015329360962, 4.6117613315582275, 4.62298321723938, 4.634767770767212, 4.6464293003082275, 4.656923770904541, 4.667928457260132, 4.679414749145508, 4.69108510017395, 4.702962398529053, 4.714710235595703, 4.725382328033447, 4.736446142196655, 4.748060941696167, 4.759581804275513, 4.7713706493377686, 4.7831130027771, 4.793699502944946, 4.804649114608765, 4.816530227661133, 4.828468322753906, 4.840196371078491, 4.851829528808594, 4.862557649612427, 4.875107765197754, 4.886361598968506, 4.898061990737915, 4.909608364105225, 4.921404600143433, 4.933398246765137, 4.944819450378418, 4.955416202545166, 4.966063737869263, 4.97787618637085, 4.989773750305176, 5.0010740756988525, 5.011423826217651, 5.022840976715088, 5.034497499465942, 5.044844627380371, 5.055427074432373, 5.065854072570801, 5.076262712478638, 5.086684465408325, 5.097133159637451, 5.107580900192261, 5.11799168586731, 5.1284425258636475, 5.138946056365967, 5.149348497390747, 5.159728050231934, 5.170160293579102, 5.180562734603882, 5.190993785858154, 5.201518535614014, 5.211875677108765, 5.222304344177246, 5.232741117477417, 5.2431557178497314, 5.25358772277832, 5.264007568359375, 5.274458169937134, 5.284880638122559, 5.295639276504517, 5.306054353713989, 5.3165342807769775, 5.3268938064575195, 5.337540149688721, 5.3477911949157715, 5.358226537704468, 5.3686583042144775, 5.379082441329956, 5.389674186706543, 5.4000084400177, 5.410362005233765, 5.420747518539429, 5.4311909675598145, 5.4416344165802, 5.452075481414795, 5.46248984336853, 5.472890615463257, 5.4833455085754395, 5.4941442012786865, 5.504581928253174, 5.51497745513916, 5.525397539138794, 5.535850524902344, 5.546596050262451, 5.556986570358276, 5.567389965057373, 5.577800035476685, 5.588217735290527, 5.598682165145874, 5.609094142913818, 5.619518041610718, 5.629920244216919, 5.640400171279907, 5.650837182998657, 5.661195993423462, 5.671628713607788, 5.682044506072998, 5.692776918411255, 5.70290732383728, 5.713354587554932, 5.7237629890441895, 5.734345436096191, 5.744950532913208, 5.755168914794922, 5.765563249588013, 5.775995492935181, 5.786408185958862, 5.797022581100464, 5.807355165481567, 5.817772150039673, 5.828186750411987, 5.83873176574707, 5.849113702774048, 5.859553337097168, 5.869981050491333, 5.880422353744507, 5.890836477279663, 5.9013848304748535, 5.911766767501831, 5.922176361083984, 5.932605743408203, 5.943031549453735, 5.954355001449585, 5.964818000793457, 5.975238561630249, 5.985685586929321, 5.996153354644775, 6.006571292877197, 6.017011642456055, 6.027466297149658, 6.037924766540527, 6.048373222351074, 6.058812379837036, 6.06928277015686, 6.0797038078308105, 6.090148210525513, 6.10062050819397, 6.1110265254974365, 6.121520519256592, 6.131983518600464, 6.1424479484558105, 6.152893304824829, 6.163366079330444, 6.173788070678711, 6.184229135513306, 6.194657802581787, 6.205119609832764, 6.215578079223633, 6.226004123687744, 6.236506462097168, 6.247179269790649, 6.2574462890625, 6.267871856689453, 6.2783050537109375, 6.288749694824219, 6.299198865890503, 6.309602737426758, 6.320011138916016, 6.330440282821655, 6.340912342071533, 6.351317644119263, 6.361721992492676, 6.372168302536011, 6.383492946624756, 6.3951520919799805, 6.405572891235352, 6.416848659515381, 6.428094863891602, 6.439757585525513, 6.451548099517822, 6.462955474853516, 6.474703550338745, 6.4864561557769775, 6.4981677532196045, 6.5100626945495605, 6.5213706493377686, 6.53189754486084, 6.542735815048218, 6.554619550704956, 6.566439628601074, 6.577899932861328, 6.588901996612549, 6.59952974319458, 6.611333608627319, 6.622878074645996, 6.633967399597168, 6.644398212432861, 6.655632257461548, 6.667144298553467, 6.677760601043701, 6.688734292984009, 6.700066566467285, 6.711745500564575, 6.7234697341918945, 6.733979940414429, 6.744946002960205, 6.75662636756897, 6.768389940261841, 6.780130863189697, 6.791723251342773, 6.803269386291504, 6.814915895462036, 6.826679706573486, 6.838561773300171, 6.850158929824829, 6.861454725265503, 6.873209476470947, 6.884915351867676, 6.896036624908447, 6.90777850151062, 6.918713808059692, 6.929549694061279, 6.941051483154297, 6.952684164047241, 6.964640855789185, 6.976036787033081, 6.987502813339233, 6.999272346496582, 7.009686708450317, 7.021164655685425, 7.032841444015503, 7.043446779251099, 7.054382801055908, 7.066142320632935, 7.0780863761901855, 7.0897746086120605, 7.101408004760742, 7.112446546554565, 7.12306547164917, 7.134967565536499, 7.146275281906128, 7.158010005950928, 7.1700146198272705, 7.1817052364349365, 7.192789793014526, 7.2045958042144775, 7.216202259063721, 7.2282984256744385, 7.238917350769043, 7.249968767166138, 7.261504650115967, 7.273340702056885, 7.284669399261475, 7.2964348793029785, 7.307792901992798, 7.3195366859436035, 7.330177545547485, 7.341162443161011, 7.352734327316284, 7.36412501335144, 7.374788761138916, 7.385178804397583, 7.395646572113037, 7.406057834625244, 7.416494131088257, 7.426910400390625, 7.4374237060546875, 7.447768688201904, 7.458189010620117, 7.468630790710449, 7.479053020477295, 7.48952317237854, 7.499936819076538, 7.510350942611694, 7.520780801773071, 7.531251430511475, 7.541672229766846, 7.552103519439697, 7.562546014785767, 7.574246168136597, 7.5837671756744385, 7.594277620315552, 7.604748725891113, 7.615230083465576, 7.625658273696899, 7.63615608215332, 7.646557569503784, 7.656999826431274, 7.667480707168579, 7.677929878234863, 7.688809156417847, 7.699288845062256, 7.709717750549316, 7.721506357192993, 7.73208212852478, 7.742525815963745, 7.752906799316406, 7.763359785079956, 7.77377724647522, 7.784220933914185, 7.7946717739105225, 7.8050761222839355, 7.815518856048584, 7.825969934463501, 7.8364105224609375, 7.84689998626709, 7.857292413711548, 7.867722272872925, 7.878205299377441, 7.888640403747559, 7.899100065231323, 7.909578800201416, 7.920064210891724, 7.930523872375488, 7.940985441207886, 7.951446056365967, 7.961904525756836, 7.972274303436279, 7.982697486877441, 7.993170738220215, 8.003598690032959, 8.014087915420532, 8.024511575698853, 8.034950017929077, 8.045438051223755, 8.055871963500977, 8.066247940063477, 8.076724529266357, 8.087212324142456, 8.097667217254639, 8.1080904006958, 8.118591070175171, 8.12904977798462, 8.13948130607605, 8.149951219558716, 8.16045594215393, 8.170847177505493, 8.181252241134644, 8.191691160202026, 8.202162265777588, 8.212635040283203, 8.223056077957153, 8.23353123664856, 8.243989706039429, 8.254452228546143, 8.26494574546814, 8.275320529937744, 8.285813093185425, 8.296250343322754, 8.306681632995605, 8.317185163497925, 8.327656745910645, 8.338101863861084, 8.348573446273804, 8.35904574394226, 8.36951756477356, 8.379920244216919, 8.39038896560669, 8.40084171295166, 8.411302328109741, 8.421764850616455, 8.432210206985474, 8.442662954330444, 8.453086376190186, 8.463582515716553, 8.473996639251709, 8.484407901763916, 8.494916200637817, 8.505327463150024, 8.5157949924469, 8.526275157928467, 8.536720991134644, 8.547220706939697, 8.557663440704346, 8.568142890930176, 8.578595161437988, 8.589065313339233, 8.599486351013184, 8.609899044036865, 8.620415449142456, 8.630824327468872, 8.641277551651001, 8.65173077583313, 8.662232875823975, 8.67267394065857, 8.683147668838501, 8.693633556365967, 8.704010248184204, 8.714484930038452, 8.724936485290527, 8.735449075698853, 8.745877742767334, 8.756377458572388, 8.766859531402588, 8.777318239212036, 8.78783106803894, 8.798211574554443, 8.808621168136597, 8.819058179855347, 8.82952618598938, 8.839950323104858, 8.850402593612671, 8.860904455184937, 8.871408939361572, 8.881824016571045, 8.892377853393555, 8.902774810791016, 8.91324496269226, 8.923662185668945, 8.934117555618286, 8.944540977478027, 8.954997539520264, 8.965485095977783, 8.975934743881226, 8.986446857452393, 8.99691915512085, 9.007337808609009, 9.01775860786438, 9.028205394744873, 9.038646936416626, 9.049075841903687, 9.059551239013672, 9.070008039474487, 9.080451726913452, 9.090967416763306, 9.101456642150879, 9.11186146736145, 9.12238359451294, 9.13274598121643, 9.143266201019287, 9.153686761856079, 9.16418170928955, 9.174658298492432, 9.185110092163086, 9.195617437362671, 9.20606255531311, 9.216540813446045, 9.226968050003052, 9.237374544143677, 9.24783968925476, 9.25828242301941, 9.268736600875854, 9.279200553894043, 9.289612770080566, 9.300090789794922, 9.310554504394531, 9.321020126342773, 9.331438541412354, 9.341842889785767, 9.352282524108887, 9.362756729125977, 9.373194932937622, 9.38363790512085, 9.394119024276733, 9.404557943344116, 9.415046691894531, 9.425459861755371, 9.435899257659912, 9.446341037750244, 9.458037614822388, 9.468346357345581, 9.478807926177979, 9.489256620407104, 9.499715328216553, 9.510184049606323, 9.520625352859497, 9.531021356582642, 9.541480541229248, 9.551862716674805, 9.562314748764038, 9.572747230529785, 9.583181858062744, 9.593631744384766, 9.604142189025879, 9.61452841758728, 9.624955892562866, 9.635423183441162, 9.645819902420044, 9.656251430511475, 9.666684865951538, 9.677167892456055, 9.687548875808716, 9.698060989379883, 9.708466053009033, 9.718883514404297, 9.729598760604858, 9.740054607391357, 9.750421285629272, 9.76085615158081, 9.771270513534546, 9.781750917434692, 9.79218053817749, 9.802690505981445, 9.813010454177856, 9.823447942733765, 9.833927869796753, 9.844358444213867, 9.854759454727173, 9.865225315093994, 9.875738859176636, 9.886092185974121, 9.896510601043701, 9.908178329467773, 9.917629718780518, 9.928043603897095, 9.938554048538208, 9.948970317840576, 9.959501028060913, 9.969982624053955, 9.980477094650269, 9.990875959396362, 10.001401424407959, 10.012040615081787, 10.02238941192627, 10.032822608947754, 10.043307065963745, 10.053748369216919, 10.064216375350952, 10.074676752090454, 10.085177183151245, 10.09563136100769, 10.106103658676147, 10.11661672592163, 10.127119779586792, 10.13761019706726, 10.148049116134644, 10.158549785614014, 10.169004917144775, 10.179431915283203, 10.189901113510132, 10.200354814529419, 10.21084189414978, 10.221317768096924, 10.231770992279053, 10.242238998413086, 10.252750158309937, 10.263144493103027, 10.273614168167114, 10.284101724624634, 10.29453730583191, 10.305026292800903, 10.31544804573059, 10.32591700553894, 10.336424589157104, 10.346832752227783, 10.35738754272461, 10.36781620979309, 10.37825322151184, 10.388752460479736, 10.399213314056396, 10.40969729423523, 10.420161962509155, 10.430602788925171, 10.441085577011108, 10.451544761657715, 10.462009906768799, 10.472493410110474, 10.482998371124268, 10.49347996711731, 10.504028797149658, 10.514458894729614, 10.524898052215576, 10.535370588302612, 10.545831441879272, 10.55645489692688, 10.566834926605225, 10.577306032180786, 10.587774991989136, 10.598268032073975, 10.608720302581787, 10.619230031967163, 10.629668951034546, 10.640143632888794, 10.650613784790039, 10.66111946105957, 10.671584606170654, 10.682251453399658, 10.69266676902771, 10.70314359664917, 10.713614225387573, 10.724079608917236, 10.734560251235962, 10.745011806488037, 10.755594491958618], "average_iteration_time": 0.010755594491958618, "iteration_time_stderr": 1.6208089547223e-05}
{"game": "tiny_bridge_2p", "node_count": 107129, "terminal_node_count": 53340, "information_set_count": 3613, "action_count": 28, "player_count": 3, "nature": true, "height": 10, "sparsities": {"action_nodes": 0.9998599818909912, "information_set_actions": 0.9997209821428571, "node_players": 0.0, "level_graphs": 0.9999990665546532, "graph": 0.999990665546533}, "branching_factor": 1.9916339772072358, "setup_time": 12.573867559432983, "iteration_timestamps": [0.0, 0.008410930633544922, 0.014127969741821289, 0.019936561584472656, 0.02563190460205078, 0.03132200241088867, 0.037012338638305664, 0.04274153709411621, 0.0484316349029541, 0.05412030220031738, 0.05982470512390137, 0.06554746627807617, 0.07123804092407227, 0.07696270942687988, 0.0840754508972168, 0.08980512619018555, 0.0955197811126709, 0.10122179985046387, 0.10694098472595215, 0.11265206336975098, 0.11833810806274414, 0.12404179573059082, 0.12974929809570312, 0.13601446151733398, 0.14173531532287598, 0.1474452018737793, 0.15314483642578125, 0.15884637832641602, 0.16453814506530762, 0.17027997970581055, 0.17598938941955566, 0.18170714378356934, 0.18741440773010254, 0.19310665130615234, 0.19881224632263184, 0.2045295238494873, 0.2102189064025879, 0.21594023704528809, 0.22165274620056152, 0.2273564338684082, 0.23305082321166992, 0.2393345832824707, 0.24503612518310547, 0.2507498264312744, 0.2564516067504883, 0.26214003562927246, 0.26784300804138184, 0.27373719215393066, 0.27942872047424316, 0.2850937843322754, 0.2907905578613281, 0.2964954376220703, 0.30216526985168457, 0.30791139602661133, 0.31362485885620117, 0.3193244934082031, 0.3250250816345215, 0.3307468891143799, 0.3364396095275879, 0.34291815757751465, 0.3486347198486328, 0.3543367385864258, 0.3600625991821289, 0.36574673652648926, 0.37145423889160156, 0.377178430557251, 0.38291478157043457, 0.3886146545410156, 0.39430880546569824, 0.40000128746032715, 0.40572690963745117, 0.4114513397216797, 0.4171488285064697, 0.42287111282348633, 0.4285745620727539, 0.43428754806518555, 0.4399721622467041, 0.44674229621887207, 0.4524695873260498, 0.458160400390625, 0.4638845920562744, 0.4695854187011719, 0.4752974510192871, 0.4810042381286621, 0.4867069721221924, 0.4924190044403076, 0.49811244010925293, 0.5038232803344727, 0.5095372200012207, 0.5152497291564941, 0.5209875106811523, 0.5267112255096436, 0.5324413776397705, 0.538170576095581, 0.543886661529541, 0.5501489639282227, 0.5558733940124512, 0.5616199970245361, 0.567328929901123, 0.5730504989624023, 0.5787816047668457, 0.5845158100128174, 0.5902490615844727, 0.5959575176239014, 0.6016786098480225, 0.6073977947235107, 0.6130833625793457, 0.6188039779663086, 0.6245412826538086, 0.6302640438079834, 0.6359789371490479, 0.6417102813720703, 0.6474244594573975, 0.6537272930145264, 0.6594328880310059, 0.6651453971862793, 0.6708512306213379, 0.6765861511230469, 0.6825339794158936, 0.6882607936859131, 0.6939787864685059, 0.6996963024139404, 0.7054426670074463, 0.711165189743042, 0.7168800830841064, 0.7226138114929199, 0.7283401489257812, 0.7340550422668457, 0.7398066520690918, 0.745518684387207, 0.7512116432189941, 0.7576649188995361, 0.7633705139160156, 0.7690830230712891, 0.7748117446899414, 0.7805478572845459, 0.7862584590911865, 0.7919802665710449, 0.7977211475372314, 0.8034408092498779, 0.809157133102417, 0.81488037109375, 0.8206126689910889, 0.826347827911377, 0.8320741653442383, 0.8378005027770996, 0.8435325622558594, 0.8492507934570312, 0.854954719543457, 0.8614277839660645, 0.8671591281890869, 0.8728978633880615, 0.8786354064941406, 0.8843808174133301, 0.8901052474975586, 0.8958275318145752, 0.9015722274780273, 0.9073054790496826, 0.9130191802978516, 0.9187593460083008, 0.9244852066040039, 0.9302043914794922, 0.9359054565429688, 0.9416146278381348, 0.9473237991333008, 0.9530491828918457, 0.9587688446044922, 0.9651007652282715, 0.9708144664764404, 0.9765303134918213, 0.9822635650634766, 0.9879767894744873, 0.9936845302581787, 0.9994120597839355, 1.0051367282867432, 1.0108380317687988, 1.0165507793426514, 1.022268295288086, 1.0279619693756104, 1.0336785316467285, 1.039391279220581, 1.0450985431671143, 1.0508098602294922, 1.0565190315246582, 1.0622189044952393, 1.0686166286468506, 1.0743138790130615, 1.0800080299377441, 1.0857257843017578, 1.0914361476898193, 1.0971322059631348, 1.1028392314910889, 1.1085448265075684, 1.1142656803131104, 1.1199750900268555, 1.1256844997406006, 1.131382942199707, 1.1370830535888672, 1.1428000926971436, 1.1484956741333008, 1.1541945934295654, 1.1599185466766357, 1.165618896484375, 1.1721322536468506, 1.177833080291748, 1.1835198402404785, 1.1892037391662598, 1.1949119567871094, 1.200610637664795, 1.2063117027282715, 1.212003231048584, 1.217712640762329, 1.2234106063842773, 1.2291078567504883, 1.234809398651123, 1.240504264831543, 1.246161699295044, 1.2518606185913086, 1.257556676864624, 1.2632315158843994, 1.2689416408538818, 1.2753925323486328, 1.2811079025268555, 1.286797285079956, 1.292475938796997, 1.2981634140014648, 1.3042731285095215, 1.3099722862243652, 1.3156676292419434, 1.321392297744751, 1.3270816802978516, 1.3327863216400146, 1.338482141494751, 1.3441758155822754, 1.3498811721801758, 1.3556630611419678, 1.361382007598877, 1.3670575618743896, 1.3727362155914307, 1.3790695667266846, 1.3847606182098389, 1.3904600143432617, 1.3961338996887207, 1.4018309116363525, 1.4075391292572021, 1.4132328033447266, 1.418950080871582, 1.4246711730957031, 1.430356502532959, 1.4360296726226807, 1.4417450428009033, 1.4474427700042725, 1.4531190395355225, 1.4588181972503662, 1.4662401676177979, 1.471940517425537, 1.4788832664489746, 1.4845337867736816, 1.4901587963104248, 1.4957849979400635, 1.5014464855194092, 1.5070950984954834, 1.5127532482147217, 1.5184011459350586, 1.5240459442138672, 1.5297000408172607, 1.5353381633758545, 1.5409696102142334, 1.5466067790985107, 1.5522656440734863, 1.5579395294189453, 1.563567876815796, 1.569199800491333, 1.5748801231384277, 1.5805137157440186, 1.5871798992156982, 1.5928184986114502, 1.5984604358673096, 1.604114055633545, 1.6097548007965088, 1.6153857707977295, 1.6210393905639648, 1.6266884803771973, 1.6323096752166748, 1.6379449367523193, 1.643585443496704, 1.6492252349853516, 1.654909610748291, 1.6605284214019775, 1.6661603450775146, 1.6718111038208008, 1.6774640083312988, 1.6830899715423584, 1.6899003982543945, 1.6955416202545166, 1.7011651992797852, 1.7070226669311523, 1.7126896381378174, 1.718374252319336, 1.724043369293213, 1.729712724685669, 1.7353847026824951, 1.7427246570587158, 1.7487359046936035, 1.7544939517974854, 1.7602689266204834, 1.7661106586456299, 1.7718608379364014, 1.7776062488555908, 1.783341407775879, 1.7893211841583252, 1.7953226566314697, 1.801069736480713, 1.8067905902862549, 1.812518835067749, 1.8182299137115479, 1.8239314556121826, 1.8296747207641602, 1.8353958129882812, 1.8411006927490234, 1.8467955589294434, 1.8525290489196777, 1.8597807884216309, 1.865534782409668, 1.8713641166687012, 1.8770625591278076, 1.88279128074646, 1.888519287109375, 1.8942170143127441, 1.900252342224121, 1.9059784412384033, 1.911696434020996, 1.9174432754516602, 1.9231727123260498, 1.9288830757141113, 1.9345736503601074, 1.9402804374694824, 1.9459986686706543, 1.9517338275909424, 1.9574613571166992, 1.9631717205047607, 1.968883752822876, 1.974604845046997, 1.9803047180175781, 1.9860191345214844, 1.9917325973510742, 1.997412919998169, 2.0038959980010986, 2.0096006393432617, 2.0167951583862305, 2.0225143432617188, 2.0281643867492676, 2.0338211059570312, 2.039504051208496, 2.0451784133911133, 2.050849437713623, 2.056516408920288, 2.0621962547302246, 2.0679092407226562, 2.0736422538757324, 2.0793795585632324, 2.0851049423217773, 2.0908310413360596, 2.096517562866211, 2.1022160053253174, 2.1086506843566895, 2.114345073699951, 2.120020866394043, 2.125718832015991, 2.1314175128936768, 2.1370935440063477, 2.142770290374756, 2.148446798324585, 2.154170274734497, 2.159895181655884, 2.1655845642089844, 2.1712746620178223, 2.177063465118408, 2.1827659606933594, 2.1884443759918213, 2.1941113471984863, 2.199810743331909, 2.2055230140686035, 2.211966037750244, 2.2176451683044434, 2.223351001739502, 2.2290239334106445, 2.234711170196533, 2.2403976917266846, 2.246084690093994, 2.2517924308776855, 2.25748872756958, 2.26318359375, 2.2688937187194824, 2.274597644805908, 2.280287027359009, 2.285964250564575, 2.2916581630706787, 2.2973318099975586, 2.303009510040283, 2.308711290359497, 2.3152658939361572, 2.320950508117676, 2.32663893699646, 2.332321882247925, 2.3379926681518555, 2.343688488006592, 2.3493645191192627, 2.355036497116089, 2.360743761062622, 2.366440534591675, 2.3721094131469727, 2.377796173095703, 2.3834829330444336, 2.3891890048980713, 2.394867420196533, 2.400552749633789, 2.406226396560669, 2.4119174480438232, 2.4185988903045654, 2.4243013858795166, 2.4299662113189697, 2.4356749057769775, 2.441371440887451, 2.4470369815826416, 2.4527266025543213, 2.4584054946899414, 2.4641122817993164, 2.469792366027832, 2.4754860401153564, 2.481551170349121, 2.487239122390747, 2.492922782897949, 2.4986062049865723, 2.504319190979004, 2.509979486465454, 2.5156612396240234, 2.522137403488159, 2.5278189182281494, 2.5335142612457275, 2.539191484451294, 2.544879913330078, 2.550579071044922, 2.556255340576172, 2.5619587898254395, 2.56764817237854, 2.5733566284179688, 2.5790505409240723, 2.5847365856170654, 2.5904338359832764, 2.596146583557129, 2.6018147468566895, 2.6075186729431152, 2.613203525543213, 2.6189122200012207, 2.6254749298095703, 2.6311583518981934, 2.6368515491485596, 2.6425509452819824, 2.648216485977173, 2.653895616531372, 2.659587860107422, 2.6652870178222656, 2.670964002609253, 2.6766538619995117, 2.682344675064087, 2.688035011291504, 2.69372820854187, 2.699446201324463, 2.705171823501587, 2.7108731269836426, 2.716583490371704, 2.7222890853881836, 2.7286880016326904, 2.7344229221343994, 2.740144968032837, 2.745861768722534, 2.7515757083892822, 2.7572803497314453, 2.763011932373047, 2.768761157989502, 2.774491310119629, 2.780212879180908, 2.7859385013580322, 2.7916500568389893, 2.797346353530884, 2.803053379058838, 2.8087711334228516, 2.814481496810913, 2.8201889991760254, 2.825928211212158, 2.8328287601470947, 2.838552474975586, 2.844235897064209, 2.8499362468719482, 2.8556432723999023, 2.8613662719726562, 2.867081642150879, 2.872786521911621, 2.8784878253936768, 2.884176731109619, 2.889893054962158, 2.895587205886841, 2.901277542114258, 2.90698504447937, 2.9126925468444824, 2.9183995723724365, 2.9241082668304443, 2.9298031330108643, 2.936776876449585, 2.9425339698791504, 2.9482579231262207, 2.9539988040924072, 2.9597575664520264, 2.965480327606201, 2.971196174621582, 2.9769089221954346, 2.9826369285583496, 2.9883463382720947, 2.9940569400787354, 3.001089096069336, 3.00681734085083, 3.0125184059143066, 3.018203020095825, 3.0239152908325195, 3.029594898223877, 3.035273313522339, 3.0418760776519775, 3.047572612762451, 3.0532796382904053, 3.058973789215088, 3.064699411392212, 3.070392608642578, 3.0760788917541504, 3.082266330718994, 3.0879604816436768, 3.0936431884765625, 3.0993409156799316, 3.105038642883301, 3.1107373237609863, 3.1164393424987793, 3.122129201889038, 3.127821445465088, 3.1335318088531494, 3.1392388343811035, 3.1456260681152344, 3.151338577270508, 3.1570448875427246, 3.1627748012542725, 3.1684823036193848, 3.17423677444458, 3.1799476146698, 3.1856696605682373, 3.191387176513672, 3.1970720291137695, 3.20455002784729, 3.2102560997009277, 3.2159643173217773, 3.2216508388519287, 3.227353811264038, 3.2330269813537598, 3.2387423515319824, 3.2444229125976562, 3.2501251697540283, 3.255836009979248, 3.2615554332733154, 3.267273187637329, 3.272977590560913, 3.2786858081817627, 3.284409284591675, 3.2901101112365723, 3.295804738998413, 3.301506996154785, 3.307213068008423, 3.312929630279541, 3.3186166286468506, 3.324357032775879, 3.33005690574646, 3.3357625007629395, 3.341517686843872, 3.3472206592559814, 3.3529388904571533, 3.3586485385894775, 3.364366292953491, 3.370067596435547, 3.375778913497925, 3.3814821243286133, 3.3871912956237793, 3.3928959369659424, 3.3986008167266846, 3.4043312072753906, 3.410024404525757, 3.415731430053711, 3.4214553833007812, 3.4271585941314697, 3.432861089706421, 3.438579797744751, 3.444289445877075, 3.4499757289886475, 3.4556920528411865, 3.4614224433898926, 3.4671201705932617, 3.472829818725586, 3.478550910949707, 3.4842731952667236, 3.4899744987487793, 3.495697021484375, 3.5013959407806396, 3.507094383239746, 3.512815475463867, 3.5185112953186035, 3.5242364406585693, 3.5299413204193115, 3.5356411933898926, 3.541351795196533, 3.5470569133758545, 3.5527637004852295, 3.5584542751312256, 3.564171075820923, 3.5698776245117188, 3.575716972351074, 3.581629514694214, 3.5876405239105225, 3.5935747623443604, 3.599360227584839, 3.605144739151001, 3.6108744144439697, 3.6166114807128906, 3.6223855018615723, 3.6284027099609375, 3.634352207183838, 3.6402742862701416, 3.646190881729126, 3.6520333290100098, 3.6578400135040283, 3.6636486053466797, 3.6696934700012207, 3.6754276752471924, 3.681408166885376, 3.6872353553771973, 3.693376064300537, 3.699294328689575, 3.7052102088928223, 3.711207389831543, 3.7169599533081055, 3.722837209701538, 3.728545665740967, 3.7343204021453857, 3.740567445755005, 3.7462944984436035, 3.7521634101867676, 3.7579076290130615, 3.763627529144287, 3.7695605754852295, 3.7752838134765625, 3.7812304496765137, 3.7870397567749023, 3.792759418487549, 3.7984461784362793, 3.804142475128174, 3.8098504543304443, 3.8155593872070312, 3.8212730884552, 3.8272581100463867, 3.832970142364502, 3.838801860809326, 3.844655990600586, 3.8505852222442627, 3.8563473224639893, 3.8621201515197754, 3.8678455352783203, 3.8736414909362793, 3.8793540000915527, 3.8850622177124023, 3.890798807144165, 3.896775007247925, 3.902575731277466, 3.9084293842315674, 3.9140994548797607, 3.9199719429016113, 3.925666093826294, 3.9314393997192383, 3.9371378421783447, 3.942854166030884, 3.9485490322113037, 3.9542813301086426, 3.959979295730591, 3.9656808376312256, 3.971378803253174, 3.977071523666382, 3.982783794403076, 3.988478183746338, 3.994155168533325, 3.999863862991333, 4.005591154098511, 4.011277675628662, 4.016974687576294, 4.022684335708618, 4.028380870819092, 4.0340576171875, 4.039769887924194, 4.045467853546143, 4.051151752471924, 4.056859254837036, 4.062561750411987, 4.068260431289673, 4.073941707611084, 4.079646825790405, 4.085338830947876, 4.091019153594971, 4.096727609634399, 4.102790594100952, 4.1086578369140625, 4.114579677581787, 4.120275020599365, 4.126017332077026, 4.131888151168823, 4.137943267822266, 4.1437907218933105, 4.149511337280273, 4.155394077301025, 4.161285400390625, 4.167190790176392, 4.173130750656128, 4.178903341293335, 4.1846795082092285, 4.190377473831177, 4.197020530700684, 4.202888011932373, 4.209965229034424, 4.215823411941528, 4.222787380218506, 4.228928089141846, 4.234660863876343, 4.241920709609985, 4.249602794647217, 4.257235050201416, 4.263593673706055, 4.270380973815918, 4.277945518493652, 4.283730506896973, 4.291269302368164, 4.297363758087158, 4.303621292114258, 4.311445713043213, 4.318782567977905, 4.326456069946289, 4.334202527999878, 4.341808319091797, 4.348007440567017, 4.355210542678833, 4.36272931098938, 4.370598316192627, 4.377468824386597, 4.3838982582092285, 4.390439510345459, 4.398324012756348, 4.404367446899414, 4.411694765090942, 4.417858123779297, 4.423863887786865, 4.4304609298706055, 4.436783790588379, 4.443382978439331, 4.4498302936553955, 4.456013441085815, 4.462280750274658, 4.468616247177124, 4.475216388702393, 4.4816484451293945, 4.487901449203491, 4.493908405303955, 4.5000832080841064, 4.506456136703491, 4.512634038925171, 4.519014358520508, 4.5254082679748535, 4.531439304351807, 4.537470817565918, 4.543864488601685, 4.550071716308594, 4.556530237197876, 4.562604904174805, 4.56901216506958, 4.575124025344849, 4.581351280212402, 4.588053941726685, 4.594468116760254, 4.600469589233398, 4.606847524642944, 4.613488435745239, 4.619691610336304, 4.6261420249938965, 4.633066415786743, 4.639976501464844, 4.646214962005615, 4.652549982070923, 4.659388542175293, 4.666186332702637, 4.673175811767578, 4.679494857788086, 4.685727119445801, 4.692386150360107, 4.698746681213379, 4.704907417297363, 4.711414098739624, 4.718531847000122, 4.725408554077148, 4.7325005531311035, 4.739340305328369, 4.746358394622803, 4.7534565925598145, 4.760290622711182, 4.767101526260376, 4.773863077163696, 4.780051946640015, 4.786487817764282, 4.793097019195557, 4.799237251281738, 4.8057801723480225, 4.8121178150177, 4.818723917007446, 4.8251259326934814, 4.831888437271118, 4.838166952133179, 4.844802141189575, 4.851047039031982, 4.857269763946533, 4.863840579986572, 4.870138883590698, 4.876516819000244, 4.882972240447998, 4.889430046081543, 4.8960394859313965, 4.9025068283081055, 4.909030914306641, 4.915372848510742, 4.921746730804443, 4.928272008895874, 4.934968709945679, 4.941263198852539, 4.947709321975708, 4.954193830490112, 4.960536479949951, 4.967274188995361, 4.9737749099731445, 4.979943513870239, 4.986139535903931, 4.992527008056641, 4.998861074447632, 5.005399227142334, 5.011732578277588, 5.017878293991089, 5.024439573287964, 5.0303850173950195, 5.036891937255859, 5.043443202972412, 5.049949407577515, 5.056512832641602, 5.063231706619263, 5.069635629653931, 5.075904369354248, 5.082775354385376, 5.0890138149261475, 5.0954859256744385, 5.102124214172363, 5.1086530685424805, 5.115187406539917, 5.121856212615967, 5.1284027099609375, 5.1349101066589355, 5.141382932662964, 5.147846221923828, 5.154322624206543, 5.16095495223999, 5.1676859855651855, 5.1741461753845215, 5.180864334106445, 5.187381029129028, 5.19363808631897, 5.200389862060547, 5.2069172859191895, 5.213337659835815, 5.219862222671509, 5.22638201713562, 5.23255181312561, 5.239253044128418, 5.245667457580566, 5.25212550163269, 5.258593320846558, 5.2650439739227295, 5.27146577835083, 5.277837753295898, 5.284254789352417, 5.290669679641724, 5.296670436859131, 5.303448677062988, 5.310254096984863, 5.316831350326538, 5.322819948196411, 5.32940673828125, 5.335724353790283, 5.342118740081787, 5.347860336303711, 5.3536765575408936, 5.3593831062316895, 5.365108489990234, 5.370807647705078, 5.376533031463623, 5.382275342941284, 5.387974500656128, 5.393689870834351, 5.399414539337158, 5.405194520950317, 5.410877227783203, 5.41655969619751, 5.422232627868652, 5.427950620651245, 5.433643817901611, 5.439342021942139, 5.445029258728027, 5.45076060295105, 5.456462621688843, 5.462161302566528, 5.467858076095581, 5.473551511764526, 5.479262828826904, 5.484961986541748, 5.490664720535278, 5.496376991271973, 5.5021140575408936, 5.507824659347534, 5.513526439666748, 5.519203424453735, 5.524915933609009, 5.530602931976318, 5.536294221878052, 5.542001962661743, 5.547680139541626, 5.553411960601807, 5.559113025665283, 5.56483268737793, 5.570533037185669, 5.576233148574829, 5.581939458847046, 5.587656021118164, 5.593364238739014, 5.5990660190582275, 5.604773759841919, 5.610473155975342, 5.616174697875977, 5.621868848800659, 5.627565860748291, 5.6332783699035645, 5.63896918296814, 5.644663095474243, 5.650360345840454, 5.6560797691345215, 5.661792516708374, 5.667632818222046, 5.673344135284424, 5.67905068397522, 5.684763193130493, 5.690481662750244, 5.6961753368377686, 5.701864004135132, 5.70760440826416, 5.713303327560425, 5.718990802764893, 5.724703311920166, 5.7303972244262695, 5.736093759536743, 5.741831302642822, 5.747526407241821, 5.753227949142456, 5.758958339691162, 5.764673948287964, 5.770384788513184, 5.7760608196258545, 5.781795263290405, 5.787512540817261, 5.793213129043579, 5.7989044189453125, 5.804607629776001, 5.810302257537842, 5.81600546836853, 5.82169246673584, 5.827406167984009, 5.833134412765503, 5.838833332061768, 5.844543933868408, 5.850237846374512, 5.855972051620483, 5.861668825149536, 5.867380857467651, 5.873067378997803, 5.878767490386963, 5.88447380065918, 5.890162229537964, 5.8958587646484375, 5.901540279388428], "average_iteration_time": 0.005901540279388428, "iteration_time_stderr": 1.2784716760751107e-05}
{"game": "tiny_hanabi", "node_count": 55, "terminal_node_count": 36, "information_set_count": 11, "action_count": 3, "player_count": 3, "nature": true, "height": 4, "sparsities": {"action_nodes": 0.9636363636363636, "information_set_actions": 0.875, "node_players": 0.0, "level_graphs": 0.9955371900826446, "graph": 0.9821487603305785}, "branching_factor": 2.8421052631578947, "setup_time": 0.43445801734924316, "iteration_timestamps": [0.0, 0.10736298561096191, 0.11050748825073242, 0.1134033203125, 0.11627054214477539, 0.11909985542297363, 0.12198948860168457, 0.12486147880554199, 0.12773466110229492, 0.13055872917175293, 0.13342022895812988, 0.13628363609313965, 0.1393125057220459, 0.14216947555541992, 0.14502573013305664, 0.14781570434570312, 0.15067815780639648, 0.15352654457092285, 0.15633010864257812, 0.15918254852294922, 0.16204595565795898, 0.16483521461486816, 0.16770339012145996, 0.17055726051330566, 0.17334246635437012, 0.17619824409484863, 0.17904376983642578, 0.1818997859954834, 0.1847085952758789, 0.18757128715515137, 0.19040966033935547, 0.1932084560394287, 0.196058988571167, 0.19892334938049316, 0.20170903205871582, 0.20456624031066895, 0.20740914344787598, 0.21038603782653809, 0.21325039863586426, 0.21610593795776367, 0.21891450881958008, 0.22178959846496582, 0.2246384620666504, 0.22744178771972656, 0.23027276992797852, 0.2331249713897705, 0.23592638969421387, 0.23920869827270508, 0.24205875396728516, 0.24490785598754883, 0.24770069122314453, 0.2505490779876709, 0.253389835357666, 0.2561838626861572, 0.25902485847473145, 0.26187562942504883, 0.26468372344970703, 0.2675509452819824, 0.2703871726989746, 0.27317285537719727, 0.2760171890258789, 0.2788734436035156, 0.28166818618774414, 0.2844974994659424, 0.28734922409057617, 0.2901883125305176, 0.2929813861846924, 0.2958369255065918, 0.29868602752685547, 0.3014683723449707, 0.3043231964111328, 0.3073604106903076, 0.310131311416626, 0.3130941390991211, 0.3159332275390625, 0.31871581077575684, 0.3216111660003662, 0.3244471549987793, 0.3272688388824463, 0.33012890815734863, 0.3329765796661377, 0.3357663154602051, 0.3386070728302002, 0.34192490577697754, 0.3447737693786621, 0.34755587577819824, 0.35039448738098145, 0.3532378673553467, 0.35602521896362305, 0.3588697910308838, 0.3617086410522461, 0.3644833564758301, 0.3673384189605713, 0.3701767921447754, 0.3729672431945801, 0.3758118152618408, 0.37865352630615234, 0.3814394474029541, 0.38429737091064453, 0.3871419429779053, 0.38994288444519043, 0.39279818534851074, 0.39563870429992676, 0.3984203338623047, 0.40127134323120117, 0.4041118621826172, 0.40695953369140625, 0.40973877906799316, 0.4125697612762451, 0.41553330421447754, 0.4183201789855957, 0.4211709499359131, 0.42400622367858887, 0.42679619789123535, 0.4296388626098633, 0.43248558044433594, 0.4352743625640869, 0.43812012672424316, 0.4409675598144531, 0.44429516792297363, 0.44713616371154785, 0.44998908042907715, 0.45284247398376465, 0.45563721656799316, 0.4584674835205078, 0.4613685607910156, 0.4641611576080322, 0.46700048446655273, 0.469860315322876, 0.47266268730163574, 0.4755074977874756, 0.47835469245910645, 0.4811546802520752, 0.4840114116668701, 0.48686885833740234, 0.4896578788757324, 0.49250078201293945, 0.4953455924987793, 0.4981272220611572, 0.5009856224060059, 0.503831148147583, 0.5066156387329102, 0.5094611644744873, 0.5123069286346436, 0.5150859355926514, 0.5180535316467285, 0.52093505859375, 0.523775577545166, 0.5265660285949707, 0.5294051170349121, 0.5322630405426025, 0.5350563526153564, 0.5378930568695068, 0.5407412052154541, 0.5435340404510498, 0.5468215942382812, 0.5496687889099121, 0.5524430274963379, 0.5552926063537598, 0.5581402778625488, 0.5609300136566162, 0.5637848377227783, 0.5666310787200928, 0.5694570541381836, 0.5722408294677734, 0.575089693069458, 0.5779681205749512, 0.580768346786499, 0.5836360454559326, 0.5864646434783936, 0.589257001876831, 0.5921180248260498, 0.5949597358703613, 0.5977556705474854, 0.6006057262420654, 0.6034419536590576, 0.6062376499176025, 0.6090686321258545, 0.6119253635406494, 0.6147208213806152, 0.6175682544708252, 0.6205630302429199, 0.6233501434326172, 0.6261894702911377, 0.6290345191955566, 0.6318802833557129, 0.6346688270568848, 0.6374998092651367, 0.6403334140777588, 0.6431236267089844, 0.645972490310669, 0.6493897438049316, 0.6521902084350586, 0.6550374031066895, 0.657883882522583, 0.6606760025024414, 0.6635212898254395, 0.6663696765899658, 0.669154167175293, 0.6720173358917236, 0.6748478412628174, 0.6780567169189453, 0.6808559894561768, 0.6837022304534912, 0.6865501403808594, 0.6893353462219238, 0.6921837329864502, 0.6950252056121826, 0.697807788848877, 0.7006430625915527, 0.7035007476806641, 0.706261396408081, 0.7091062068939209, 0.7120034694671631, 0.7148663997650146, 0.7177293300628662, 0.7207045555114746, 0.7235727310180664, 0.7263681888580322, 0.7292604446411133, 0.7320992946624756, 0.7349116802215576, 0.7377810478210449, 0.7406349182128906, 0.743415117263794, 0.746253490447998, 0.7495193481445312, 0.752291202545166, 0.7551331520080566, 0.7579874992370605, 0.7607758045196533, 0.7636165618896484, 0.766472339630127, 0.7692649364471436, 0.7720947265625, 0.7749319076538086, 0.7777717113494873, 0.7805702686309814, 0.7833986282348633, 0.7862505912780762, 0.7890286445617676, 0.7918787002563477, 0.7947268486022949, 0.7975149154663086, 0.8003392219543457, 0.8031861782073975, 0.8059689998626709, 0.8088140487670898, 0.8116655349731445, 0.8144502639770508, 0.8172898292541504, 0.8201165199279785, 0.8230268955230713, 0.8258664608001709, 0.8287093639373779, 0.8315045833587646, 0.8343615531921387, 0.8372058868408203, 0.8400063514709473, 0.842846155166626, 0.8456895351409912, 0.8484690189361572, 0.8519115447998047, 0.8547587394714355, 0.8576023578643799, 0.8603858947753906, 0.8632302284240723, 0.8660712242126465, 0.8688595294952393, 0.8717114925384521, 0.8745479583740234, 0.8773238658905029, 0.8801658153533936, 0.8830053806304932, 0.8858001232147217, 0.8886456489562988, 0.8915042877197266, 0.8942954540252686, 0.8971354961395264, 0.899979829788208, 0.9028377532958984, 0.9056315422058105, 0.9084703922271729, 0.9113097190856934, 0.9140958786010742, 0.9169402122497559, 0.9197778701782227, 0.9225611686706543, 0.9255080223083496, 0.9283630847930908, 0.9311501979827881, 0.9340014457702637, 0.936854362487793, 0.9396390914916992, 0.9424805641174316, 0.9453051090240479, 0.9480977058410645, 0.9509360790252686, 0.9543626308441162, 0.9572012424468994, 0.959989070892334, 0.9628787040710449, 0.9657275676727295, 0.9685463905334473, 0.9713797569274902, 0.9742205142974854, 0.977013349533081, 0.979863166809082, 0.9827060699462891, 0.985504150390625, 0.9883599281311035, 0.9912102222442627, 0.9940056800842285, 0.9968471527099609, 0.9997024536132812, 1.0025582313537598, 1.0054025650024414, 1.0082521438598633, 1.0110361576080322, 1.0138866901397705, 1.016737461090088, 1.0195810794830322, 1.0223634243011475, 1.0252211093902588, 1.0281956195831299, 1.0310208797454834, 1.033874273300171, 1.0367155075073242, 1.0395028591156006, 1.0423429012298584, 1.04518461227417, 1.0479581356048584, 1.050797700881958, 1.0536437034606934, 1.0568137168884277, 1.0596587657928467, 1.0625073909759521, 1.0653338432312012, 1.0681366920471191, 1.0709843635559082, 1.0738139152526855, 1.0765948295593262, 1.0794332027435303, 1.0822806358337402, 1.085068941116333, 1.0879149436950684, 1.0907578468322754, 1.093555212020874, 1.0963902473449707, 1.0992496013641357, 1.1020410060882568, 1.1048836708068848, 1.1077227592468262, 1.110522747039795, 1.1133623123168945, 1.116206169128418, 1.118999719619751, 1.1218576431274414, 1.1246976852416992, 1.12746262550354, 1.1304216384887695, 1.1332755088806152, 1.1360669136047363, 1.1389176845550537, 1.141777753829956, 1.1446137428283691, 1.1473939418792725, 1.1502363681793213, 1.1530566215515137, 1.1558411121368408, 1.1592481136322021, 1.162086009979248, 1.16487717628479, 1.1677377223968506, 1.1705822944641113, 1.1733639240264893, 1.1762144565582275, 1.1790666580200195, 1.1818668842315674, 1.1847095489501953, 1.187563180923462, 1.1904146671295166, 1.193218469619751, 1.1960721015930176, 1.198918342590332, 1.2017099857330322, 1.2045619487762451, 1.207406759262085, 1.2101898193359375, 1.2132575511932373, 1.2161023616790771, 1.2188982963562012, 1.2217743396759033, 1.2246077060699463, 1.2273881435394287, 1.2302353382110596, 1.233208417892456, 1.2360053062438965, 1.2388465404510498, 1.241706371307373, 1.2445428371429443, 1.2473340034484863, 1.2501773834228516, 1.2530369758605957, 1.2558307647705078, 1.258660078048706, 1.2620973587036133, 1.2648944854736328, 1.2677485942840576, 1.2706060409545898, 1.2733910083770752, 1.276224136352539, 1.2790741920471191, 1.281872272491455, 1.2847192287445068, 1.2876317501068115, 1.2907042503356934, 1.2934963703155518, 1.2963354587554932, 1.2991821765899658, 1.3019688129425049, 1.3048157691955566, 1.3077104091644287, 1.3104989528656006, 1.313330888748169, 1.316173791885376, 1.3189623355865479, 1.321852684020996, 1.3247051239013672, 1.3274998664855957, 1.3303511142730713, 1.3333165645599365, 1.33616042137146, 1.338937759399414, 1.3417761325836182, 1.3446331024169922, 1.347411870956421, 1.3502612113952637, 1.3531322479248047, 1.3559234142303467, 1.3587520122528076, 1.362168550491333, 1.3649587631225586, 1.3678038120269775, 1.3706352710723877, 1.373429536819458, 1.3762900829315186, 1.3791298866271973, 1.3819334506988525, 1.3847620487213135, 1.387598991394043, 1.3904428482055664, 1.3932390213012695, 1.3960893154144287, 1.3989546298980713, 1.4017539024353027, 1.4046244621276855, 1.4074699878692627, 1.4102656841278076, 1.41312575340271, 1.415975570678711, 1.4187674522399902, 1.4216296672821045, 1.4244675636291504, 1.4272687435150146, 1.4301276206970215, 1.4329743385314941, 1.4358890056610107, 1.4387483596801758, 1.4416096210479736, 1.4444067478179932, 1.4472613334655762, 1.4501123428344727, 1.4529619216918945, 1.4557583332061768, 1.4586138725280762, 1.461446762084961, 1.464935541152954, 1.4678146839141846, 1.4706602096557617, 1.4734463691711426, 1.4763007164001465, 1.4791321754455566, 1.4819300174713135, 1.4847748279571533, 1.4876184463500977, 1.490459680557251, 1.4932489395141602, 1.4961035251617432, 1.4989616870880127, 1.5017600059509277, 1.504610538482666, 1.507443904876709, 1.510237693786621, 1.513075351715088, 1.5159175395965576, 1.5187101364135742, 1.521562099456787, 1.5244131088256836, 1.5271973609924316, 1.5300407409667969, 1.5328898429870605, 1.5356712341308594, 1.5386440753936768, 1.541504144668579, 1.5442922115325928, 1.5471301078796387, 1.549994707107544, 1.5527923107147217, 1.5556423664093018, 1.5584704875946045, 1.561323642730713, 1.5641071796417236, 1.5675263404846191, 1.570368766784668, 1.5731456279754639, 1.575993299484253, 1.5788555145263672, 1.581664800643921, 1.5845091342926025, 1.5873548984527588, 1.5901424884796143, 1.5929710865020752, 1.5958094596862793, 1.5985989570617676, 1.601438283920288, 1.6043016910552979, 1.6071534156799316, 1.609956979751587, 1.612816333770752, 1.6156678199768066, 1.6184587478637695, 1.6213157176971436, 1.6241607666015625, 1.6269516944885254, 1.62980055809021, 1.6326608657836914, 1.6354479789733887, 1.6382992267608643, 1.6412580013275146, 1.6440582275390625, 1.6469001770019531, 1.6497406959533691, 1.6525495052337646, 1.6553871631622314, 1.6582369804382324, 1.661036729812622, 1.663895845413208, 1.6667580604553223, 1.6701774597167969, 1.6729648113250732, 1.6758043766021729, 1.6786491870880127, 1.6814537048339844, 1.6843018531799316, 1.6871387958526611, 1.6899232864379883, 1.6927642822265625, 1.6956150531768799, 1.6984059810638428, 1.7012596130371094, 1.704108476638794, 1.7069003582000732, 1.7097539901733398, 1.712611198425293, 1.715454339981079, 1.7182538509368896, 1.7211015224456787, 1.7239689826965332, 1.7267684936523438, 1.7296226024627686, 1.7324676513671875, 1.7352664470672607, 1.738114356994629, 1.7409532070159912, 1.7438693046569824, 1.7467162609100342, 1.7495675086975098, 1.7523553371429443, 1.755211353302002, 1.7580535411834717, 1.7608428001403809, 1.763695240020752, 1.766547441482544, 1.7693355083465576, 1.7726852893829346, 1.7755374908447266, 1.7783870697021484, 1.7811856269836426, 1.784026861190796, 1.7868752479553223, 1.7896649837493896, 1.792513132095337, 1.795356273651123, 1.7981393337249756, 1.8009743690490723, 1.8038251399993896, 1.8066074848175049, 1.8094370365142822, 1.8122923374176025, 1.81508207321167, 1.817925214767456, 1.8207786083221436, 1.8235840797424316, 1.8264288902282715, 1.8292739391326904, 1.8321201801300049, 1.834904432296753, 1.8377604484558105, 1.8406031131744385, 1.8433856964111328, 1.8463451862335205, 1.8491973876953125, 1.8519937992095947, 1.8548452854156494, 1.8577067852020264, 1.8605027198791504, 1.863344669342041, 1.866180658340454, 1.868973970413208, 1.8718204498291016, 1.8752562999725342, 1.8781137466430664, 1.8809280395507812, 1.883779764175415, 1.8866298198699951, 1.8894093036651611, 1.8922641277313232, 1.8951151371002197, 1.897909164428711, 1.9008455276489258, 1.9039247035980225, 1.9067113399505615, 1.909559965133667, 1.9124011993408203, 1.9151911735534668, 1.9180324077606201, 1.9208784103393555, 1.9237515926361084, 1.9265429973602295, 1.9294228553771973, 1.9322752952575684, 1.9350652694702148, 1.9379212856292725, 1.94077467918396, 1.943566083908081, 1.9464077949523926, 1.9493789672851562, 1.9521758556365967, 1.9550366401672363, 1.9578919410705566, 1.9606916904449463, 1.9635529518127441, 1.9663925170898438, 1.9692013263702393, 1.9720604419708252, 1.9749164581298828, 1.9783055782318115, 1.9811124801635742, 1.9839656352996826, 1.9868154525756836, 1.9896085262298584, 1.9924395084381104, 1.9952843189239502, 1.9980788230895996, 2.000967264175415, 2.0038554668426514, 2.0066628456115723, 2.0095279216766357, 2.0123777389526367, 2.0151703357696533, 2.018022298812866, 2.0208780765533447, 2.023683547973633, 2.0265369415283203, 2.0293853282928467, 2.032238006591797, 2.035038471221924, 2.0378916263580322, 2.0407466888427734, 2.0435616970062256, 2.0463993549346924, 2.049259662628174, 2.0521767139434814, 2.0550429821014404, 2.0578975677490234, 2.0606956481933594, 2.063554048538208, 2.0663950443267822, 2.069190263748169, 2.0720410346984863, 2.074887990951538, 2.077681064605713, 2.0811588764190674, 2.083998441696167, 2.0868442058563232, 2.0896480083465576, 2.0924997329711914, 2.095341920852661, 2.0981411933898926, 2.10099196434021, 2.1038482189178467, 2.1066434383392334, 2.109496831893921, 2.1123340129852295, 2.115145444869995, 2.1179964542388916, 2.1208596229553223, 2.1236586570739746, 2.126507520675659, 2.1293489933013916, 2.1321890354156494, 2.134977102279663, 2.137819766998291, 2.140681743621826, 2.1434736251831055, 2.146324872970581, 2.149191379547119, 2.1519877910614014, 2.154954433441162, 2.157799005508423, 2.16059947013855, 2.1634557247161865, 2.166311025619507, 2.1691153049468994, 2.1720075607299805, 2.1748664379119873, 2.177664279937744, 2.1805224418640137, 2.1839191913604736, 2.186769962310791, 2.1895618438720703, 2.1923975944519043, 2.195249557495117, 2.198031187057495, 2.2008779048919678, 2.2037301063537598, 2.20651912689209, 2.209355354309082, 2.2122068405151367, 2.2150051593780518, 2.217867136001587, 2.220722198486328, 2.2235219478607178, 2.2263522148132324, 2.229207754135132, 2.2319977283477783, 2.234851360321045, 2.2376973628997803, 2.240541696548462, 2.243328094482422, 2.2461788654327393, 2.249030828475952, 2.2518310546875, 2.254678726196289, 2.257636785507202, 2.260427951812744, 2.263291835784912, 2.2661397457122803, 2.2689414024353027, 2.27180814743042, 2.2746694087982178, 2.277458906173706, 2.280289649963379, 2.2831621170043945, 2.286576271057129, 2.2893686294555664, 2.292227029800415, 2.2950737476348877, 2.297873020172119, 2.3007290363311768, 2.30358624458313, 2.306370258331299, 2.309208631515503, 2.312058448791504, 2.314857244491577, 2.3177027702331543, 2.320549249649048, 2.3233494758605957, 2.3261797428131104, 2.3290257453918457, 2.3318097591400146, 2.3346495628356934, 2.3375000953674316, 2.340285301208496, 2.3431365489959717, 2.3459811210632324, 2.3488216400146484, 2.3516182899475098, 2.3544652462005615, 2.357309103012085, 2.3602139949798584, 2.3630621433258057, 2.365917444229126, 2.3687021732330322, 2.3715381622314453, 2.374366044998169, 2.3771767616271973, 2.3800268173217773, 2.382891893386841, 2.385685920715332, 2.3890717029571533, 2.3919172286987305, 2.39477276802063, 2.3975729942321777, 2.4004251956939697, 2.4032859802246094, 2.406071901321411, 2.4089274406433105, 2.411778688430786, 2.4145700931549072, 2.4174091815948486, 2.4202637672424316, 2.423068046569824, 2.4259185791015625, 2.428773880004883, 2.4315719604492188, 2.4344241619110107, 2.437278985977173, 2.440070390701294, 2.4429218769073486, 2.4457569122314453, 2.44854998588562, 2.4513814449310303, 2.4542391300201416, 2.4570231437683105, 2.4598824977874756, 2.4628543853759766, 2.465693950653076, 2.468496561050415, 2.471344232559204, 2.47418212890625, 2.4769575595855713, 2.4798030853271484, 2.4826712608337402, 2.4854557514190674, 2.4883100986480713, 2.491892099380493, 2.4947705268859863, 2.4975616931915283, 2.500410318374634, 2.503269910812378, 2.506063461303711, 2.5089151859283447, 2.5117619037628174, 2.51455020904541, 2.5174007415771484, 2.5206072330474854, 2.5238826274871826, 2.526697874069214, 2.529557943344116, 2.5324084758758545, 2.535217046737671, 2.5380847454071045, 2.5409512519836426, 2.543748617172241, 2.546599864959717, 2.5494632720947266, 2.5522634983062744, 2.5551083087921143, 2.557966709136963, 2.560755968093872, 2.5636091232299805, 2.5666048526763916, 2.5693864822387695, 2.572255849838257, 2.5751171112060547, 2.5779166221618652, 2.5807623863220215, 2.583613395690918, 2.5864546298980713, 2.5892674922943115, 2.5921168327331543, 2.5955564975738525, 2.598349094390869, 2.6011908054351807, 2.604046583175659, 2.606844186782837, 2.6096999645233154, 2.6125504970550537, 2.615339756011963, 2.618187665939331, 2.621037721633911, 2.623904228210449, 2.6266956329345703, 2.6295430660247803, 2.6323912143707275, 2.6351852416992188, 2.638038158416748, 2.6408865451812744, 2.6436831951141357, 2.6465325355529785, 2.649383068084717, 2.6521787643432617, 2.6550421714782715, 2.6578927040100098, 2.6606838703155518, 2.6635382175445557, 2.666379928588867, 2.6693038940429688, 2.6721560955047607, 2.675013542175293, 2.677813768386841, 2.6806693077087402, 2.6835415363311768, 2.6863858699798584, 2.6891801357269287, 2.6920320987701416, 2.694882392883301, 2.6982688903808594, 2.7011241912841797, 2.703981876373291, 2.7067861557006836, 2.7096498012542725, 2.712493419647217, 2.715268135070801, 2.718125820159912, 2.7209830284118652, 2.7238025665283203, 2.726651191711426, 2.7295076847076416, 2.732354164123535, 2.7351436614990234, 2.7380011081695557, 2.740849494934082, 2.74364972114563, 2.7465059757232666, 2.7493555545806885, 2.7521464824676514, 2.7549996376037598, 2.757852554321289, 2.760645866394043, 2.763511896133423, 2.7663536071777344, 2.7691550254821777, 2.772111415863037, 2.7749671936035156, 2.7777621746063232, 2.7806074619293213, 2.7834548950195312, 2.7862417697906494, 2.7890965938568115, 2.7919464111328125, 2.7947919368743896, 2.797576904296875, 2.8010480403900146, 2.8039066791534424, 2.8067049980163574, 2.809553861618042, 2.812408685684204, 2.81520414352417, 2.818065881729126, 2.820920705795288, 2.823716402053833, 2.8265676498413086, 2.82942795753479, 2.8322837352752686, 2.8350839614868164, 2.837947368621826, 2.8407866954803467, 2.8435983657836914, 2.8464555740356445, 2.849306106567383, 2.8521010875701904, 2.854952573776245, 2.8578040599823, 2.860617160797119, 2.863473653793335, 2.866339921951294, 2.8691537380218506, 2.872018814086914, 2.8749868869781494, 2.877779960632324, 2.8806347846984863, 2.883507251739502, 2.886291027069092, 2.8891522884368896, 2.8920047283172607, 2.8948535919189453, 2.8976519107818604, 2.9005069732666016, 2.9039549827575684, 2.9067537784576416, 2.9096105098724365, 2.9124596118927, 2.9152679443359375, 2.918131113052368, 2.9209845066070557, 2.9238009452819824, 2.926649570465088, 2.9295289516448975, 2.932385206222534, 2.9351823329925537, 2.9380290508270264, 2.9409003257751465, 2.9436917304992676, 2.9465625286102295, 2.949401378631592, 2.9522297382354736, 2.9551141262054443, 2.957976818084717], "average_iteration_time": 0.002957976818084717, "iteration_time_stderr": 0.00010455918044849573}


==> data/gpu32.jsonl <==
{"game": "first_sealed_auction", "node_count": 7096, "terminal_node_count": 3410, "information_set_count": 3056, "action_count": 11, "player_count": 3, "nature": true, "height": 5, "sparsities": {"action_nodes": 0.9954199549041713, "information_set_actions": 0.95, "node_players": 0.0, "level_graphs": 0.9999718190790435, "graph": 0.9998590953952177}, "branching_factor": 1.9248507867607163, "setup_time": 0.6380012035369873, "iteration_timestamps": [0.0, 0.0071964263916015625, 0.010813713073730469, 0.01427459716796875, 0.01773238182067871, 0.021241426467895508, 0.024719715118408203, 0.028186559677124023, 0.03165578842163086, 0.0351407527923584, 0.03860139846801758, 0.04207420349121094, 0.04556536674499512, 0.0490419864654541, 0.05250048637390137, 0.05601382255554199, 0.05948138236999512, 0.06294822692871094, 0.06641554832458496, 0.0698692798614502, 0.07332515716552734, 0.07680249214172363, 0.08024334907531738, 0.08368849754333496, 0.08714890480041504, 0.0906980037689209, 0.09415984153747559, 0.0976099967956543, 0.1011667251586914, 0.10475802421569824, 0.10822796821594238, 0.1116795539855957, 0.11513638496398926, 0.1187129020690918, 0.12216329574584961, 0.1256258487701416, 0.12909650802612305, 0.1325531005859375, 0.1360011100769043, 0.13946795463562012, 0.1429300308227539, 0.1463780403137207, 0.14985013008117676, 0.15331530570983887, 0.15683484077453613, 0.1602921485900879, 0.16381454467773438, 0.16734719276428223, 0.17081737518310547, 0.1742689609527588, 0.17772912979125977, 0.18145227432250977, 0.18490052223205566, 0.18822288513183594, 0.19154977798461914, 0.19489192962646484, 0.19823956489562988, 0.20156121253967285, 0.20500659942626953, 0.20835494995117188, 0.21169543266296387, 0.21500825881958008, 0.21832823753356934, 0.22166824340820312, 0.22499489784240723, 0.22831249237060547, 0.2316265106201172, 0.23495101928710938, 0.23827457427978516, 0.24158740043640137, 0.2449193000793457, 0.2482469081878662, 0.2515721321105957, 0.25489306449890137, 0.25835251808166504, 0.26183438301086426, 0.26528167724609375, 0.26882433891296387, 0.2723994255065918, 0.27596354484558105, 0.27942419052124023, 0.28287220001220703, 0.2864038944244385, 0.2898263931274414, 0.29329752922058105, 0.296738862991333, 0.30019068717956543, 0.3037383556365967, 0.30731630325317383, 0.3107776641845703, 0.31424665451049805, 0.31771230697631836, 0.32115864753723145, 0.3246266841888428, 0.32812070846557617, 0.3316073417663574, 0.33510923385620117, 0.3386044502258301, 0.34209251403808594, 0.345578670501709, 0.34906983375549316, 0.35254812240600586, 0.35607337951660156, 0.35953354835510254, 0.3630096912384033, 0.36649203300476074, 0.37003326416015625, 0.37348246574401855, 0.37695956230163574, 0.3804161548614502, 0.38388991355895996, 0.38735008239746094, 0.3908348083496094, 0.39439868927001953, 0.3978896141052246, 0.40135836601257324, 0.4048347473144531, 0.40843725204467773, 0.41190457344055176, 0.41536831855773926, 0.4188532829284668, 0.42231154441833496, 0.4257509708404541, 0.4292323589324951, 0.4327108860015869, 0.4362177848815918, 0.43993663787841797, 0.4433887004852295, 0.4471583366394043, 0.45098280906677246, 0.45484423637390137, 0.45859265327453613, 0.4620826244354248, 0.46556758880615234, 0.4690546989440918, 0.472536563873291, 0.47600388526916504, 0.4794654846191406, 0.4829535484313965, 0.4864230155944824, 0.4898946285247803, 0.49335670471191406, 0.49683094024658203, 0.5003209114074707, 0.503803014755249, 0.5072755813598633, 0.5108582973480225, 0.514326810836792, 0.5178008079528809, 0.521353006362915, 0.5248878002166748, 0.5283641815185547, 0.5318562984466553, 0.5353541374206543, 0.5388596057891846, 0.54282546043396, 0.5463037490844727, 0.5497665405273438, 0.5532212257385254, 0.556706428527832, 0.5602109432220459, 0.56365966796875, 0.5671391487121582, 0.5705897808074951, 0.5740320682525635, 0.5774829387664795, 0.580956220626831, 0.5844137668609619, 0.587881326675415, 0.5913257598876953, 0.5947682857513428, 0.5982949733734131, 0.6017694473266602, 0.6052231788635254, 0.6087062358856201, 0.6123108863830566, 0.6157746315002441, 0.6192243099212646, 0.6226680278778076, 0.6261153221130371, 0.6295919418334961, 0.6330523490905762, 0.6365368366241455, 0.6400086879730225, 0.6434557437896729, 0.6469173431396484, 0.650413990020752, 0.6538934707641602, 0.6573858261108398, 0.6608924865722656, 0.6643729209899902, 0.6678416728973389, 0.67132568359375, 0.6748237609863281, 0.6783008575439453, 0.6817798614501953, 0.6852512359619141, 0.6887292861938477, 0.6922030448913574, 0.6956665515899658, 0.6991510391235352, 0.7026011943817139, 0.7060582637786865, 0.7095255851745605, 0.7131621837615967, 0.716639518737793, 0.7201004028320312, 0.7235686779022217, 0.7270431518554688, 0.7304997444152832, 0.7339794635772705, 0.7374312877655029, 0.7408843040466309, 0.7443530559539795, 0.7478301525115967, 0.751335620880127, 0.7548501491546631, 0.758336067199707, 0.7618346214294434, 0.7653462886810303, 0.7688417434692383, 0.7723045349121094, 0.7757978439331055, 0.7792718410491943, 0.7827553749084473, 0.7862393856048584, 0.7897531986236572, 0.7932367324829102, 0.7967240810394287, 0.8001887798309326, 0.8036463260650635, 0.8071134090423584, 0.8105967044830322, 0.8141765594482422, 0.8176395893096924, 0.8211014270782471, 0.8245642185211182, 0.8280930519104004, 0.8315517902374268, 0.8350093364715576, 0.8384714126586914, 0.8419394493103027, 0.8453986644744873, 0.8488600254058838, 0.8523194789886475, 0.8557820320129395, 0.8592722415924072, 0.8627445697784424, 0.8662526607513428, 0.8697278499603271, 0.8731770515441895, 0.8768799304962158, 0.8803536891937256, 0.8838169574737549, 0.887260913848877, 0.8907279968261719, 0.894195556640625, 0.8976428508758545, 0.9011015892028809, 0.9046056270599365, 0.9081830978393555, 0.9119360446929932, 0.9156177043914795, 0.9191000461578369, 0.9226291179656982, 0.9262502193450928, 0.9297213554382324, 0.933189868927002, 0.9366466999053955, 0.9406824111938477, 0.9442591667175293, 0.9477314949035645, 0.9511885643005371, 0.9546599388122559, 0.9581217765808105, 0.9615652561187744, 0.965033769607544, 0.9685158729553223, 0.9719738960266113, 0.9754347801208496, 0.9789028167724609, 0.982358455657959, 0.9858238697052002, 0.9892745018005371, 0.9927442073822021, 0.9962198734283447, 0.9996817111968994, 1.003145694732666, 1.0069241523742676, 1.0105068683624268, 1.013981819152832, 1.0175740718841553, 1.0210413932800293, 1.0246288776397705, 1.0281124114990234, 1.0315783023834229, 1.0350465774536133, 1.038512945175171, 1.0420079231262207, 1.0457077026367188, 1.049180269241333, 1.0526282787322998, 1.0560991764068604, 1.0595746040344238, 1.0632286071777344, 1.0670280456542969, 1.0706617832183838, 1.0741455554962158, 1.077603816986084, 1.0810656547546387, 1.084522008895874, 1.0879862308502197, 1.0918574333190918, 1.0953352451324463, 1.0988068580627441, 1.1022906303405762, 1.1057555675506592, 1.1092302799224854, 1.1127071380615234, 1.1161723136901855, 1.1200311183929443, 1.123844861984253, 1.1273069381713867, 1.130772590637207, 1.1342442035675049, 1.137702465057373, 1.1411583423614502, 1.144613265991211, 1.1480724811553955, 1.151658535003662, 1.1551692485809326, 1.1586496829986572, 1.1621153354644775, 1.165579080581665, 1.1690363883972168, 1.172490119934082, 1.1759705543518066, 1.1794195175170898, 1.1828763484954834, 1.1863367557525635, 1.1898064613342285, 1.1932635307312012, 1.1968779563903809, 1.200334072113037, 1.2038052082061768, 1.2072737216949463, 1.2107398509979248, 1.2141838073730469, 1.2176291942596436, 1.2212183475494385, 1.2246649265289307, 1.2281296253204346, 1.2315967082977295, 1.2350525856018066, 1.2385220527648926, 1.2419943809509277, 1.245441198348999, 1.248899221420288, 1.2523951530456543, 1.2559683322906494, 1.2594516277313232, 1.2629127502441406, 1.2663583755493164, 1.2698414325714111, 1.2732977867126465, 1.276763677597046, 1.2802221775054932, 1.2836685180664062, 1.2871339321136475, 1.2905943393707275, 1.2940788269042969, 1.2975075244903564, 1.3009793758392334, 1.3044359683990479, 1.3079009056091309, 1.3113574981689453, 1.314835548400879, 1.3182885646820068, 1.321871042251587, 1.3253402709960938, 1.3288037776947021, 1.332266092300415, 1.3357138633728027, 1.33917236328125, 1.3426392078399658, 1.346092700958252, 1.349543571472168, 1.352997064590454, 1.3564660549163818, 1.35994553565979, 1.3634073734283447, 1.3668718338012695, 1.3703391551971436, 1.3739924430847168, 1.3775489330291748, 1.3810291290283203, 1.3844852447509766, 1.387925624847412, 1.391381025314331, 1.3948478698730469, 1.398294448852539, 1.4017505645751953, 1.4052073955535889, 1.4086577892303467, 1.4121193885803223, 1.4155778884887695, 1.4190256595611572, 1.422703504562378, 1.4261751174926758, 1.4296255111694336, 1.4330856800079346, 1.4365394115447998, 1.440016269683838, 1.4434716701507568, 1.4471404552459717, 1.4506492614746094, 1.4541020393371582, 1.4575653076171875, 1.4611947536468506, 1.4646458625793457, 1.468111276626587, 1.4716224670410156, 1.4753715991973877, 1.4792029857635498, 1.4830193519592285, 1.486504316329956, 1.4899907112121582, 1.493468999862671, 1.4971137046813965, 1.500603199005127, 1.50408935546875, 1.5076777935028076, 1.5111615657806396, 1.5145924091339111, 1.5180339813232422, 1.5215609073638916, 1.5253663063049316, 1.5288610458374023, 1.5323472023010254, 1.5358505249023438, 1.5394794940948486, 1.5434675216674805, 1.5469253063201904, 1.550360918045044, 1.5538313388824463, 1.5573139190673828, 1.56077241897583, 1.5642359256744385, 1.5676872730255127, 1.571282148361206, 1.574758768081665, 1.5782067775726318, 1.581669569015503, 1.5851922035217285, 1.588653326034546, 1.5921037197113037, 1.595569372177124, 1.5990347862243652, 1.6024959087371826, 1.6059775352478027, 1.6094310283660889, 1.6128880977630615, 1.6163451671600342, 1.6198012828826904, 1.623279094696045, 1.6268677711486816, 1.6303315162658691, 1.6337902545928955, 1.6372730731964111, 1.6407549381256104, 1.6442039012908936, 1.647672176361084, 1.651127576828003, 1.6545805931091309, 1.658050537109375, 1.6615002155303955, 1.6649556159973145, 1.6684226989746094, 1.671915054321289, 1.6753594875335693, 1.6788222789764404, 1.6822776794433594, 1.6857516765594482, 1.6892108917236328, 1.692671775817871, 1.6961309909820557, 1.6995890140533447, 1.7032668590545654, 1.706728219985962, 1.7102062702178955, 1.7136595249176025, 1.7173902988433838, 1.7208797931671143, 1.7243428230285645, 1.7279181480407715, 1.7313814163208008, 1.7348647117614746, 1.7383272647857666, 1.7417857646942139, 1.7452337741851807, 1.7486958503723145, 1.7521607875823975, 1.7556231021881104, 1.759082555770874, 1.7625398635864258, 1.7659835815429688, 1.7694427967071533, 1.7729136943817139, 1.7763633728027344, 1.7798376083374023, 1.7833020687103271, 1.7869913578033447, 1.7904589176177979, 1.7939319610595703, 1.7974345684051514, 1.800968885421753, 1.8044936656951904, 1.8080039024353027, 1.8114869594573975, 1.8150930404663086, 1.8185639381408691, 1.8220398426055908, 1.8254947662353516, 1.8290531635284424, 1.8325107097625732, 1.836000919342041, 1.8394570350646973, 1.8429136276245117, 1.8463654518127441, 1.8498296737670898, 1.8532750606536865, 1.856752872467041, 1.8602137565612793, 1.8636584281921387, 1.867114543914795, 1.870570182800293, 1.8740272521972656, 1.877488136291504, 1.8809573650360107, 1.884408712387085, 1.8879427909851074, 1.8914058208465576, 1.8948588371276855, 1.8983263969421387, 1.901792049407959, 1.9054360389709473, 1.9088969230651855, 1.9123518466949463, 1.9158203601837158, 1.9192838668823242, 1.9227333068847656, 1.9261856079101562, 1.9297640323638916, 1.9332404136657715, 1.9367945194244385, 1.9402751922607422, 1.9437329769134521, 1.947176218032837, 1.9509129524230957, 1.9543957710266113, 1.9578831195831299, 1.9613738059997559, 1.9648594856262207, 1.9683239459991455, 1.971771240234375, 1.9752206802368164, 1.9786670207977295, 1.982161045074463, 1.9856176376342773, 1.9890806674957275, 1.9925594329833984, 1.9960227012634277, 1.9994745254516602, 2.002932071685791, 2.006375551223755, 2.0100655555725098, 2.0135748386383057, 2.0170230865478516, 2.020463705062866, 2.023911476135254, 2.0273683071136475, 2.030949831008911, 2.0344111919403076, 2.0378873348236084, 2.041337251663208, 2.044814348220825, 2.048278331756592, 2.0518605709075928, 2.055516481399536, 2.0588998794555664, 2.062267303466797, 2.0656731128692627, 2.069047689437866, 2.072418212890625, 2.075788736343384, 2.0791804790496826, 2.0825488567352295, 2.0859274864196777, 2.089838743209839, 2.0936367511749268, 2.097273588180542, 2.1007471084594727, 2.1042046546936035, 2.1076600551605225, 2.111112594604492, 2.114582061767578, 2.118062734603882, 2.1215128898620605, 2.1249732971191406, 2.1284496784210205, 2.1319973468780518, 2.1354565620422363, 2.1389353275299072, 2.142371892929077, 2.1458358764648438, 2.1493287086486816, 2.1527798175811768, 2.156243324279785, 2.159715414047241, 2.1631813049316406, 2.1666383743286133, 2.1701035499572754, 2.1735570430755615, 2.1770212650299072, 2.180497884750366, 2.1839849948883057, 2.1874756813049316, 2.1910483837127686, 2.1945035457611084, 2.1979782581329346, 2.201449394226074, 2.204887866973877, 2.208366632461548, 2.2118642330169678, 2.2153356075286865, 2.2188050746917725, 2.2222788333892822, 2.2257373332977295, 2.229205369949341, 2.2327888011932373, 2.23624849319458, 2.239705801010132, 2.243197202682495, 2.2466747760772705, 2.2501590251922607, 2.2535934448242188, 2.257082223892212, 2.260946273803711, 2.2644131183624268, 2.267883539199829, 2.2713286876678467, 2.2747933864593506, 2.278261184692383, 2.2817108631134033, 2.285212516784668, 2.2886664867401123, 2.2921230792999268, 2.2956104278564453, 2.299102544784546, 2.3026814460754395, 2.3061628341674805, 2.3096206188201904, 2.313101291656494, 2.3169989585876465, 2.3204476833343506, 2.3239123821258545, 2.327387809753418, 2.3308634757995605, 2.3344268798828125, 2.3378922939300537, 2.341346025466919, 2.344811201095581, 2.3482725620269775, 2.3517284393310547, 2.3551857471466064, 2.3586456775665283, 2.362110137939453, 2.365551233291626, 2.3690133094787598, 2.372476100921631, 2.375945568084717, 2.379774570465088, 2.3832387924194336, 2.3866751194000244, 2.3901374340057373, 2.393615484237671, 2.3971028327941895, 2.4005632400512695, 2.4040334224700928, 2.4075300693511963, 2.4110162258148193, 2.4144530296325684, 2.4179110527038574, 2.4213693141937256, 2.4248337745666504, 2.4282867908477783, 2.4317445755004883, 2.435307025909424, 2.4387729167938232, 2.442227363586426, 2.4457786083221436, 2.4492292404174805, 2.4526848793029785, 2.456408739089966, 2.459864616394043, 2.463325023651123, 2.4667866230010986, 2.470224380493164, 2.4736828804016113, 2.477144241333008, 2.4805970191955566, 2.4840736389160156, 2.487521171569824, 2.490980863571167, 2.494457244873047, 2.4979395866394043, 2.501370668411255, 2.5048305988311768, 2.508286237716675, 2.5117506980895996, 2.5152058601379395, 2.5191142559051514, 2.523916482925415, 2.528440237045288, 2.5330328941345215, 2.5365641117095947, 2.540215015411377, 2.5440080165863037, 2.547471046447754, 2.550929307937622, 2.554370880126953, 2.557995319366455, 2.561569929122925, 2.565045118331909, 2.56852650642395, 2.5720298290252686, 2.5754852294921875, 2.5789594650268555, 2.582430124282837, 2.5858912467956543, 2.589334726333618, 2.5927999019622803, 2.5963261127471924, 2.599789619445801, 2.6032519340515137, 2.6067090034484863, 2.6101877689361572, 2.6136550903320312, 2.617095708847046, 2.620539903640747, 2.6240198612213135, 2.627474784851074, 2.630932092666626, 2.6343870162963867, 2.6378426551818848, 2.6414217948913574, 2.6450297832489014, 2.6488096714019775, 2.6525981426239014, 2.6561529636383057, 2.659632444381714, 2.6631221771240234, 2.66660737991333, 2.6700894832611084, 2.673555612564087, 2.6770451068878174, 2.680514335632324, 2.683980703353882, 2.6874501705169678, 2.690906286239624, 2.694364547729492, 2.6978321075439453, 2.701291799545288, 2.7047805786132812, 2.708268404006958, 2.7117953300476074, 2.715383291244507, 2.7188642024993896, 2.7223188877105713, 2.7257769107818604, 2.729430675506592, 2.7328977584838867, 2.736351490020752, 2.7398009300231934, 2.743382453918457, 2.7468550205230713, 2.750333786010742, 2.753800630569458, 2.7572526931762695, 2.7607574462890625, 2.7642526626586914, 2.7677218914031982, 2.771162271499634, 2.7746243476867676, 2.7780778408050537, 2.7815427780151367, 2.785062074661255, 2.7885119915008545, 2.7919883728027344, 2.7954463958740234, 2.7989184856414795, 2.8023810386657715, 2.805866003036499, 2.8093435764312744, 2.8128364086151123, 2.816295862197876, 2.8197648525238037, 2.8232545852661133, 2.826730489730835, 2.8301734924316406, 2.8336427211761475, 2.837113380432129, 2.8405649662017822, 2.8441503047943115, 2.84761381149292, 2.8510780334472656, 2.8545567989349365, 2.8580243587493896, 2.861483573913574, 2.864964008331299, 2.8684144020080566, 2.871873617172241, 2.8753585815429688, 2.87882661819458, 2.8822813034057617, 2.885779619216919, 2.889237880706787, 2.8927090167999268, 2.896167278289795, 2.8996286392211914, 2.9030892848968506, 2.9065754413604736, 2.9100561141967773, 2.9135143756866455, 2.9169962406158447, 2.9204905033111572, 2.923973560333252, 2.9274425506591797, 2.9309144020080566, 2.934375524520874, 2.9378607273101807, 2.9413180351257324, 2.9449050426483154, 2.9483728408813477, 2.9518494606018066, 2.955310583114624, 2.9587810039520264, 2.962249994277954, 2.9657299518585205, 2.9692161083221436, 2.9726722240448, 2.976133346557617, 2.97961163520813, 2.983093023300171, 2.986562967300415, 2.9900450706481934, 2.993500232696533, 2.996959924697876, 3.000441789627075, 3.003915548324585, 3.007514715194702, 3.0112364292144775, 3.0147128105163574, 3.018156051635742, 3.021627187728882, 3.0250959396362305, 3.028545379638672, 3.032031774520874, 3.0354998111724854, 3.038973808288574, 3.042426347732544, 3.0460076332092285, 3.049463987350464, 3.0529370307922363, 3.056474447250366, 3.060009241104126, 3.063704252243042, 3.0671932697296143, 3.0707550048828125, 3.074248790740967, 3.0777642726898193, 3.0812222957611084, 3.084721803665161, 3.088181257247925, 3.0916337966918945, 3.09496808052063, 3.0983049869537354, 3.101635456085205, 3.104971408843994, 3.1083197593688965, 3.111647129058838, 3.1149821281433105, 3.1183156967163086, 3.121649980545044, 3.124981641769409, 3.128305673599243, 3.1316189765930176, 3.1349494457244873, 3.1382830142974854, 3.141601324081421, 3.1449756622314453, 3.1484549045562744, 3.1517908573150635, 3.155128240585327, 3.1585235595703125, 3.1618659496307373, 3.1655383110046387, 3.169008731842041, 3.172473907470703, 3.1759555339813232, 3.179396390914917, 3.182854413986206, 3.186328649520874, 3.1897902488708496, 3.1932501792907715, 3.1967105865478516, 3.200185537338257, 3.203638792037964, 3.2071359157562256, 3.2105767726898193, 3.214043140411377, 3.217510938644409, 3.220970392227173, 3.224428653717041, 3.2278783321380615, 3.231342077255249, 3.234808921813965, 3.238276720046997, 3.241748332977295, 3.2451937198638916, 3.248802900314331, 3.2522709369659424, 3.2557332515716553, 3.259535551071167, 3.263324022293091, 3.26706600189209, 3.270542860031128, 3.2740023136138916, 3.2774670124053955, 3.280951976776123, 3.28446626663208, 3.287929058074951, 3.291393518447876, 3.2948405742645264, 3.298286199569702, 3.3017659187316895, 3.305607318878174, 3.309084892272949, 3.31257700920105, 3.3160688877105713, 3.319546937942505, 3.323012351989746, 3.3264660835266113, 3.329907178878784, 3.3335392475128174, 3.3370203971862793, 3.340486526489258, 3.3440284729003906, 3.3475959300994873, 3.3512020111083984, 3.354675769805908, 3.358163595199585, 3.3616416454315186, 3.3652071952819824, 3.368680715560913, 3.372128963470459, 3.375581979751587, 3.379034996032715, 3.3824851512908936, 3.3859670162200928, 3.3894288539886475, 3.39288067817688, 3.3963403701782227, 3.399951219558716, 3.403390884399414, 3.406853675842285, 3.410315752029419, 3.4137818813323975, 3.4174082279205322, 3.4208929538726807, 3.4243555068969727, 3.4278981685638428, 3.4317007064819336, 3.4351840019226074, 3.4386398792266846, 3.4421117305755615, 3.445911169052124, 3.449378728866577, 3.4529471397399902, 3.4564003944396973, 3.4598610401153564, 3.4633240699768066, 3.466768980026245, 3.4702980518341064, 3.473767042160034, 3.4772188663482666, 3.4806835651397705, 3.484168529510498, 3.4876158237457275, 3.491250514984131, 3.494715690612793], "average_iteration_time": 0.003494715690612793, "iteration_time_stderr": 4.999811471694829e-06}
{"game": "kuhn_poker", "node_count": 58, "terminal_node_count": 30, "information_set_count": 16, "action_count": 3, "player_count": 3, "nature": true, "height": 5, "sparsities": {"action_nodes": 0.9655172413793104, "information_set_actions": 0.9166666666666666, "node_players": 0.0, "level_graphs": 0.9966111771700357, "graph": 0.9830558858501783}, "branching_factor": 2.0357142857142856, "setup_time": 0.009323358535766602, "iteration_timestamps": [0.0, 0.00389862060546875, 0.007150888442993164, 0.010408401489257812, 0.013635396957397461, 0.016864776611328125, 0.020106077194213867, 0.023359060287475586, 0.02660369873046875, 0.029820680618286133, 0.03306913375854492, 0.03629636764526367, 0.039508819580078125, 0.04301142692565918, 0.046404123306274414, 0.0497438907623291, 0.05311107635498047, 0.05647087097167969, 0.05982851982116699, 0.06348252296447754, 0.06720161437988281, 0.07082080841064453, 0.07418537139892578, 0.07754635810852051, 0.08091354370117188, 0.08425307273864746, 0.08765029907226562, 0.09100985527038574, 0.09434938430786133, 0.09771490097045898, 0.10108089447021484, 0.10454368591308594, 0.10790061950683594, 0.11127209663391113, 0.11462259292602539, 0.11803841590881348, 0.12143492698669434, 0.1248021125793457, 0.12817597389221191, 0.13152813911437988, 0.13487577438354492, 0.13823795318603516, 0.14160394668579102, 0.14498090744018555, 0.14835739135742188, 0.1517171859741211, 0.1550760269165039, 0.15845060348510742, 0.16179585456848145, 0.16513562202453613, 0.16849946975708008, 0.17212820053100586, 0.1754915714263916, 0.1788475513458252, 0.18219280242919922, 0.18553996086120605, 0.18891239166259766, 0.19228672981262207, 0.19563841819763184, 0.19900178909301758, 0.2023603916168213, 0.20585036277770996, 0.20923280715942383, 0.21259164810180664, 0.2159421443939209, 0.21932101249694824, 0.22268891334533691, 0.22608709335327148, 0.22945213317871094, 0.23280930519104004, 0.23616909980773926, 0.23954105377197266, 0.24288725852966309, 0.24624872207641602, 0.24961638450622559, 0.2529628276824951, 0.256314754486084, 0.25966930389404297, 0.263031005859375, 0.26638245582580566, 0.2697641849517822, 0.273118257522583, 0.27646684646606445, 0.2798278331756592, 0.28317809104919434, 0.2865169048309326, 0.28985047340393066, 0.2931859493255615, 0.2965095043182373, 0.2998518943786621, 0.30320262908935547, 0.3066439628601074, 0.3099966049194336, 0.3133354187011719, 0.3166928291320801, 0.32006120681762695, 0.32340407371520996, 0.3267536163330078, 0.3301055431365967, 0.33345532417297363, 0.3368058204650879, 0.34015464782714844, 0.34349727630615234, 0.34682297706604004, 0.35017824172973633, 0.3535130023956299, 0.3568398952484131, 0.3601975440979004, 0.36354541778564453, 0.3668711185455322, 0.370255708694458, 0.37360334396362305, 0.37693047523498535, 0.3802976608276367, 0.3836631774902344, 0.38700342178344727, 0.39035797119140625, 0.3937098979949951, 0.39707207679748535, 0.4004209041595459, 0.40378475189208984, 0.4072384834289551, 0.4106006622314453, 0.4139585494995117, 0.4172999858856201, 0.4207448959350586, 0.42412233352661133, 0.4274873733520508, 0.4308452606201172, 0.4342162609100342, 0.4375495910644531, 0.44088315963745117, 0.4443514347076416, 0.44779396057128906, 0.45113325119018555, 0.4544677734375, 0.45781493186950684, 0.46117258071899414, 0.4645195007324219, 0.46784234046936035, 0.4711916446685791, 0.4745349884033203, 0.477863073348999, 0.48122310638427734, 0.4845871925354004, 0.48790836334228516, 0.49126482009887695, 0.49462461471557617, 0.49800992012023926, 0.5013747215270996, 0.5047516822814941, 0.5081558227539062, 0.5113778114318848, 0.5148353576660156, 0.5180535316467285, 0.5212833881378174, 0.5245044231414795, 0.5277469158172607, 0.530956506729126, 0.5341503620147705, 0.537384033203125, 0.5405988693237305, 0.5437929630279541, 0.5471594333648682, 0.5506579875946045, 0.5540280342102051, 0.5573554039001465, 0.5607209205627441, 0.5640778541564941, 0.5674457550048828, 0.5708174705505371, 0.5741961002349854, 0.5775539875030518, 0.5809097290039062, 0.5842986106872559, 0.5876650810241699, 0.5910181999206543, 0.5943686962127686, 0.5977399349212646, 0.6011219024658203, 0.6044690608978271, 0.6078286170959473, 0.6113407611846924, 0.6146998405456543, 0.6180610656738281, 0.6216785907745361, 0.6253561973571777, 0.6289193630218506, 0.6323258876800537, 0.6356713771820068, 0.639002799987793, 0.6423859596252441, 0.6457226276397705, 0.6490986347198486, 0.6524708271026611, 0.6558258533477783, 0.6592049598693848, 0.6625540256500244, 0.6659262180328369, 0.6692798137664795, 0.6726438999176025, 0.6760175228118896, 0.6793820858001709, 0.6827390193939209, 0.6860833168029785, 0.6894447803497314, 0.6928081512451172, 0.6961493492126465, 0.6995012760162354, 0.7028598785400391, 0.7061982154846191, 0.7095320224761963, 0.7130513191223145, 0.716407060623169, 0.7197391986846924, 0.7231109142303467, 0.7264542579650879, 0.7297980785369873, 0.733147144317627, 0.7365269660949707, 0.7398583889007568, 0.7432425022125244, 0.7466182708740234, 0.7499713897705078, 0.7533252239227295, 0.7566499710083008, 0.7600369453430176, 0.7633810043334961, 0.7667193412780762, 0.7701070308685303, 0.7734606266021729, 0.7768244743347168, 0.7801778316497803, 0.7835328578948975, 0.786870002746582, 0.7902159690856934, 0.7936105728149414, 0.7969510555267334, 0.8003122806549072, 0.8036661148071289, 0.8070406913757324, 0.8103883266448975, 0.8138699531555176, 0.8172285556793213, 0.8205833435058594, 0.8239536285400391, 0.827329158782959, 0.8306689262390137, 0.8340318202972412, 0.8373758792877197, 0.8407599925994873, 0.8441078662872314, 0.847456693649292, 0.8508284091949463, 0.8542094230651855, 0.8575704097747803, 0.8608996868133545, 0.8643050193786621, 0.8676488399505615, 0.8710060119628906, 0.8743801116943359, 0.8777265548706055, 0.8810842037200928, 0.8844444751739502, 0.8878207206726074, 0.89117431640625, 0.8945252895355225, 0.8979005813598633, 0.9012658596038818, 0.9046299457550049, 0.9079835414886475, 0.9113152027130127, 0.9147932529449463, 0.9181551933288574, 0.9215271472930908, 0.9248874187469482, 0.928255558013916, 0.9316196441650391, 0.9349889755249023, 0.9383463859558105, 0.9416899681091309, 0.9450788497924805, 0.9484374523162842, 0.9517834186553955, 0.9551746845245361, 0.9585356712341309, 0.9618606567382812, 0.965238094329834, 0.968602180480957, 0.9721102714538574, 0.9756813049316406, 0.9791097640991211, 0.9826416969299316, 0.9860055446624756, 0.9893410205841064, 0.9926843643188477, 0.9960389137268066, 0.9993815422058105, 1.0027523040771484, 1.0060808658599854, 1.0094270706176758, 1.0127465724945068, 1.01625394821167, 1.0195879936218262, 1.0229065418243408, 1.0262951850891113, 1.0296528339385986, 1.0332591533660889, 1.0369873046875, 1.0406324863433838, 1.0441460609436035, 1.0475280284881592, 1.0508594512939453, 1.0542106628417969, 1.0575649738311768, 1.0609235763549805, 1.0642797946929932, 1.067622184753418, 1.0709879398345947, 1.0743181705474854, 1.0776610374450684, 1.0810058116912842, 1.084355354309082, 1.0877244472503662, 1.091073751449585, 1.0944440364837646, 1.0977888107299805, 1.101135015487671, 1.1044719219207764, 1.1078310012817383, 1.111257791519165, 1.1145999431610107, 1.1181507110595703, 1.121504306793213, 1.1249279975891113, 1.1283249855041504, 1.1316747665405273, 1.135012149810791, 1.1383700370788574, 1.1417527198791504, 1.1451082229614258, 1.1484475135803223, 1.151787281036377, 1.1551480293273926, 1.1585028171539307, 1.1618542671203613, 1.1652109622955322, 1.1685636043548584, 1.1718950271606445, 1.1752839088439941, 1.1786599159240723, 1.1820118427276611, 1.1853411197662354, 1.1887083053588867, 1.1920738220214844, 1.1954174041748047, 1.1987738609313965, 1.2021372318267822, 1.2054879665374756, 1.2088382244110107, 1.2122201919555664, 1.2155699729919434, 1.2190649509429932, 1.222466230392456, 1.2258186340332031, 1.229196310043335, 1.2325375080108643, 1.2359137535095215, 1.2392804622650146, 1.242610216140747, 1.2459967136383057, 1.249443531036377, 1.2527868747711182, 1.2561345100402832, 1.259504795074463, 1.2628424167633057, 1.266193151473999, 1.269562005996704, 1.2729098796844482, 1.2762835025787354, 1.2811753749847412, 1.2848055362701416, 1.2881839275360107, 1.2915465831756592, 1.2949039936065674, 1.2982475757598877, 1.3016176223754883, 1.3049793243408203, 1.308321475982666, 1.3116700649261475, 1.3150439262390137, 1.318387746810913, 1.321868896484375, 1.3252360820770264, 1.3286223411560059, 1.3320786952972412, 1.3354289531707764, 1.3388111591339111, 1.3421635627746582, 1.3455514907836914, 1.3488879203796387, 1.3522846698760986, 1.3556225299835205, 1.3589637279510498, 1.362349510192871, 1.3657019138336182, 1.3690736293792725, 1.3724358081817627, 1.3758065700531006, 1.3791675567626953, 1.382521390914917, 1.3858790397644043, 1.389253854751587, 1.392594814300537, 1.3959801197052002, 1.3993303775787354, 1.4026763439178467, 1.4060122966766357, 1.4093871116638184, 1.4127535820007324, 1.4161114692687988, 1.4194848537445068, 1.4229676723480225, 1.4264097213745117, 1.4297733306884766, 1.4331834316253662, 1.4365367889404297, 1.4398598670959473, 1.4432508945465088, 1.4466450214385986, 1.4499974250793457, 1.4533679485321045, 1.4567155838012695, 1.4600577354431152, 1.463397741317749, 1.4667518138885498, 1.4701766967773438, 1.473524808883667, 1.4768812656402588, 1.48032546043396, 1.4848697185516357, 1.4883966445922852, 1.4917771816253662, 1.4952976703643799, 1.4987194538116455, 1.502105474472046, 1.5054755210876465, 1.5088207721710205, 1.512213945388794, 1.515690565109253, 1.5190534591674805, 1.5224099159240723, 1.5259768962860107, 1.529348611831665, 1.5326964855194092, 1.5360994338989258, 1.5394511222839355, 1.5428073406219482, 1.5461630821228027, 1.5496318340301514, 1.5532615184783936, 1.5566518306732178, 1.5600836277008057, 1.5634419918060303, 1.5667922496795654, 1.5701520442962646, 1.5735297203063965, 1.5768754482269287, 1.580207347869873, 1.5835599899291992, 1.5869004726409912, 1.5902478694915771, 1.5936079025268555, 1.5969703197479248, 1.6003141403198242, 1.6036577224731445, 1.6070425510406494, 1.6103837490081787, 1.6137099266052246, 1.6170828342437744, 1.620448350906372, 1.6238219738006592, 1.627396821975708, 1.6307642459869385, 1.634108304977417, 1.6375482082366943, 1.6410443782806396, 1.6443812847137451, 1.6480207443237305, 1.651700735092163, 1.656846284866333, 1.6602773666381836, 1.663658618927002, 1.6670103073120117, 1.670365571975708, 1.673729419708252, 1.6771087646484375, 1.680455207824707, 1.6837894916534424, 1.68715238571167, 1.6905086040496826, 1.6938462257385254, 1.697195291519165, 1.7005589008331299, 1.7039074897766113, 1.7072627544403076, 1.7106962203979492, 1.7140374183654785, 1.7173800468444824, 1.720780849456787, 1.7241489887237549, 1.7275209426879883, 1.7310030460357666, 1.7343518733978271, 1.737703800201416, 1.7410802841186523, 1.7444276809692383, 1.747751235961914, 1.7511322498321533, 1.7544846534729004, 1.757826566696167, 1.761181116104126, 1.7645223140716553, 1.7678618431091309, 1.7712149620056152, 1.7745728492736816, 1.777897834777832, 1.7812433242797852, 1.7846004962921143, 1.7879271507263184, 1.791264533996582, 1.794602632522583, 1.7979912757873535, 1.8013393878936768, 1.8046875, 1.8080554008483887, 1.811471700668335, 1.8148345947265625, 1.8181970119476318, 1.8215522766113281, 1.8249032497406006, 1.829380750656128, 1.8327491283416748, 1.8360011577606201, 1.8392207622528076, 1.8424489498138428, 1.8456623554229736, 1.8488621711730957, 1.8520934581756592, 1.8553152084350586, 1.8585422039031982, 1.8617823123931885, 1.8650128841400146, 1.8682115077972412, 1.871412992477417, 1.874635934829712, 1.8778736591339111, 1.8811192512512207, 1.8843374252319336, 1.8875691890716553, 1.8907818794250488, 1.8939969539642334, 1.8971941471099854, 1.9004318714141846, 1.9036476612091064, 1.9068570137023926, 1.9100964069366455, 1.9133238792419434, 1.9165253639221191, 1.9197251796722412, 1.9229204654693604, 1.926161766052246, 1.9294116497039795, 1.9327635765075684, 1.9359958171844482, 1.939415693283081, 1.9426581859588623, 1.9458763599395752, 1.9491221904754639, 1.9523470401763916, 1.955596923828125, 1.9588277339935303, 1.9620413780212402, 1.9652748107910156, 1.968506097793579, 1.9717683792114258, 1.9753015041351318, 1.9785711765289307, 1.9817986488342285, 1.9850327968597412, 1.988269329071045, 1.9914953708648682, 1.9947164058685303, 1.9979677200317383, 2.001213312149048, 2.0044355392456055, 2.0076651573181152, 2.011014938354492, 2.014249801635742, 2.017487049102783, 2.020695924758911, 2.023918390274048, 2.0271835327148438, 2.0304195880889893, 2.0337657928466797, 2.0372695922851562, 2.0407285690307617, 2.0441272258758545, 2.0477445125579834, 2.0511066913604736, 2.0546491146087646, 2.058073043823242, 2.061668872833252, 2.065626382827759, 2.0693418979644775, 2.072913885116577, 2.0762901306152344, 2.0796475410461426, 2.0830278396606445, 2.0863964557647705, 2.0897486209869385, 2.093109369277954, 2.0964667797088623, 2.099836826324463, 2.1031925678253174, 2.106522560119629, 2.1098885536193848, 2.113262414932251, 2.1166279315948486, 2.12001895904541, 2.123589277267456, 2.1269795894622803, 2.1303606033325195, 2.1337239742279053, 2.137089729309082, 2.140594005584717, 2.143950939178467, 2.1473276615142822, 2.150700330734253, 2.1540515422821045, 2.1574182510375977, 2.1607890129089355, 2.1641407012939453, 2.1674909591674805, 2.170863628387451, 2.174241065979004, 2.177644729614258, 2.181041955947876, 2.184404134750366, 2.187736988067627, 2.1911091804504395, 2.1944775581359863, 2.1978049278259277, 2.201166868209839, 2.204512596130371, 2.207866907119751, 2.2112414836883545, 2.214585304260254, 2.217921018600464, 2.221325635910034, 2.224724769592285, 2.228123664855957, 2.231506824493408, 2.2348532676696777, 2.2382113933563232, 2.2417140007019043, 2.2450692653656006, 2.2484006881713867, 2.2517409324645996, 2.255096912384033, 2.258439302444458, 2.2617812156677246, 2.265122175216675, 2.26847243309021, 2.2718327045440674, 2.275200605392456, 2.2785468101501465, 2.281904935836792, 2.285269021987915, 2.2886195182800293, 2.291962146759033, 2.295318126678467, 2.298673152923584, 2.302046775817871, 2.305393934249878, 2.3087496757507324, 2.31210994720459, 2.315465211868286, 2.3188087940216064, 2.3221826553344727, 2.3255465030670166, 2.3289127349853516, 2.3322885036468506, 2.3356516361236572, 2.339035749435425, 2.342519760131836, 2.3458588123321533, 2.3491897583007812, 2.3525891304016113, 2.3560962677001953, 2.359449863433838, 2.3628292083740234, 2.366184949874878, 2.3699951171875, 2.3733673095703125, 2.376718521118164, 2.3800675868988037, 2.3834304809570312, 2.3868050575256348, 2.390155076980591, 2.3935441970825195, 2.3968939781188965, 2.400250196456909, 2.4036202430725098, 2.406984806060791, 2.410341501235962, 2.4137110710144043, 2.417081594467163, 2.4204447269439697, 2.4238040447235107, 2.4271817207336426, 2.430530548095703, 2.4338817596435547, 2.4372284412384033, 2.440581798553467, 2.4440696239471436, 2.4474446773529053, 2.4508023262023926, 2.4541962146759033, 2.4575440883636475, 2.460911512374878, 2.4642858505249023, 2.46762752532959, 2.4709889888763428, 2.474379062652588, 2.477745771408081, 2.481109380722046, 2.484478235244751, 2.4878270626068115, 2.49117112159729, 2.4945321083068848, 2.4979588985443115, 2.5013442039489746, 2.506040573120117, 2.5096890926361084, 2.512960195541382, 2.516423225402832, 2.5196471214294434, 2.5228679180145264, 2.5261120796203613, 2.529369354248047, 2.5325777530670166, 2.535804510116577, 2.539031744003296, 2.542255163192749, 2.545638084411621, 2.548856735229492, 2.5520811080932617, 2.555324077606201, 2.558553457260132, 2.561764717102051, 2.5649983882904053, 2.568204879760742, 2.571556806564331, 2.5748002529144287, 2.5780389308929443, 2.5812642574310303, 2.5844924449920654, 2.5877010822296143, 2.5909183025360107, 2.59415340423584, 2.5973691940307617, 2.6006500720977783, 2.6038832664489746, 2.607116222381592, 2.6103460788726807, 2.613576650619507, 2.616804361343384, 2.6200454235076904, 2.6232640743255615, 2.626511573791504, 2.6297447681427, 2.6329798698425293, 2.6362175941467285, 2.6394357681274414, 2.642672300338745, 2.6460304260253906, 2.6492342948913574, 2.65244722366333, 2.655646800994873, 2.6592283248901367, 2.662459135055542, 2.6656744480133057, 2.6688883304595947, 2.672152519226074, 2.675361156463623, 2.678588628768921, 2.6818132400512695, 2.6850192546844482, 2.688241958618164, 2.6914448738098145, 2.694664716720581, 2.6978840827941895, 2.7011210918426514, 2.7043302059173584, 2.707547187805176, 2.710793972015381, 2.7140140533447266, 2.7172346115112305, 2.720449447631836, 2.7236719131469727, 2.726896286010742, 2.730126142501831, 2.733344316482544, 2.7365736961364746, 2.7398033142089844, 2.7430267333984375, 2.7463386058807373, 2.7495601177215576, 2.7527740001678467, 2.7560019493103027, 2.7592644691467285, 2.7627429962158203, 2.7659740447998047, 2.7691946029663086, 2.772456407546997, 2.7756693363189697, 2.77887225151062, 2.7821061611175537, 2.7853312492370605, 2.788569450378418, 2.791780710220337, 2.7949793338775635, 2.798217535018921, 2.801436185836792, 2.804647445678711, 2.807861089706421, 2.811093330383301, 2.8143117427825928, 2.8175370693206787, 2.82076358795166, 2.8243801593780518, 2.828096866607666, 2.8317010402679443, 2.8350601196289062, 2.838428020477295, 2.8417880535125732, 2.845132827758789, 2.848602294921875, 2.8519859313964844, 2.855348587036133, 2.8586935997009277, 2.862056016921997, 2.8654239177703857, 2.8687963485717773, 2.8721535205841064, 2.8755266666412354, 2.8788950443267822, 2.8822872638702393, 2.88564133644104, 2.8890113830566406, 2.8923583030700684, 2.895724058151245, 2.8990962505340576, 2.9024593830108643, 2.905787229537964, 2.909173011779785, 2.9125137329101562, 2.9158499240875244, 2.919224262237549, 2.922579765319824, 2.9259538650512695, 2.9293317794799805, 2.9326894283294678, 2.936049222946167, 2.9393856525421143, 2.9427378177642822, 2.9461066722869873, 2.9494731426239014, 2.952936887741089, 2.956306219100952, 2.9596669673919678, 2.9630331993103027, 2.96639084815979, 2.9697494506835938, 2.973146915435791, 2.976748466491699, 2.9801383018493652, 2.983518362045288, 2.9868783950805664, 2.9902431964874268, 2.993603467941284, 2.9969372749328613, 3.000297784805298, 3.0036396980285645, 3.0070154666900635, 3.0103955268859863, 3.0137479305267334, 3.0171351432800293, 3.0205044746398926, 3.023864507675171, 3.0272467136383057, 3.030632972717285, 3.0340895652770996, 3.037452220916748, 3.0408339500427246, 3.044198751449585, 3.047553300857544, 3.0509088039398193, 3.0542948246002197, 3.0577621459960938, 3.0611350536346436, 3.064488410949707, 3.0678553581237793, 3.0712366104125977, 3.074594259262085, 3.0781521797180176, 3.0815269947052, 3.084974527359009, 3.0883255004882812, 3.0916881561279297, 3.0950469970703125, 3.098407030105591, 3.101775646209717, 3.1051528453826904, 3.108510732650757, 3.1118736267089844, 3.115220546722412, 3.118570566177368, 3.1219658851623535, 3.1253387928009033, 3.1286888122558594, 3.132054328918457, 3.135422468185425, 3.1387743949890137, 3.142143964767456, 3.1455016136169434, 3.1488358974456787, 3.152212619781494, 3.1555728912353516, 3.159050703048706, 3.162429094314575, 3.166027069091797, 3.169393539428711, 3.1727354526519775, 3.1760871410369873, 3.179439067840576, 3.1827964782714844, 3.1861789226531982, 3.1895275115966797, 3.1928796768188477, 3.196239709854126, 3.1995816230773926, 3.202956438064575, 3.206333875656128, 3.2096848487854004, 3.213036298751831, 3.216404676437378, 3.2197344303131104, 3.2230911254882812, 3.22645902633667, 3.2297849655151367, 3.233154296875, 3.236783742904663, 3.240464210510254, 3.244142532348633, 3.247663736343384, 3.2510335445404053, 3.2544047832489014, 3.2577595710754395, 3.2612295150756836, 3.264601230621338, 3.267932891845703, 3.271291494369507, 3.2746565341949463, 3.2780051231384277, 3.281374454498291, 3.2847371101379395, 3.288094997406006, 3.291450023651123, 3.294799327850342, 3.2981531620025635, 3.3015036582946777, 3.304854393005371, 3.308209180831909, 3.3115615844726562, 3.3149173259735107, 3.3182871341705322, 3.321638584136963, 3.324976682662964, 3.3283467292785645, 3.3317043781280518, 3.3350753784179688, 3.33842396736145, 3.3417739868164062, 3.3451409339904785, 3.348479747772217, 3.351842164993286, 3.355212450027466, 3.35858154296875, 3.3620519638061523], "average_iteration_time": 0.0033620519638061525, "iteration_time_stderr": 4.169768338530637e-06}
{"game": "kuhn_poker(players=3)", "node_count": 617, "terminal_node_count": 312, "information_set_count": 65, "action_count": 4, "player_count": 4, "nature": true, "height": 8, "sparsities": {"action_nodes": 0.9902755267423015, "information_set_actions": 0.9791666666666666, "node_players": 0.0, "level_graphs": 0.9997977351591457, "graph": 0.9983818812731652}, "branching_factor": 2.019672131147541, "setup_time": 0.0670158863067627, "iteration_timestamps": [0.0, 0.009491443634033203, 0.014151334762573242, 0.01881718635559082, 0.023463726043701172, 0.02812790870666504, 0.03278040885925293, 0.03744649887084961, 0.042092323303222656, 0.046749114990234375, 0.052201271057128906, 0.05779218673706055, 0.06302618980407715, 0.0681467056274414, 0.07306241989135742, 0.07796549797058105, 0.0828704833984375, 0.08804845809936523, 0.09290170669555664, 0.09777951240539551, 0.10261988639831543, 0.10765647888183594, 0.1125175952911377, 0.11739182472229004, 0.12224936485290527, 0.12711215019226074, 0.13197708129882812, 0.1368250846862793, 0.14166617393493652, 0.14649486541748047, 0.15134119987487793, 0.1562213897705078, 0.16107702255249023, 0.16591930389404297, 0.17085719108581543, 0.17571449279785156, 0.18056154251098633, 0.1854112148284912, 0.19034695625305176, 0.1951918601989746, 0.20003581047058105, 0.2048933506011963, 0.20987701416015625, 0.21474361419677734, 0.21959185600280762, 0.22446560859680176, 0.22934913635253906, 0.23420190811157227, 0.23929214477539062, 0.24414300918579102, 0.24901723861694336, 0.2538721561431885, 0.25872373580932617, 0.26358580589294434, 0.26845598220825195, 0.2733316421508789, 0.2781691551208496, 0.28302836418151855, 0.2878761291503906, 0.292710542678833, 0.29756832122802734, 0.3024420738220215, 0.3073155879974365, 0.312253475189209, 0.31710290908813477, 0.3219447135925293, 0.3268013000488281, 0.3316614627838135, 0.33652377128601074, 0.3416175842285156, 0.34647464752197266, 0.35134434700012207, 0.3562052249908447, 0.36103129386901855, 0.36586499214172363, 0.370758056640625, 0.3755757808685303, 0.3804469108581543, 0.38530564308166504, 0.39017152786254883, 0.3950347900390625, 0.3999178409576416, 0.404799222946167, 0.40969204902648926, 0.4146270751953125, 0.4196441173553467, 0.42496228218078613, 0.4300048351287842, 0.4348945617675781, 0.439730167388916, 0.444594144821167, 0.4494619369506836, 0.4543154239654541, 0.45917391777038574, 0.46402907371520996, 0.46887826919555664, 0.47373056411743164, 0.4786531925201416, 0.4835076332092285, 0.4883594512939453, 0.49320316314697266, 0.4980733394622803, 0.5029373168945312, 0.5077965259552002, 0.512671709060669, 0.5176589488983154, 0.5225305557250977, 0.5274131298065186, 0.5322730541229248, 0.5371341705322266, 0.542008638381958, 0.5471827983856201, 0.5520846843719482, 0.5569653511047363, 0.5618021488189697, 0.5666604042053223, 0.5715234279632568, 0.5763933658599854, 0.5812537670135498, 0.5861189365386963, 0.5909647941589355, 0.595834493637085, 0.600693941116333, 0.6055405139923096, 0.6103906631469727, 0.6152629852294922, 0.620208740234375, 0.6250991821289062, 0.6299753189086914, 0.6348018646240234, 0.6396646499633789, 0.6445283889770508, 0.6493804454803467, 0.6544995307922363, 0.6593570709228516, 0.6642196178436279, 0.669055700302124, 0.6739358901977539, 0.6788744926452637, 0.683739185333252, 0.6886131763458252, 0.6934504508972168, 0.6983373165130615, 0.7032027244567871, 0.7080621719360352, 0.7129306793212891, 0.7177615165710449, 0.7227256298065186, 0.7275640964508057, 0.7323951721191406, 0.7372710704803467, 0.7424120903015137, 0.7472901344299316, 0.7521183490753174, 0.7569725513458252, 0.7619166374206543, 0.7670834064483643, 0.7719635963439941, 0.776879072189331, 0.7818176746368408, 0.7866666316986084, 0.7915096282958984, 0.7963581085205078, 0.8012187480926514, 0.8060855865478516, 0.8109481334686279, 0.8157989978790283, 0.820641279220581, 0.8255949020385742, 0.830641508102417, 0.8359391689300537, 0.8412725925445557, 0.8461458683013916, 0.8510098457336426, 0.8558557033538818, 0.8606724739074707, 0.8655099868774414, 0.8703594207763672, 0.8752121925354004, 0.8800578117370605, 0.8849143981933594, 0.8897504806518555, 0.894611120223999, 0.8994705677032471, 0.904303789138794, 0.9091522693634033, 0.9140129089355469, 0.9188804626464844, 0.9237344264984131, 0.9287080764770508, 0.933539628982544, 0.9384269714355469, 0.943274736404419, 0.9481453895568848, 0.9529826641082764, 0.9578595161437988, 0.9627196788787842, 0.9675629138946533, 0.9724059104919434, 0.9772627353668213, 0.9821364879608154, 0.9870145320892334, 0.9918913841247559, 0.9967856407165527, 1.0016505718231201, 1.0065028667449951, 1.0113680362701416, 1.0162255764007568, 1.0211548805236816, 1.0260252952575684, 1.031062364578247, 1.0359368324279785, 1.0408270359039307, 1.0456817150115967, 1.050687313079834, 1.0556013584136963, 1.0604915618896484, 1.0654022693634033, 1.0703527927398682, 1.0752410888671875, 1.0801141262054443, 1.0850393772125244, 1.0899393558502197, 1.0948238372802734, 1.099724292755127, 1.1046257019042969, 1.1095123291015625, 1.1144402027130127, 1.1193490028381348, 1.124253749847412, 1.1291403770446777, 1.134195327758789, 1.1391041278839111, 1.1439990997314453, 1.1488380432128906, 1.153686285018921, 1.158606767654419, 1.1634793281555176, 1.1683473587036133, 1.1732113361358643, 1.178152084350586, 1.1830265522003174, 1.187948226928711, 1.1930623054504395, 1.1979234218597412, 1.2028279304504395, 1.2077076435089111, 1.2125701904296875, 1.2174487113952637, 1.222316026687622, 1.2271873950958252, 1.2320640087127686, 1.2370433807373047, 1.2422139644622803, 1.247304916381836, 1.2521846294403076, 1.2570550441741943, 1.2619102001190186, 1.266763687133789, 1.2716097831726074, 1.2764661312103271, 1.2813444137573242, 1.2862088680267334, 1.2910785675048828, 1.295912742614746, 1.3007855415344238, 1.3056561946868896, 1.310683012008667, 1.3155429363250732, 1.320500135421753, 1.3253729343414307, 1.330265760421753, 1.3351447582244873, 1.3401188850402832, 1.3449904918670654, 1.350095272064209, 1.3549730777740479, 1.3598461151123047, 1.3647050857543945, 1.3695447444915771, 1.3743855953216553, 1.3792476654052734, 1.3841075897216797, 1.388981819152832, 1.3940691947937012, 1.3993089199066162, 1.4041953086853027, 1.4090766906738281, 1.4139158725738525, 1.4187681674957275, 1.4236199855804443, 1.4284932613372803, 1.433354139328003, 1.4382328987121582, 1.44319486618042, 1.448052167892456, 1.452939510345459, 1.4578194618225098, 1.462662696838379, 1.4675168991088867, 1.4723920822143555, 1.4772677421569824, 1.482128620147705, 1.4869847297668457, 1.4918386936187744, 1.4967210292816162, 1.5015754699707031, 1.5064597129821777, 1.5113418102264404, 1.5161893367767334, 1.521078109741211, 1.5259602069854736, 1.5307953357696533, 1.5356543064117432, 1.5405237674713135, 1.5455706119537354, 1.550694227218628, 1.5555624961853027, 1.5604119300842285, 1.5652787685394287, 1.5701448917388916, 1.5750141143798828, 1.5798821449279785, 1.5847575664520264, 1.5895988941192627, 1.5944924354553223, 1.5993995666503906, 1.60429048538208, 1.6091549396514893, 1.6140165328979492, 1.618880033493042, 1.623737096786499, 1.6285827159881592, 1.633408784866333, 1.6382498741149902, 1.643129587173462, 1.6481122970581055, 1.653000831604004, 1.6578526496887207, 1.6626808643341064, 1.6675269603729248, 1.6723802089691162, 1.677239179611206, 1.6821024417877197, 1.6869451999664307, 1.6918847560882568, 1.6967625617980957, 1.7016196250915527, 1.706465482711792, 1.711338996887207, 1.7161951065063477, 1.7210733890533447, 1.7259421348571777, 1.7308120727539062, 1.7356469631195068, 1.7404921054840088, 1.7453503608703613, 1.7505607604980469, 1.7554521560668945, 1.7602910995483398, 1.765152931213379, 1.770019292831421, 1.7748863697052002, 1.779714584350586, 1.7845544815063477, 1.7893905639648438, 1.7942450046539307, 1.7991392612457275, 1.8042824268341064, 1.8096263408660889, 1.8147547245025635, 1.8196027278900146, 1.8244545459747314, 1.829298496246338, 1.834155559539795, 1.8390297889709473, 1.8438735008239746, 1.8487036228179932, 1.8536741733551025, 1.8585195541381836, 1.8633520603179932, 1.868204116821289, 1.8730697631835938, 1.8779404163360596, 1.8827884197235107, 1.8876094818115234, 1.8924720287322998, 1.897331714630127, 1.9021680355072021, 1.907036542892456, 1.9120845794677734, 1.9169399738311768, 1.92179274559021, 1.926647424697876, 1.9314706325531006, 1.9363172054290771, 1.9411675930023193, 1.946028709411621, 1.9508755207061768, 1.9558181762695312, 1.960663080215454, 1.9655303955078125, 1.9703900814056396, 1.9752395153045654, 1.9800903797149658, 1.9849286079406738, 1.9898145198822021, 1.9946906566619873, 1.9995231628417969, 2.0043842792510986, 2.0092360973358154, 2.0140979290008545, 2.0189690589904785, 2.0238196849823, 2.028663396835327, 2.033578872680664, 2.038405656814575, 2.043271064758301, 2.0487098693847656, 2.0535728931427, 2.0585408210754395, 2.06341552734375, 2.068411111831665, 2.07330584526062, 2.078232526779175, 2.083162307739258, 2.088308811187744, 2.093186855316162, 2.0980775356292725, 2.102938413619995, 2.1077826023101807, 2.112643241882324, 2.117490530014038, 2.1223409175872803, 2.127187967300415, 2.132047414779663, 2.136915683746338, 2.141784906387329, 2.1466386318206787, 2.1515018939971924, 2.1563572883605957, 2.161370038986206, 2.1663384437561035, 2.171196222305298, 2.176054000854492, 2.1809093952178955, 2.1857526302337646, 2.190656900405884, 2.195603370666504, 2.2005937099456787, 2.2054662704467773, 2.2103326320648193, 2.2153594493865967, 2.2204372882843018, 2.2252840995788574, 2.2301390171051025, 2.2350051403045654, 2.2398762702941895, 2.2447540760040283, 2.2495861053466797, 2.2547032833099365, 2.2595605850219727, 2.2645976543426514, 2.269468069076538, 2.274340867996216, 2.2792000770568848, 2.28409481048584, 2.288956880569458, 2.293799877166748, 2.298680067062378, 2.3035240173339844, 2.308391571044922, 2.313340425491333, 2.3182454109191895, 2.32309627532959, 2.327946901321411, 2.3327882289886475, 2.337644100189209, 2.342491865158081, 2.34735107421875, 2.3522050380706787, 2.3573200702667236, 2.3621878623962402, 2.3671610355377197, 2.3720104694366455, 2.376913547515869, 2.3817670345306396, 2.3866162300109863, 2.3914878368377686, 2.3963494300842285, 2.4012043476104736, 2.406050443649292, 2.410904884338379, 2.415872812271118, 2.4212024211883545, 2.426349401473999, 2.431225538253784, 2.436095714569092, 2.4409425258636475, 2.445873737335205, 2.4507267475128174, 2.455626964569092, 2.460566520690918, 2.465412139892578, 2.4703803062438965, 2.475700616836548, 2.480553150177002, 2.4854161739349365, 2.4902701377868652, 2.495140790939331, 2.5000131130218506, 2.504899501800537, 2.5097742080688477, 2.5146164894104004, 2.5194902420043945, 2.5243701934814453, 2.5293173789978027, 2.5342507362365723, 2.539124011993408, 2.5442276000976562, 2.549384355545044, 2.554255962371826, 2.559582471847534, 2.5644407272338867, 2.5693047046661377, 2.574291467666626, 2.579171657562256, 2.584044933319092, 2.5888874530792236, 2.5937583446502686, 2.598634958267212, 2.6035079956054688, 2.6084091663360596, 2.613281011581421, 2.618116855621338, 2.622973680496216, 2.627854108810425, 2.6327157020568848, 2.637566089630127, 2.642420768737793, 2.6472809314727783, 2.652132272720337, 2.6570000648498535, 2.6618683338165283, 2.6667070388793945, 2.6715753078460693, 2.6765575408935547, 2.6814324855804443, 2.6862709522247314, 2.691129684448242, 2.6960670948028564, 2.7009987831115723, 2.7058827877044678, 2.7107486724853516, 2.7155916690826416, 2.720449447631836, 2.725287675857544, 2.730121374130249, 2.734957218170166, 2.739814519882202, 2.7446606159210205, 2.7495222091674805, 2.754411458969116, 2.7592811584472656, 2.764119863510132, 2.768984794616699, 2.7738351821899414, 2.778926372528076, 2.783914804458618, 2.7888097763061523, 2.7936673164367676, 2.7985246181488037, 2.803487539291382, 2.808366060256958, 2.8132548332214355, 2.8181188106536865, 2.82297682762146, 2.8278825283050537, 2.8327503204345703, 2.8375566005706787, 2.8423819541931152, 2.847223997116089, 2.8520760536193848, 2.856928586959839, 2.8620803356170654, 2.866952896118164, 2.871792793273926, 2.8769984245300293, 2.8820104598999023, 2.8868932723999023, 2.8917908668518066, 2.8966469764709473, 2.9015426635742188, 2.9064059257507324, 2.911250352859497, 2.916116237640381, 2.9209601879119873, 2.925813913345337, 2.9306416511535645, 2.9354569911956787, 2.940307855606079, 2.945255994796753, 2.950103282928467, 2.9549384117126465, 2.959982395172119, 2.9650321006774902, 2.9699082374572754, 2.9752614498138428, 2.979959011077881, 2.9847421646118164, 2.9894018173217773, 2.9940855503082275, 2.998765230178833, 3.003455638885498, 3.0081212520599365, 3.012756824493408, 3.0174946784973145, 3.0222041606903076, 3.0268521308898926, 3.0322153568267822, 3.037905216217041, 3.0427932739257812, 3.0476646423339844, 3.0525217056274414, 3.0573787689208984, 3.0622365474700928, 3.0671634674072266, 3.072045087814331, 3.0769078731536865, 3.0817675590515137, 3.0869879722595215, 3.0918803215026855, 3.0967342853546143, 3.101634979248047, 3.1064767837524414, 3.1113474369049072, 3.11619234085083, 3.121058225631714, 3.125913143157959, 3.1308720111846924, 3.1357247829437256, 3.140752077102661, 3.146542549133301, 3.151648759841919, 3.156991958618164, 3.1623077392578125, 3.167357921600342, 3.1723647117614746, 3.1778674125671387, 3.182931900024414, 3.1880650520324707, 3.1931958198547363, 3.1981041431427, 3.203028917312622, 3.207897663116455, 3.212777614593506, 3.2176663875579834, 3.222550392150879, 3.227437734603882, 3.232318639755249, 3.237213373184204, 3.2421889305114746, 3.2470788955688477, 3.251944065093994, 3.256837844848633, 3.2617123126983643, 3.2666006088256836, 3.2715041637420654, 3.2764053344726562, 3.2813022136688232, 3.2863121032714844, 3.291288375854492, 3.296300172805786, 3.3012239933013916, 3.3060944080352783, 3.310976505279541, 3.3158528804779053, 3.320741653442383, 3.3255927562713623, 3.330594778060913, 3.335458755493164, 3.3403284549713135, 3.34519624710083, 3.3500773906707764, 3.354933500289917, 3.3598034381866455, 3.3649768829345703, 3.3698570728302, 3.374687910079956, 3.380098581314087, 3.385284185409546, 3.3903613090515137, 3.395987033843994, 3.4013476371765137, 3.406212568283081, 3.411076068878174, 3.4159491062164307, 3.420832633972168, 3.4257595539093018, 3.430619955062866, 3.4354913234710693, 3.4403889179229736, 3.4452521800994873, 3.4501233100891113, 3.454993724822998, 3.4598701000213623, 3.46474289894104, 3.4695961475372314, 3.4745678901672363, 3.4794416427612305, 3.4843146800994873, 3.4891953468322754, 3.49408221244812, 3.4989616870880127, 3.5039587020874023, 3.5088131427764893, 3.513706922531128, 3.5185935497283936, 3.523452043533325, 3.528386354446411, 3.5332372188568115, 3.538102626800537, 3.542973518371582, 3.5478649139404297, 3.552971363067627, 3.5578432083129883, 3.562711238861084, 3.5675766468048096, 3.572446584701538, 3.577293634414673, 3.582162618637085, 3.5870206356048584, 3.591888427734375, 3.5967438220977783, 3.601727247238159, 3.6067259311676025, 3.6115787029266357, 3.616527795791626, 3.6213834285736084, 3.626241445541382, 3.631131887435913, 3.635995388031006, 3.6408557891845703, 3.6457149982452393, 3.6505439281463623, 3.6553878784179688, 3.660247564315796, 3.6651158332824707, 3.6699752807617188, 3.6748528480529785, 3.679705858230591, 3.6845760345458984, 3.689436197280884, 3.694427490234375, 3.6993818283081055, 3.704296112060547, 3.709489345550537, 3.7143571376800537, 3.7192511558532715, 3.724186420440674, 3.7290351390838623, 3.733895778656006, 3.738760232925415, 3.743612766265869, 3.748471975326538, 3.753345489501953, 3.7582125663757324, 3.7630815505981445, 3.767939805984497, 3.7727839946746826, 3.777660369873047, 3.7825205326080322, 3.7873895168304443, 3.7923521995544434, 3.797267436981201, 3.8021440505981445, 3.807053565979004, 3.812056064605713, 3.8169021606445312, 3.8217732906341553, 3.826688289642334, 3.831590414047241, 3.8364505767822266, 3.8416476249694824, 3.8465428352355957, 3.8514316082000732, 3.8563404083251953, 3.8612148761749268, 3.8662164211273193, 3.8712079524993896, 3.8761239051818848, 3.8809762001037598, 3.8858203887939453, 3.8906705379486084, 3.8955235481262207, 3.900412082672119, 3.905306339263916, 3.9101929664611816, 3.9151690006256104, 3.920037031173706, 3.9248995780944824, 3.929786205291748, 3.9346442222595215, 3.9395182132720947, 3.9443798065185547, 3.9492549896240234, 3.9541497230529785, 3.959029197692871, 3.963893413543701, 3.968895673751831, 3.9738662242889404, 3.978726863861084, 3.983590602874756, 3.9884419441223145, 3.9934723377227783, 3.9987261295318604, 4.003653287887573, 4.008495330810547, 4.013361930847168, 4.018330812454224, 4.023192882537842, 4.028054237365723, 4.032913446426392, 4.037763357162476, 4.042640209197998, 4.047534942626953, 4.05240797996521, 4.057262659072876, 4.0621044635772705, 4.0670084953308105, 4.071916580200195, 4.07680606842041, 4.081738233566284, 4.086850881576538, 4.091732740402222, 4.096580266952515, 4.101490020751953, 4.106389284133911, 4.111316680908203, 4.11618447303772, 4.121201992034912, 4.126154899597168, 4.131037950515747, 4.135882377624512, 4.140735626220703, 4.145763397216797, 4.150641679763794, 4.155513286590576, 4.160364627838135, 4.16521954536438, 4.170076370239258, 4.1749279499053955, 4.179782867431641, 4.184621810913086, 4.1894824504852295, 4.194354295730591, 4.1992456912994385, 4.204241752624512, 4.20911717414856, 4.21399188041687, 4.218879699707031, 4.223902463912964, 4.228853464126587, 4.2337517738342285, 4.238607406616211, 4.243449687957764, 4.248307943344116, 4.253157377243042, 4.258017063140869, 4.2628703117370605, 4.267740249633789, 4.272597789764404, 4.277477264404297, 4.282333135604858, 4.287175178527832, 4.292042016983032, 4.296915531158447, 4.301828622817993, 4.3066794872283936, 4.311518430709839, 4.316373348236084, 4.321229696273804, 4.326193332672119, 4.3310558795928955, 4.3358917236328125, 4.340764045715332, 4.345641136169434, 4.35061502456665, 4.355470180511475, 4.3603105545043945, 4.365164279937744, 4.370039463043213, 4.3751513957977295, 4.380008935928345, 4.384862184524536, 4.389731168746948, 4.394588470458984, 4.399504661560059, 4.404900312423706, 4.41025710105896, 4.415340900421143, 4.420210123062134, 4.425162315368652, 4.4301674365997314, 4.4350152015686035, 4.439889192581177, 4.445023536682129, 4.449893951416016, 4.454760789871216, 4.4596099853515625, 4.46448540687561, 4.469344854354858, 4.4741997718811035, 4.4790496826171875, 4.483999967575073, 4.488868951797485, 4.493879318237305, 4.498839616775513, 4.503758907318115, 4.508619070053101, 4.513492822647095, 4.518366813659668, 4.523252487182617, 4.528148412704468, 4.533144950866699, 4.538005828857422, 4.542887210845947, 4.54778528213501, 4.552955865859985, 4.557868003845215, 4.562742471694946, 4.567599534988403, 4.572472333908081, 4.577318429946899, 4.5821826457977295, 4.587029933929443, 4.591904401779175, 4.596773147583008, 4.601682186126709, 4.606554269790649, 4.611388444900513, 4.616290092468262, 4.621189594268799, 4.626148223876953, 4.631061553955078, 4.636098861694336, 4.641063213348389, 4.645941495895386, 4.6507909297943115, 4.655649662017822, 4.660510301589966, 4.66538667678833, 4.670255661010742, 4.675127029418945, 4.679974794387817, 4.684839487075806, 4.689696311950684, 4.694536447525024, 4.6993935108184814, 4.7043702602386475, 4.70923376083374, 4.714093923568726, 4.719251394271851, 4.724088191986084, 4.728938341140747, 4.734242916107178, 4.739209175109863, 4.744062900543213, 4.748925447463989, 4.753769397735596, 4.758610725402832, 4.76348614692688, 4.768336534500122, 4.773189544677734, 4.7780468463897705, 4.782904624938965, 4.787755489349365, 4.792616605758667, 4.797529697418213, 4.802421808242798, 4.8073742389678955, 4.812264919281006, 4.817194223403931, 4.822054386138916, 4.827043294906616, 4.831935167312622, 4.836876153945923, 4.841885328292847, 4.84673810005188, 4.851590633392334, 4.856440782546997, 4.861299753189087, 4.866267919540405, 4.871110916137695, 4.876211404800415, 4.8811750411987305, 4.886150360107422, 4.891072988510132, 4.89596962928772, 4.900881290435791, 4.905729293823242], "average_iteration_time": 0.004905729293823242, "iteration_time_stderr": 5.795766023471455e-06}
{"game": "leduc_poker", "node_count": 9457, "terminal_node_count": 5520, "information_set_count": 1093, "action_count": 6, "player_count": 3, "nature": true, "height": 11, "sparsities": {"action_nodes": 0.9995729658942094, "information_set_actions": 0.9989316239316239, "node_players": 0.0, "level_graphs": 0.9999903881275224, "graph": 0.9998942694027471}, "branching_factor": 2.401828803657607, "setup_time": 1.0718059539794922, "iteration_timestamps": [0.0, 0.007633209228515625, 0.013735771179199219, 0.019846677780151367, 0.026125431060791016, 0.032274484634399414, 0.03840780258178711, 0.0447239875793457, 0.05085277557373047, 0.05695939064025879, 0.06353926658630371, 0.06963968276977539, 0.07577967643737793, 0.08188915252685547, 0.0879976749420166, 0.0941164493560791, 0.10035490989685059, 0.10701870918273926, 0.11350655555725098, 0.11984515190124512, 0.12625575065612793, 0.13261675834655762, 0.13896918296813965, 0.14532136917114258, 0.15170717239379883, 0.1580665111541748, 0.16442036628723145, 0.1708078384399414, 0.1771702766418457, 0.1835174560546875, 0.18988728523254395, 0.19627165794372559, 0.20264172554016113, 0.20918989181518555, 0.21572136878967285, 0.22209525108337402, 0.2284832000732422, 0.23482227325439453, 0.24117350578308105, 0.2476968765258789, 0.2540550231933594, 0.26051974296569824, 0.26714205741882324, 0.27323102951049805, 0.2798745632171631, 0.2867870330810547, 0.29314231872558594, 0.29949259757995605, 0.3059194087982178, 0.3123805522918701, 0.318767786026001, 0.3253600597381592, 0.33170294761657715, 0.33806443214416504, 0.34462618827819824, 0.3509852886199951, 0.35730671882629395, 0.3637821674346924, 0.37039971351623535, 0.37673211097717285, 0.3831148147583008, 0.389477014541626, 0.39582157135009766, 0.4021790027618408, 0.4085230827331543, 0.4150362014770508, 0.4214036464691162, 0.42775440216064453, 0.4341733455657959, 0.4405550956726074, 0.447206974029541, 0.45369911193847656, 0.46004796028137207, 0.46649980545043945, 0.47342967987060547, 0.4797837734222412, 0.4861593246459961, 0.49268293380737305, 0.49906063079833984, 0.505420446395874, 0.511765718460083, 0.5182409286499023, 0.5245788097381592, 0.5310392379760742, 0.5375065803527832, 0.5438511371612549, 0.5502357482910156, 0.556565523147583, 0.5629503726959229, 0.5692746639251709, 0.5756504535675049, 0.5820038318634033, 0.5883285999298096, 0.5946865081787109, 0.6010754108428955, 0.6074535846710205, 0.6140785217285156, 0.6205670833587646, 0.626901388168335, 0.6332719326019287, 0.6397614479064941, 0.6463041305541992, 0.6525058746337891, 0.6585817337036133, 0.6647028923034668, 0.6708011627197266, 0.6770374774932861, 0.6832849979400635, 0.6895992755889893, 0.6966426372528076, 0.7031869888305664, 0.7095606327056885, 0.7164804935455322, 0.7229428291320801, 0.7292888164520264, 0.7356269359588623, 0.741969108581543, 0.7484204769134521, 0.7547640800476074, 0.7611057758331299, 0.7674460411071777, 0.7737843990325928, 0.7801504135131836, 0.7864940166473389, 0.7928483486175537, 0.7992208003997803, 0.8055481910705566, 0.811861515045166, 0.8181958198547363, 0.8246421813964844, 0.830988883972168, 0.8373303413391113, 0.8437085151672363, 0.8500502109527588, 0.8565168380737305, 0.8628451824188232, 0.8691682815551758, 0.8754956722259521, 0.8818328380584717, 0.8881855010986328, 0.8945550918579102, 0.9009068012237549, 0.9072468280792236, 0.913560152053833, 0.9198744297027588, 0.9263153076171875, 0.9326674938201904, 0.9391350746154785, 0.9454951286315918, 0.9518411159515381, 0.958280086517334, 0.9645998477935791, 0.9710052013397217, 0.9778344631195068, 0.9841921329498291, 0.990567684173584, 0.9969358444213867, 1.0033106803894043, 1.009655475616455, 1.0159912109375, 1.022338628768921, 1.0289504528045654, 1.035292148590088, 1.0416285991668701, 1.0479581356048584, 1.0543949604034424, 1.0607233047485352, 1.0670931339263916, 1.0734224319458008, 1.079744577407837, 1.086064100265503, 1.0924241542816162, 1.0987927913665771, 1.1051552295684814, 1.1114916801452637, 1.1181206703186035, 1.1244828701019287, 1.1310913562774658, 1.1374397277832031, 1.1437709331512451, 1.1501028537750244, 1.1566412448883057, 1.1626882553100586, 1.1687507629394531, 1.174818992614746, 1.1808843612670898, 1.186957597732544, 1.1930665969848633, 1.1991674900054932, 1.2052311897277832, 1.2112815380096436, 1.2174479961395264, 1.2238821983337402, 1.230358362197876, 1.2367937564849854, 1.243135929107666, 1.2494573593139648, 1.2557718753814697, 1.262091875076294, 1.2684049606323242, 1.274707555770874, 1.281029462814331, 1.2873632907867432, 1.293710470199585, 1.300206184387207, 1.3070874214172363, 1.3137249946594238, 1.3200745582580566, 1.326383352279663, 1.3327348232269287, 1.3391611576080322, 1.3454878330230713, 1.3518011569976807, 1.3581125736236572, 1.3646214008331299, 1.370926856994629, 1.3772854804992676, 1.3835797309875488, 1.389875888824463, 1.396336555480957, 1.4027667045593262, 1.4090754985809326, 1.4154062271118164, 1.4217438697814941, 1.4280331134796143, 1.4343421459197998, 1.4407763481140137, 1.4473974704742432, 1.4537115097045898, 1.4600415229797363, 1.466400146484375, 1.4727120399475098, 1.4790315628051758, 1.4854824542999268, 1.4918031692504883, 1.4981281757354736, 1.504408836364746, 1.5107324123382568, 1.517066478729248, 1.5234315395355225, 1.5297553539276123, 1.536081314086914, 1.5424981117248535, 1.548809289932251, 1.5551416873931885, 1.5614991188049316, 1.5678324699401855, 1.5741636753082275, 1.5804741382598877, 1.586775302886963, 1.5931038856506348, 1.5994157791137695, 1.6057162284851074, 1.612009048461914, 1.6183149814605713, 1.6248676776885986, 1.631195068359375, 1.6375021934509277, 1.6439573764801025, 1.6503112316131592, 1.6565961837768555, 1.66290283203125, 1.6691985130310059, 1.6756689548492432, 1.681957483291626, 1.6882905960083008, 1.6946125030517578, 1.7010307312011719, 1.7076754570007324, 1.7141733169555664, 1.721158504486084, 1.7277164459228516, 1.7340717315673828, 1.7404093742370605, 1.7468435764312744, 1.753143310546875, 1.7594561576843262, 1.765747308731079, 1.7720563411712646, 1.778381109237671, 1.7848236560821533, 1.7911109924316406, 1.7974343299865723, 1.8037397861480713, 1.8100616931915283, 1.8165395259857178, 1.8228659629821777, 1.8291621208190918, 1.8354945182800293, 1.841796636581421, 1.849043846130371, 1.855057954788208, 1.86110258102417, 1.8671660423278809, 1.873394250869751, 1.8794655799865723, 1.8854966163635254, 1.891545057296753, 1.8976116180419922, 1.9036481380462646, 1.9097154140472412, 1.915766716003418, 1.921844720840454, 1.9279181957244873, 1.9339878559112549, 1.9400129318237305, 1.946268081665039, 1.9524941444396973, 1.9586009979248047, 1.964665412902832, 1.9720909595489502, 1.9795877933502197, 1.9856557846069336, 1.9916980266571045, 1.9977197647094727, 2.0037217140197754, 2.009700059890747, 2.0156798362731934, 2.0216727256774902, 2.0276618003845215, 2.033655881881714, 2.039639949798584, 2.045626163482666, 2.051496982574463, 2.0575530529022217, 2.0635318756103516, 2.069485664367676, 2.075467824935913, 2.0814576148986816, 2.0874550342559814, 2.0934224128723145, 2.099417209625244, 2.1053788661956787, 2.1113228797912598, 2.1172897815704346, 2.1236603260040283, 2.1300504207611084, 2.136291027069092, 2.1426069736480713, 2.148629903793335, 2.1561169624328613, 2.162214994430542, 2.1682074069976807, 2.1741743087768555, 2.180126905441284, 2.186100721359253, 2.1920883655548096, 2.1980838775634766, 2.2041046619415283, 2.210073709487915, 2.216054916381836, 2.2220287322998047, 2.228623867034912, 2.2347824573516846, 2.2407963275909424, 2.24674654006958, 2.252749443054199, 2.2587175369262695, 2.264798641204834, 2.270897150039673, 2.2768571376800537, 2.2843081951141357, 2.2907090187072754, 2.296736478805542, 2.302748918533325, 2.308743715286255, 2.314746856689453, 2.320727825164795, 2.326687812805176, 2.3326616287231445, 2.3386852741241455, 2.344613790512085, 2.3505985736846924, 2.3565783500671387, 2.3625640869140625, 2.3686575889587402, 2.3747470378875732, 2.3809897899627686, 2.386981248855591, 2.3929567337036133, 2.400397777557373, 2.4066240787506104, 2.4126181602478027, 2.418632984161377, 2.4246556758880615, 2.4306468963623047, 2.436643600463867, 2.4426159858703613, 2.4492855072021484, 2.455268383026123, 2.461275100708008, 2.4672791957855225, 2.4734251499176025, 2.4794023036956787, 2.4853761196136475, 2.491300582885742, 2.4972875118255615, 2.5032687187194824, 2.5092360973358154, 2.515228271484375, 2.5212209224700928, 2.5271825790405273, 2.5331814289093018, 2.539151668548584, 2.545112133026123, 2.551102638244629, 2.55706524848938, 2.5630362033843994, 2.56903076171875, 2.575099468231201, 2.581047534942627, 2.587038516998291, 2.59299898147583, 2.598978042602539, 2.60495662689209, 2.610924243927002, 2.6168737411499023, 2.6228556632995605, 2.6288421154022217, 2.634899854660034, 2.640904426574707, 2.646895170211792, 2.652846336364746, 2.6588220596313477, 2.6648108959198, 2.670872449874878, 2.677016019821167, 2.6829824447631836, 2.6889760494232178, 2.6949429512023926, 2.7009265422821045, 2.7068965435028076, 2.7128679752349854, 2.718858242034912, 2.7248001098632812, 2.7307868003845215, 2.736787796020508, 2.7427704334259033, 2.7487707138061523, 2.754753589630127, 2.760723114013672, 2.766679525375366, 2.7741167545318604, 2.78021502494812, 2.7862093448638916, 2.792193651199341, 2.7981786727905273, 2.80417537689209, 2.810138463973999, 2.8160932064056396, 2.822056293487549, 2.828005790710449, 2.833977460861206, 2.8399527072906494, 2.8459389209747314, 2.8519091606140137, 2.857905387878418, 2.8639559745788574, 2.8699164390563965, 2.8758819103240967, 2.8819758892059326, 2.887934684753418, 2.8939216136932373, 2.900383710861206, 2.9066317081451416, 2.912684440612793, 2.9187257289886475, 2.9247283935546875, 2.930816888809204, 2.9367825984954834, 2.942808151245117, 2.9488320350646973, 2.95487117767334, 2.9608874320983887, 2.9669182300567627, 2.973120927810669, 2.979210615158081, 2.9853129386901855, 2.991295576095581, 2.9972851276397705, 3.003291368484497, 3.0093002319335938, 3.015289783477783, 3.0212771892547607, 3.0272719860076904, 3.033242702484131, 3.0392472743988037, 3.04520845413208, 3.051236152648926, 3.0572879314422607, 3.0633039474487305, 3.0693318843841553, 3.075345754623413, 3.0817158222198486, 3.0878257751464844, 3.0938332080841064, 3.099898099899292, 3.1058998107910156, 3.111900806427002, 3.1179215908050537, 3.123936653137207, 3.1299290657043457, 3.1359314918518066, 3.141927480697632, 3.147951602935791, 3.1540074348449707, 3.1599957942962646, 3.1660423278808594, 3.1720523834228516, 3.1780707836151123, 3.184101104736328, 3.1902194023132324, 3.19620943069458, 3.2022156715393066, 3.2082695960998535, 3.214470624923706, 3.2204716205596924, 3.2265026569366455, 3.2325501441955566, 3.2391645908355713, 3.2454419136047363, 3.2514843940734863, 3.2575249671936035, 3.2635233402252197, 3.2695295810699463, 3.2755353450775146, 3.281553030014038, 3.2875747680664062, 3.2937164306640625, 3.299765110015869, 3.3074069023132324, 3.3141696453094482, 3.321352481842041, 3.3273355960845947, 3.333366632461548, 3.3395087718963623, 3.3456978797912598, 3.3517093658447266, 3.357732057571411, 3.3637101650238037, 3.3697237968444824, 3.3759405612945557, 3.382265567779541, 3.3885891437530518, 3.3948986530303955, 3.40126633644104, 3.4075570106506348, 3.413820266723633, 3.419830083847046, 3.4268884658813477, 3.4328908920288086, 3.438899278640747, 3.444953680038452, 3.4517035484313965, 3.45798397064209, 3.4642577171325684, 3.470533609390259, 3.476789712905884, 3.4828572273254395, 3.488891124725342, 3.4949169158935547, 3.501009225845337, 3.507171392440796, 3.513200044631958, 3.519242763519287, 3.5261781215667725, 3.5321805477142334, 3.5381829738616943, 3.544175624847412, 3.550161123275757, 3.556157112121582, 3.5621652603149414, 3.568157434463501, 3.5741469860076904, 3.5801074504852295, 3.5861055850982666, 3.5921404361724854, 3.598099946975708, 3.604072332382202, 3.610154628753662, 3.616177558898926, 3.622180938720703, 3.6281888484954834, 3.6341679096221924, 3.6401278972625732, 3.646106719970703, 3.6520824432373047, 3.6580917835235596, 3.6640729904174805, 3.670074224472046, 3.6760783195495605, 3.682091474533081, 3.6880862712860107, 3.69407320022583, 3.7000911235809326, 3.7060844898223877, 3.712162733078003, 3.718137264251709, 3.724149465560913, 3.7301599979400635, 3.7361807823181152, 3.7421882152557373, 3.7481656074523926, 3.7541656494140625, 3.760164976119995, 3.766162157058716, 3.7721803188323975, 3.778182029724121, 3.7841923236846924, 3.790195941925049, 3.7961785793304443, 3.8021721839904785, 3.8081612586975098, 3.81424617767334, 3.8202309608459473, 3.826256513595581, 3.8322572708129883, 3.838253974914551, 3.8442628383636475, 3.850254774093628, 3.8562417030334473, 3.862222671508789, 3.868222713470459, 3.8741936683654785, 3.8802030086517334, 3.8862125873565674, 3.8922040462493896, 3.898210287094116, 3.9042136669158936, 3.9102017879486084, 3.916334629058838, 3.9223484992980957, 3.928340196609497, 3.934321403503418, 3.940322160720825, 3.946316957473755, 3.9523496627807617, 3.958343744277954, 3.9643137454986572, 3.970339059829712, 3.9764902591705322, 3.982478618621826, 3.9884755611419678, 3.9945075511932373, 4.000521898269653, 4.006512880325317, 4.012502193450928, 4.018838405609131, 4.02481746673584, 4.030789852142334, 4.038406133651733, 4.044389724731445, 4.050389766693115, 4.0563414096832275, 4.062299966812134, 4.068264007568359, 4.074223279953003, 4.080211639404297, 4.0861804485321045, 4.092146873474121, 4.098142623901367, 4.104116201400757, 4.110090255737305, 4.116105318069458, 4.1222429275512695, 4.128195285797119, 4.134162902832031, 4.140115976333618, 4.146064519882202, 4.152027130126953, 4.157986164093018, 4.163995981216431, 4.169974327087402, 4.175955533981323, 4.181915283203125, 4.187895059585571, 4.19385027885437, 4.1998138427734375, 4.205822229385376, 4.211794137954712, 4.217808961868286, 4.223884582519531, 4.2298383712768555, 4.23579216003418, 4.2417826652526855, 4.247761964797974, 4.253717660903931, 4.259701251983643, 4.265664577484131, 4.271644592285156, 4.277632236480713, 4.283609628677368, 4.289581537246704, 4.295533657073975, 4.301506280899048, 4.3074791431427, 4.313472270965576, 4.31951117515564, 4.325610160827637, 4.3316309452056885, 4.337655544281006, 4.343605041503906, 4.349589109420776, 4.355554580688477, 4.361524820327759, 4.367481708526611, 4.37347412109375, 4.379603862762451, 4.3856048583984375, 4.391592741012573, 4.397563695907593, 4.40355372428894, 4.409541130065918, 4.41557502746582, 4.421583414077759, 4.42768120765686, 4.433680057525635, 4.439645528793335, 4.4456822872161865, 4.45235276222229, 4.458374261856079, 4.464353322982788, 4.470317363739014, 4.476286888122559, 4.482296943664551, 4.489735126495361, 4.495745420455933, 4.501749277114868, 4.5076985359191895, 4.5139241218566895, 4.51999306678772, 4.5259788036346436, 4.532145261764526, 4.538127183914185, 4.544083595275879, 4.550079822540283, 4.556074142456055, 4.562057256698608, 4.568050861358643, 4.5740227699279785, 4.579986095428467, 4.585985898971558, 4.593216419219971, 4.5992677211761475, 4.60529088973999, 4.6112189292907715, 4.617199659347534, 4.623207330703735, 4.629205942153931, 4.635266542434692, 4.641229152679443, 4.647196531295776, 4.653179168701172, 4.659181356430054, 4.665151119232178, 4.671137571334839, 4.6771559715271, 4.683139085769653, 4.689104080200195, 4.6965532302856445, 4.702556133270264, 4.70853590965271, 4.714591026306152, 4.720606565475464, 4.7265613079071045, 4.732583045959473, 4.738705158233643, 4.744715452194214, 4.750715970993042, 4.756728172302246, 4.762718200683594, 4.768696546554565, 4.774651527404785, 4.780590772628784, 4.786597490310669, 4.792573690414429, 4.798590421676636, 4.80453634262085, 4.810522079467773, 4.8165366649627686, 4.822550058364868, 4.828531265258789, 4.83450722694397, 4.8406171798706055, 4.846590042114258, 4.852553367614746, 4.858542442321777, 4.864537715911865, 4.8705220222473145, 4.876506805419922, 4.882497787475586, 4.888463497161865, 4.894452333450317, 4.901724338531494, 4.9077112674713135, 4.913686275482178, 4.9197633266448975, 4.925750494003296, 4.932313680648804, 4.9383087158203125, 4.944406270980835, 4.950383424758911, 4.956356525421143, 4.9623236656188965, 4.968335866928101, 4.9746575355529785, 4.980635404586792, 4.986619472503662, 4.992601156234741, 4.998804569244385, 5.005039215087891, 5.011023998260498, 5.0175299644470215, 5.023545742034912, 5.029980421066284, 5.036025762557983, 5.0420238971710205, 5.048164367675781, 5.054158687591553, 5.060141563415527, 5.066119432449341, 5.072049140930176, 5.078021764755249, 5.084009647369385, 5.089994192123413, 5.0959861278533936, 5.102429151535034, 5.108605861663818, 5.115155220031738, 5.1212358474731445, 5.12738823890686, 5.133501768112183, 5.139512538909912, 5.1454973220825195, 5.1516432762146, 5.157626152038574, 5.163611650466919, 5.169612646102905, 5.1755993366241455, 5.181578874588013, 5.187559604644775, 5.193633079528809, 5.199653387069702, 5.205645322799683, 5.211633205413818, 5.217649459838867, 5.223684310913086, 5.22962498664856, 5.235592842102051, 5.241582870483398, 5.247592210769653, 5.253738880157471, 5.259758472442627, 5.265756845474243, 5.271711826324463, 5.277676105499268, 5.28364109992981, 5.289611339569092, 5.295670747756958, 5.301665782928467, 5.307680130004883, 5.313648462295532, 5.319702625274658, 5.325658321380615, 5.331650733947754, 5.337656497955322, 5.343639373779297, 5.349631309509277, 5.355733394622803, 5.361701250076294, 5.367695093154907, 5.3736889362335205, 5.379854917526245, 5.385843515396118, 5.39184308052063, 5.39780855178833, 5.403797388076782, 5.409788370132446, 5.4158034324646, 5.42180323600769, 5.427785873413086, 5.433769702911377, 5.439758777618408, 5.445741176605225, 5.452131748199463, 5.458209037780762, 5.464198112487793, 5.470162868499756, 5.476168632507324, 5.48217511177063, 5.488149881362915, 5.49412989616394, 5.500099420547485, 5.50606369972229, 5.5120649337768555, 5.518090724945068, 5.524115085601807, 5.53010106086731, 5.536090850830078, 5.54205584526062, 5.548041820526123, 5.5540077686309814, 5.560107707977295, 5.566075563430786, 5.572064638137817, 5.57806658744812, 5.584057331085205, 5.5900349617004395, 5.596017122268677, 5.602019548416138, 5.607991456985474, 5.6140241622924805, 5.620096921920776, 5.626060962677002, 5.632065296173096, 5.638035297393799, 5.644041061401367, 5.650004148483276, 5.655984163284302, 5.662078619003296, 5.668042421340942, 5.674015760421753, 5.679990768432617, 5.685981273651123, 5.6919472217559814, 5.6979217529296875, 5.704488277435303, 5.710474967956543, 5.716477394104004, 5.7224931716918945, 5.728497266769409, 5.734480142593384, 5.740455865859985, 5.746474027633667, 5.753075122833252, 5.759502410888672, 5.766022682189941, 5.77236533164978, 5.778704404830933, 5.785043716430664, 5.7913899421691895, 5.797735691070557, 5.804086685180664, 5.810425758361816, 5.816763639450073, 5.82310938835144, 5.829437971115112, 5.835761308670044, 5.8421080112457275, 5.848451137542725, 5.854985475540161, 5.861432075500488, 5.86776876449585, 5.874215602874756, 5.880558729171753, 5.886878967285156, 5.8932204246521, 5.899585723876953, 5.906562805175781, 5.913054466247559, 5.919432878494263, 5.9257652759552, 5.932147979736328, 5.9384765625, 5.944837808609009, 5.951200485229492, 5.957659959793091, 5.964033126831055, 5.971416711807251, 5.9785521030426025, 5.985114097595215, 5.991453409194946, 5.99780797958374, 6.004189491271973, 6.010511636734009, 6.016863584518433, 6.02325439453125, 6.0296056270599365, 6.0359838008880615, 6.042329788208008, 6.048670053482056, 6.055402040481567, 6.061769485473633, 6.06870698928833, 6.075098037719727, 6.081653594970703, 6.0881617069244385, 6.094695329666138, 6.101047515869141, 6.10738205909729, 6.113730430603027, 6.120078802108765, 6.1263933181762695, 6.1327574253082275, 6.139108419418335, 6.145487070083618, 6.151869773864746, 6.158208847045898, 6.164562702178955, 6.1709675788879395, 6.177573204040527], "average_iteration_time": 0.006177573204040527, "iteration_time_stderr": 8.377881073345684e-06}
{"game": "liars_dice", "node_count": 294883, "terminal_node_count": 147420, "information_set_count": 24583, "action_count": 13, "player_count": 3, "nature": true, "height": 15, "sparsities": {"action_nodes": 0.999979652947101, "information_set_actions": 0.9999593098958334, "node_players": 0.0, "level_graphs": 0.9999997739224011, "graph": 0.9999966088360169}, "branching_factor": 1.9997016200674067, "setup_time": 33.66811203956604, "iteration_timestamps": [0.0, 0.012204647064208984, 0.020747900009155273, 0.02940654754638672, 0.03805232048034668, 0.046572208404541016, 0.055164337158203125, 0.06373023986816406, 0.07231497764587402, 0.08091235160827637, 0.0895535945892334, 0.09820365905761719, 0.1067960262298584, 0.11536049842834473, 0.12395477294921875, 0.13257455825805664, 0.141249418258667, 0.1499013900756836, 0.15856146812438965, 0.16717219352722168, 0.17562103271484375, 0.18404388427734375, 0.1924889087677002, 0.2009122371673584, 0.2093517780303955, 0.21779346466064453, 0.22623276710510254, 0.23468828201293945, 0.2431654930114746, 0.25159406661987305, 0.26018762588500977, 0.2686903476715088, 0.27742528915405273, 0.28690576553344727, 0.29543328285217285, 0.30390453338623047, 0.31237316131591797, 0.32084107398986816, 0.32930731773376465, 0.3377399444580078, 0.3462066650390625, 0.35465407371520996, 0.3631141185760498, 0.3721647262573242, 0.3812906742095947, 0.38979482650756836, 0.3982999324798584, 0.40679216384887695, 0.41526126861572266, 0.42374467849731445, 0.4322054386138916, 0.4406721591949463, 0.4491438865661621, 0.45774292945861816, 0.46631598472595215, 0.4753298759460449, 0.4840829372406006, 0.4926412105560303, 0.5012271404266357, 0.5098164081573486, 0.5184116363525391, 0.5274019241333008, 0.5363736152648926, 0.5458879470825195, 0.5546236038208008, 0.5631606578826904, 0.5716967582702637, 0.5802712440490723, 0.5888514518737793, 0.5974271297454834, 0.6062946319580078, 0.6148645877838135, 0.6234340667724609, 0.6320745944976807, 0.6406638622283936, 0.6492781639099121, 0.6578786373138428, 0.6664724349975586, 0.6750485897064209, 0.6836531162261963, 0.6922206878662109, 0.700803279876709, 0.7094032764434814, 0.717991828918457, 0.7265796661376953, 0.735166072845459, 0.7440388202667236, 0.7528119087219238, 0.7614107131958008, 0.7699863910675049, 0.7785470485687256, 0.7870974540710449, 0.7955632209777832, 0.8040313720703125, 0.812471866607666, 0.8209493160247803, 0.8294413089752197, 0.8379292488098145, 0.8464393615722656, 0.8549516201019287, 0.863440752029419, 0.8719305992126465, 0.8804163932800293, 0.8888664245605469, 0.8973572254180908, 0.9058470726013184, 0.9143116474151611, 0.9227924346923828, 0.9312896728515625, 0.9397866725921631, 0.9482808113098145, 0.9567797183990479, 0.965402364730835, 0.9739558696746826, 0.9825656414031982, 0.9911937713623047, 0.999769926071167, 1.008392095565796, 1.0169782638549805, 1.0255498886108398, 1.0341308116912842, 1.042734146118164, 1.0512728691101074, 1.0597453117370605, 1.0682339668273926, 1.0767109394073486, 1.0852134227752686, 1.093757152557373, 1.1022682189941406, 1.1107456684112549, 1.119236946105957, 1.1277356147766113, 1.1362335681915283, 1.1447274684906006, 1.1532139778137207, 1.1617193222045898, 1.170215129852295, 1.1790046691894531, 1.187936782836914, 1.1971681118011475, 1.205655813217163, 1.2141542434692383, 1.2226355075836182, 1.231095314025879, 1.2395861148834229, 1.248143196105957, 1.2575104236602783, 1.266787052154541, 1.2752964496612549, 1.2837750911712646, 1.2922892570495605, 1.3007583618164062, 1.3092143535614014, 1.3177247047424316, 1.326190710067749, 1.3346343040466309, 1.34312105178833, 1.351630687713623, 1.3601083755493164, 1.3685956001281738, 1.3770246505737305, 1.3854682445526123, 1.3939528465270996, 1.4023935794830322, 1.4108397960662842, 1.419323444366455, 1.4277546405792236, 1.4362010955810547, 1.4446392059326172, 1.4530518054962158, 1.4614989757537842, 1.4699640274047852, 1.4784140586853027, 1.4868502616882324, 1.4952831268310547, 1.5037167072296143, 1.512162446975708, 1.5205790996551514, 1.5289909839630127, 1.5374133586883545, 1.5458471775054932, 1.554286241531372, 1.562718152999878, 1.57118558883667, 1.5796189308166504, 1.5880444049835205, 1.596489667892456, 1.6049039363861084, 1.6133689880371094, 1.6218106746673584, 1.6302719116210938, 1.638700008392334, 1.6471788883209229, 1.6556098461151123, 1.6640701293945312, 1.6724815368652344, 1.6809031963348389, 1.6893301010131836, 1.6977784633636475, 1.7061982154846191, 1.7146666049957275, 1.7230830192565918, 1.731576919555664, 1.7404828071594238, 1.7490897178649902, 1.757523775100708, 1.7659380435943604, 1.7743608951568604, 1.7827975749969482, 1.7912297248840332, 1.7996470928192139, 1.808079481124878, 1.8165457248687744, 1.824979543685913, 1.833404302597046, 1.8418512344360352, 1.850290060043335, 1.858691692352295, 1.867518424987793, 1.8773505687713623, 1.88594388961792, 1.8943736553192139, 1.9028029441833496, 1.9112553596496582, 1.9196653366088867, 1.928138256072998, 1.9365696907043457, 1.944993495941162, 1.9534547328948975, 1.9618637561798096, 1.9702937602996826, 1.9787225723266602, 1.987182855606079, 1.9955909252166748, 2.0039825439453125, 2.012399196624756, 2.0208375453948975, 2.029304265975952, 2.0377233028411865, 2.046149492263794, 2.0545711517333984, 2.062946081161499, 2.07136607170105, 2.0798120498657227, 2.088231086730957, 2.096662998199463, 2.105104446411133, 2.113558292388916, 2.121920108795166, 2.1303939819335938, 2.1388373374938965, 2.1472723484039307, 2.155672073364258, 2.164071559906006, 2.1725056171417236, 2.1809160709381104, 2.1893537044525146, 2.1977977752685547, 2.206271171569824, 2.2146880626678467, 2.223128080368042, 2.2316055297851562, 2.24000883102417, 2.2484023571014404, 2.25683856010437, 2.265268325805664, 2.2736780643463135, 2.2821362018585205, 2.2905585765838623, 2.2989933490753174, 2.307365894317627, 2.3157835006713867, 2.324221134185791, 2.3326659202575684, 2.341087579727173, 2.3495030403137207, 2.3579261302948, 2.366328239440918, 2.3747622966766357, 2.38320255279541, 2.391637086868286, 2.4000210762023926, 2.4084670543670654, 2.416895866394043, 2.4253296852111816, 2.4337873458862305, 2.442234754562378, 2.4506824016571045, 2.459120988845825, 2.467564105987549, 2.47597336769104, 2.484934091567993, 2.49392032623291, 2.5026166439056396, 2.511274814605713, 2.5197606086730957, 2.5281848907470703, 2.536588430404663, 2.545018434524536, 2.553443431854248, 2.561870574951172, 2.570286750793457, 2.578686475753784, 2.5871031284332275, 2.5954976081848145, 2.60390043258667, 2.6123249530792236, 2.620750665664673, 2.6291937828063965, 2.6376075744628906, 2.646024703979492, 2.654444456100464, 2.662868022918701, 2.6712982654571533, 2.679710865020752, 2.6881582736968994, 2.6965818405151367, 2.704989433288574, 2.7134149074554443, 2.7218494415283203, 2.730283498764038, 2.738785982131958, 2.747424840927124, 2.755845069885254, 2.7642815113067627, 2.772681713104248, 2.7811145782470703, 2.789520025253296, 2.797922134399414, 2.806347608566284, 2.814767599105835, 2.8231987953186035, 2.831639289855957, 2.840062379837036, 2.8498780727386475, 2.8586626052856445, 2.8672938346862793, 2.87576961517334, 2.884174108505249, 2.892612934112549, 2.901021718978882, 2.9094581604003906, 2.9178857803344727, 2.9263033866882324, 2.9347214698791504, 2.9431819915771484, 2.951613664627075, 2.960034132003784, 2.968465566635132, 2.9768967628479004, 2.9853243827819824, 2.9937551021575928, 3.0021536350250244, 3.010544538497925, 3.018956422805786, 3.0273966789245605, 3.035814046859741, 3.0442698001861572, 3.0526959896087646, 3.0611298084259033, 3.069535255432129, 3.0779740810394287, 3.086374282836914, 3.0948128700256348, 3.1032605171203613, 3.111685276031494, 3.1201212406158447, 3.1285502910614014, 3.136956214904785, 3.145691156387329, 3.1541242599487305, 3.1625351905822754, 3.1709706783294678, 3.1793971061706543, 3.1878609657287598, 3.1963467597961426, 3.2047934532165527, 3.213229179382324, 3.2216861248016357, 3.230172634124756, 3.238598346710205, 3.2470784187316895, 3.255505084991455, 3.263932228088379, 3.272308588027954, 3.280775785446167, 3.2892210483551025, 3.2981369495391846, 3.3065240383148193, 3.314960479736328, 3.323416233062744, 3.3318471908569336, 3.3402652740478516, 3.348693370819092, 3.3571577072143555, 3.3655717372894287, 3.3740005493164062, 3.382413625717163, 3.3908634185791016, 3.399319648742676, 3.407775402069092, 3.4161999225616455, 3.424616575241089, 3.432997226715088, 3.441455125808716, 3.4503705501556396, 3.4589576721191406, 3.467578887939453, 3.475985050201416, 3.485844612121582, 3.4941391944885254, 3.5024540424346924, 3.510718822479248, 3.518963575363159, 3.5272316932678223, 3.5354831218719482, 3.5437674522399902, 3.5520265102386475, 3.5602359771728516, 3.5684778690338135, 3.576699733734131, 3.584942102432251, 3.593186140060425, 3.6014633178710938, 3.609724760055542, 3.6179561614990234, 3.6262128353118896, 3.634465217590332, 3.642700433731079, 3.6509530544281006, 3.659184217453003, 3.6674375534057617, 3.67569637298584, 3.6839005947113037, 3.692138433456421, 3.7004215717315674, 3.7086341381073, 3.718050003051758, 3.7291600704193115, 3.737697124481201, 3.7463135719299316, 3.7545666694641113, 3.7628276348114014, 3.771092176437378, 3.779324769973755, 3.7876088619232178, 3.795869827270508, 3.8041343688964844, 3.8123908042907715, 3.8206472396850586, 3.8289296627044678, 3.837167978286743, 3.8454318046569824, 3.8536977767944336, 3.8619494438171387, 3.870217800140381, 3.878467321395874, 3.886702060699463, 3.894974946975708, 3.9032678604125977, 3.911541700363159, 3.919792890548706, 3.9280624389648438, 3.9363183975219727, 3.9445769786834717, 3.952827215194702, 3.9610674381256104, 3.969334840774536, 3.9775805473327637, 3.985853672027588, 3.994131326675415, 4.002453565597534, 4.010742664337158, 4.0189902782440186, 4.027280330657959, 4.035542249679565, 4.043776512145996, 4.0520408153533936, 4.060309410095215, 4.068562030792236, 4.076807498931885, 4.085097312927246, 4.093398094177246, 4.1017045974731445, 4.109945058822632, 4.118259429931641, 4.126540184020996, 4.1347925662994385, 4.143100023269653, 4.151355266571045, 4.159630537033081, 4.167916297912598, 4.176192998886108, 4.184510707855225, 4.192770004272461, 4.201046943664551, 4.209282636642456, 4.217574596405029, 4.225858926773071, 4.234208106994629, 4.242421388626099, 4.250697612762451, 4.25899338722229, 4.2672529220581055, 4.275522947311401, 4.2837629318237305, 4.292027473449707, 4.300307273864746, 4.308561563491821, 4.316819906234741, 4.32511043548584, 4.333412170410156, 4.341691255569458, 4.349939823150635, 4.358209133148193, 4.366466045379639, 4.374734401702881, 4.382978200912476, 4.391277074813843, 4.399553537368774, 4.407807111740112, 4.41610860824585, 4.424374103546143, 4.432615518569946, 4.440890073776245, 4.449174880981445, 4.457451581954956, 4.465712070465088, 4.473963260650635, 4.482279539108276, 4.490548610687256, 4.498840808868408, 4.507157325744629, 4.515397071838379, 4.52367091178894, 4.531957387924194, 4.540226697921753, 4.548543453216553, 4.556792736053467, 4.565098762512207, 4.573359966278076, 4.581629276275635, 4.589905500411987, 4.598177909851074, 4.606479167938232, 4.614773988723755, 4.623054027557373, 4.6313581466674805, 4.639638900756836, 4.6479246616363525, 4.656191110610962, 4.664458751678467, 4.672718048095703, 4.680999755859375, 4.68928599357605, 4.69758415222168, 4.705887317657471, 4.714174270629883, 4.725589275360107, 4.7354443073272705, 4.744218349456787, 4.752604961395264, 4.7608678340911865, 4.769191265106201, 4.777455806732178, 4.785723924636841, 4.793988227844238, 4.802308559417725, 4.810583829879761, 4.818861722946167, 4.827158451080322, 4.835409164428711, 4.843666315078735, 4.851927757263184, 4.860218048095703, 4.868491888046265, 4.876769304275513, 4.885026693344116, 4.893324851989746, 4.901672124862671, 4.90994668006897, 4.918219089508057, 4.926501750946045, 4.934748888015747, 4.9430201053619385, 4.951298713684082, 4.95955491065979, 4.967846632003784, 4.976107358932495, 4.984413385391235, 4.992665529251099, 5.000965595245361, 5.009235382080078, 5.017480850219727, 5.025757789611816, 5.03401255607605, 5.042282581329346, 5.050570964813232, 5.058837890625, 5.067127227783203, 5.075404167175293, 5.083710193634033, 5.091963052749634, 5.100276947021484, 5.108556270599365, 5.1168532371521, 5.125128984451294, 5.133387327194214, 5.1417059898376465, 5.14998459815979, 5.158241510391235, 5.166496515274048, 5.1747658252716064, 5.183048725128174, 5.191332817077637, 5.199629545211792, 5.207888126373291, 5.216171503067017, 5.224459648132324, 5.23271107673645, 5.240982532501221, 5.249290943145752, 5.2575860023498535, 5.265889644622803, 5.27415919303894, 5.282478094100952, 5.290745973587036, 5.299031496047974, 5.307344198226929, 5.315700054168701, 5.324003458023071, 5.332299470901489, 5.340602397918701, 5.348882436752319, 5.357166767120361, 5.365455389022827, 5.373739957809448, 5.382024765014648, 5.3903398513793945, 5.398637056350708, 5.406956911087036, 5.41527247428894, 5.423571348190308, 5.431866645812988, 5.440150737762451, 5.448482275009155, 5.45676851272583, 5.465071439743042, 5.473369598388672, 5.481698751449585, 5.489997148513794, 5.498300790786743, 5.506635665893555, 5.5149476528167725, 5.523251056671143, 5.531546354293823, 5.539827823638916, 5.548149824142456, 5.5564398765563965, 5.5647172927856445, 5.573020696640015, 5.581309080123901, 5.589601755142212, 5.597906112670898, 5.606224060058594, 5.614539623260498, 5.622821807861328, 5.631119012832642, 5.6394202709198, 5.6477086544036865, 5.655977964401245, 5.664297342300415, 5.672589302062988, 5.680867910385132, 5.689180374145508, 5.697514772415161, 5.705819606781006, 5.714124441146851, 5.725588798522949, 5.735512733459473, 5.74435830116272, 5.752714157104492, 5.761005878448486, 5.7692954540252686, 5.777584791183472, 5.785820960998535, 5.794106960296631, 5.802423715591431, 5.8107006549835205, 5.8189826011657715, 5.827263832092285, 5.835564136505127, 5.843842506408691, 5.852148056030273, 5.860527038574219, 5.868797063827515, 5.877102613449097, 5.8853600025177, 5.893651723861694, 5.901945114135742, 5.910207033157349, 5.918514966964722, 5.926803350448608, 5.935081481933594, 5.943357706069946, 5.9516448974609375, 5.959916114807129, 5.968214750289917, 5.976506233215332, 5.984853744506836, 5.993168592453003, 6.001447439193726, 6.009745121002197, 6.018162488937378, 6.0264575481414795, 6.03473687171936, 6.043024778366089, 6.051326274871826, 6.059628963470459, 6.06790828704834, 6.076223373413086, 6.084513425827026, 6.0927934646606445, 6.101106405258179, 6.109440088272095, 6.117759466171265, 6.126059532165527, 6.1343467235565186, 6.142675161361694, 6.150964021682739, 6.159247159957886, 6.167536735534668, 6.175833702087402, 6.184115648269653, 6.192402362823486, 6.200694561004639, 6.209004640579224, 6.217303037643433, 6.225612640380859, 6.2338855266571045, 6.242190361022949, 6.250502824783325, 6.258802890777588, 6.267101049423218, 6.275399684906006, 6.283695697784424, 6.2919909954071045, 6.300347089767456, 6.308666229248047, 6.316958665847778, 6.325282335281372, 6.333644390106201, 6.3419599533081055, 6.350289344787598, 6.358578205108643, 6.366883277893066, 6.375186443328857, 6.383466482162476, 6.39176607131958, 6.4000773429870605, 6.408372640609741, 6.416654348373413, 6.425019264221191, 6.4333250522613525, 6.4416282176971436, 6.449919939041138, 6.45822548866272, 6.46652626991272, 6.4748194217681885, 6.483166456222534, 6.491487979888916, 6.499780178070068, 6.508096218109131, 6.516372203826904, 6.524675607681274, 6.5329694747924805, 6.541261911392212, 6.549532175064087, 6.557820558547974, 6.566113471984863, 6.5744006633758545, 6.582667350769043, 6.590949773788452, 6.599255561828613, 6.607629060745239, 6.615969896316528, 6.624386787414551, 6.632815361022949, 6.641255855560303, 6.649691104888916, 6.658127307891846, 6.666537046432495, 6.6749427318573, 6.683366537094116, 6.6917641162872314, 6.700204610824585, 6.708604335784912, 6.71822190284729, 6.729715585708618, 6.73895525932312, 6.747648000717163, 6.756218910217285, 6.764770269393921, 6.773299694061279, 6.781804800033569, 6.790298700332642, 6.7987589836120605, 6.807250022888184, 6.815736293792725, 6.824193477630615, 6.832647323608398, 6.841085910797119, 6.84952974319458, 6.857965707778931, 6.866403579711914, 6.874850034713745, 6.8833112716674805, 6.891749620437622, 6.900191068649292, 6.908655881881714, 6.917121410369873, 6.925546646118164, 6.9339728355407715, 6.942411422729492, 6.950864791870117, 6.95931339263916, 6.967748403549194, 6.976213216781616, 6.984670162200928, 6.993124485015869, 7.001592397689819, 7.010039567947388, 7.018480539321899, 7.026931047439575, 7.035386800765991, 7.04387640953064, 7.05233907699585, 7.060828685760498, 7.0692760944366455, 7.077739238739014, 7.086191177368164, 7.0946574211120605, 7.103176593780518, 7.111593246459961, 7.120062589645386, 7.128514289855957, 7.137079477310181, 7.145534515380859, 7.153980016708374, 7.1624391078948975, 7.17087197303772, 7.179335117340088, 7.1877968311309814, 7.196255683898926, 7.204744338989258, 7.213196039199829, 7.221672058105469, 7.230128288269043, 7.23860502243042, 7.247040748596191, 7.255496978759766, 7.26399564743042, 7.272467613220215, 7.2809295654296875, 7.289417028427124, 7.297878980636597, 7.306360483169556, 7.3148133754730225, 7.323292255401611, 7.3317553997039795, 7.340218544006348, 7.348673343658447, 7.357139348983765, 7.365577459335327, 7.373997926712036, 7.3824522495269775, 7.390902042388916, 7.3993518352508545, 7.4078216552734375, 7.416278839111328, 7.424735069274902, 7.433178186416626, 7.441631317138672, 7.450046062469482, 7.458522081375122, 7.466982364654541, 7.475449800491333, 7.483938217163086, 7.492396116256714, 7.500860691070557, 7.509349584579468, 7.5178351402282715, 7.526309251785278, 7.534765243530273, 7.54323673248291, 7.551701784133911, 7.560173749923706, 7.56864333152771, 7.577092170715332, 7.585566282272339, 7.594005823135376, 7.602458953857422, 7.610948801040649, 7.619411945343018, 7.6278510093688965, 7.636316776275635, 7.644775867462158, 7.6532392501831055, 7.661679267883301, 7.670141935348511, 7.678587198257446, 7.687014818191528, 7.695472717285156, 7.70392918586731, 7.71239161491394, 7.723550796508789, 7.733827590942383, 7.742739915847778, 7.7513649463653564, 7.759813070297241, 7.76827335357666, 7.776723146438599, 7.785201072692871, 7.793649435043335, 7.8021111488342285, 7.810545921325684, 7.8189873695373535, 7.827441215515137, 7.835903882980347, 7.844347238540649, 7.8527843952178955, 7.86120867729187, 7.869624137878418, 7.878060340881348, 7.886485815048218, 7.8949244022369385, 7.903391599655151, 7.9118287563323975, 7.920278072357178, 7.928747177124023, 7.937187910079956, 7.945632457733154, 7.954071283340454, 7.962491512298584, 7.97091269493103, 7.979341983795166, 7.987812757492065, 7.996271848678589, 8.004736423492432, 8.013158082962036, 8.021597385406494, 8.030046463012695, 8.038496255874634, 8.046930074691772, 8.055367231369019, 8.06379508972168, 8.072243452072144, 8.080683708190918, 8.089144706726074, 8.097631454467773, 8.106107711791992, 8.114522218704224, 8.12299394607544, 8.131454229354858, 8.139907598495483, 8.148335933685303, 8.156786680221558, 8.165257930755615, 8.173733949661255, 8.182164907455444, 8.190587282180786, 8.19901967048645, 8.20750117301941, 8.215946912765503, 8.224395275115967, 8.232856750488281, 8.241322755813599, 8.24978494644165, 8.258246421813965, 8.266694068908691, 8.275171279907227, 8.283505916595459, 8.291844367980957, 8.300215005874634, 8.308640003204346, 8.317063808441162, 8.325482368469238, 8.333890438079834, 8.342315912246704, 8.350764513015747, 8.359189748764038, 8.367600917816162, 8.375996828079224, 8.384417533874512, 8.392843008041382, 8.401263236999512, 8.40968942642212, 8.418112754821777, 8.426533460617065, 8.434953451156616, 8.443320751190186], "average_iteration_time": 0.008443320751190185, "iteration_time_stderr": 9.666148461329871e-06}
{"game": "tic_tac_toe", "node_count": 549946, "terminal_node_count": 255168, "information_set_count": 294778, "action_count": 9, "player_count": 2, "nature": false, "height": 9, "sparsities": {"action_nodes": 0.9999981816396519, "information_set_actions": 0.9999966076165793, "node_players": 0.0, "level_graphs": 0.9999997979603287, "graph": 0.9999981816429583}, "branching_factor": 1.8656243003209194, "setup_time": 61.20885252952576, "iteration_timestamps": [0.0, 0.00909423828125, 0.015111684799194336, 0.021959781646728516, 0.028794288635253906, 0.03556180000305176, 0.04236483573913574, 0.04915189743041992, 0.05595707893371582, 0.06280684471130371, 0.06968569755554199, 0.07645750045776367, 0.08337855339050293, 0.09075546264648438, 0.09758520126342773, 0.10440444946289062, 0.11122703552246094, 0.1180582046508789, 0.1248633861541748, 0.1316518783569336, 0.1384730339050293, 0.1452808380126953, 0.15209579467773438, 0.1588900089263916, 0.16569972038269043, 0.1724855899810791, 0.17928862571716309, 0.18610143661499023, 0.1940157413482666, 0.2008054256439209, 0.20765137672424316, 0.2144331932067871, 0.22130274772644043, 0.22812175750732422, 0.23497486114501953, 0.2418067455291748, 0.24861860275268555, 0.25545215606689453, 0.26227903366088867, 0.26911401748657227, 0.27594661712646484, 0.282848596572876, 0.28962063789367676, 0.29619383811950684, 0.3026852607727051, 0.3092074394226074, 0.3157322406768799, 0.32220911979675293, 0.328747034072876, 0.3352491855621338, 0.34175944328308105, 0.34826111793518066, 0.3547942638397217, 0.36130642890930176, 0.3678414821624756, 0.3743457794189453, 0.3809163570404053, 0.38745856285095215, 0.39397430419921875, 0.4004826545715332, 0.4070005416870117, 0.4135110378265381, 0.42003774642944336, 0.4265613555908203, 0.43306875228881836, 0.43959665298461914, 0.446120023727417, 0.45264554023742676, 0.45913147926330566, 0.4656710624694824, 0.4721832275390625, 0.47876501083374023, 0.48563432693481445, 0.4922373294830322, 0.4988713264465332, 0.5055005550384521, 0.5121171474456787, 0.5187444686889648, 0.5253753662109375, 0.5319299697875977, 0.5384280681610107, 0.5449438095092773, 0.551483154296875, 0.557976245880127, 0.5645008087158203, 0.5710098743438721, 0.5775649547576904, 0.5842952728271484, 0.5910217761993408, 0.5976870059967041, 0.6043179035186768, 0.6109249591827393, 0.6175570487976074, 0.6240930557250977, 0.6306381225585938, 0.6371176242828369, 0.6436519622802734, 0.650155782699585, 0.6566898822784424, 0.6631982326507568, 0.6697430610656738, 0.6762285232543945, 0.6829648017883301, 0.6894955635070801, 0.6960206031799316, 0.7025275230407715, 0.709040641784668, 0.7155718803405762, 0.7220990657806396, 0.7286081314086914, 0.7351486682891846, 0.7416775226593018, 0.7481880187988281, 0.7547028064727783, 0.7612476348876953, 0.7677562236785889, 0.7743070125579834, 0.7808756828308105, 0.7874414920806885, 0.7938845157623291, 0.8004148006439209, 0.8069295883178711, 0.8134562969207764, 0.8199875354766846, 0.8264954090118408, 0.8330013751983643, 0.839540958404541, 0.8460609912872314, 0.8526022434234619, 0.8591127395629883, 0.8656530380249023, 0.8721480369567871, 0.8787169456481934, 0.8851957321166992, 0.8917863368988037, 0.8982765674591064, 0.9048135280609131, 0.9113306999206543, 0.9178645610809326, 0.9243500232696533, 0.93086838722229, 0.937387228012085, 0.9438984394073486, 0.950390100479126, 0.9569246768951416, 0.9634368419647217, 0.9699568748474121, 0.9764847755432129, 0.983029842376709, 0.9898812770843506, 0.9964888095855713, 1.003084659576416, 1.0097324848175049, 1.016343116760254, 1.0229039192199707, 1.0293762683868408, 1.0359225273132324, 1.0424208641052246, 1.0489435195922852, 1.0554687976837158, 1.0620002746582031, 1.0685160160064697, 1.0750558376312256, 1.0817644596099854, 1.0890448093414307, 1.0958497524261475, 1.1024422645568848, 1.1089017391204834, 1.1153810024261475, 1.1219091415405273, 1.128432273864746, 1.134948492050171, 1.1414871215820312, 1.147979974746704, 1.1545207500457764, 1.1610264778137207, 1.1675760746002197, 1.1740975379943848, 1.1807451248168945, 1.187366247177124, 1.1940338611602783, 1.2006371021270752, 1.207275152206421, 1.2139182090759277, 1.2205586433410645, 1.2271831035614014, 1.2338099479675293, 1.240344762802124, 1.2468743324279785, 1.253408670425415, 1.2599074840545654, 1.2664034366607666, 1.272918939590454, 1.2795331478118896, 1.2861506938934326, 1.2927415370941162, 1.2992088794708252, 1.305722713470459, 1.3122341632843018, 1.3187487125396729, 1.3252613544464111, 1.331775188446045, 1.3383088111877441, 1.3448240756988525, 1.351346492767334, 1.3578264713287354, 1.364387035369873, 1.3709018230438232, 1.3774769306182861, 1.3841710090637207, 1.3908183574676514, 1.3973703384399414, 1.4039251804351807, 1.410548448562622, 1.4172096252441406, 1.4238388538360596, 1.4303677082061768, 1.436845302581787, 1.443385362625122, 1.4498968124389648, 1.4563932418823242, 1.4629137516021729, 1.469414234161377, 1.475931167602539, 1.4824955463409424, 1.4890968799591064, 1.4958672523498535, 1.502469539642334, 1.5089423656463623, 1.515472412109375, 1.5220084190368652, 1.5285255908966064, 1.5350301265716553, 1.5415472984313965, 1.5480523109436035, 1.5545823574066162, 1.5611143112182617, 1.567626714706421, 1.5741300582885742, 1.580693006515503, 1.5872042179107666, 1.594231367111206, 1.600839376449585, 1.6074883937835693, 1.6139707565307617, 1.6204578876495361, 1.6269781589508057, 1.6334636211395264, 1.6399972438812256, 1.6464853286743164, 1.653012990951538, 1.6594948768615723, 1.6660234928131104, 1.672534704208374, 1.6791038513183594, 1.6856129169464111, 1.6921494007110596, 1.6986396312713623, 1.7051372528076172, 1.7116434574127197, 1.7181360721588135, 1.7246336936950684, 1.731158971786499, 1.737663745880127, 1.7441794872283936, 1.7506844997406006, 1.7571961879730225, 1.7637107372283936, 1.7701971530914307, 1.7766814231872559, 1.7832591533660889, 1.7897398471832275, 1.7963120937347412, 1.8028197288513184, 1.8093445301055908, 1.8158495426177979, 1.8223474025726318, 1.8288519382476807, 1.8353657722473145, 1.8418605327606201, 1.8483867645263672, 1.8548824787139893, 1.8613877296447754, 1.8678908348083496, 1.8743901252746582, 1.8809399604797363, 1.8874492645263672, 1.8939907550811768, 1.9005036354064941, 1.9070076942443848, 1.9135143756866455, 1.9200258255004883, 1.9265186786651611, 1.932997226715088, 1.9395089149475098, 1.9460053443908691, 1.9525487422943115, 1.9590270519256592, 1.9655237197875977, 1.972029447555542, 1.9786150455474854, 1.985076904296875, 1.9916377067565918, 1.9983866214752197, 2.004899024963379, 2.0113978385925293, 2.017920970916748, 2.0244011878967285, 2.030914306640625, 2.0374233722686768, 2.043940305709839, 2.05039381980896, 2.0569379329681396, 2.063425302505493, 2.069915294647217, 2.0764358043670654, 2.083066940307617, 2.089885950088501, 2.0966365337371826, 2.103102207183838, 2.109633445739746, 2.1161181926727295, 2.122627019882202, 2.1291160583496094, 2.135646104812622, 2.1421449184417725, 2.148667335510254, 2.1551733016967773, 2.1617043018341064, 2.168175458908081, 2.1747114658355713, 2.181218385696411, 2.187742233276367, 2.194291114807129, 2.2008302211761475, 2.2073471546173096, 2.2138657569885254, 2.2203714847564697, 2.2268829345703125, 2.2333812713623047, 2.239894390106201, 2.2463929653167725, 2.252944231033325, 2.2594075202941895, 2.2659356594085693, 2.272447109222412, 2.279022216796875, 2.2854795455932617, 2.292030096054077, 2.2984917163848877, 2.3049960136413574, 2.311500310897827, 2.317995071411133, 2.3244965076446533, 2.3310351371765137, 2.337512969970703, 2.34403133392334, 2.35054087638855, 2.3570547103881836, 2.3635568618774414, 2.3700973987579346, 2.376605272293091, 2.383173942565918, 2.389676332473755, 2.3962297439575195, 2.4027271270751953, 2.4092414379119873, 2.415757179260254, 2.4222893714904785, 2.4288244247436523, 2.4353275299072266, 2.441831111907959, 2.4483482837677, 2.45483136177063, 2.46134877204895, 2.4678542613983154, 2.47434401512146, 2.4808733463287354, 2.4873976707458496, 2.4939017295837402, 2.500450849533081, 2.506948709487915, 2.513475179672241, 2.5200061798095703, 2.5264925956726074, 2.5329935550689697, 2.539518117904663, 2.546011447906494, 2.552525520324707, 2.5590200424194336, 2.5655455589294434, 2.5720789432525635, 2.5786192417144775, 2.5851364135742188, 2.5916621685028076, 2.598154067993164, 2.6046676635742188, 2.6111676692962646, 2.6176955699920654, 2.6241931915283203, 2.630725383758545, 2.6372296810150146, 2.6437745094299316, 2.650242805480957, 2.6567673683166504, 2.663283348083496, 2.669813632965088, 2.6762847900390625, 2.682825803756714, 2.68929386138916, 2.695814371109009, 2.702291488647461, 2.708827018737793, 2.7153303623199463, 2.7218568325042725, 2.7283332347869873, 2.73484206199646, 2.7413666248321533, 2.747877597808838, 2.754357099533081, 2.7608907222747803, 2.7673861980438232, 2.7739031314849854, 2.7804148197174072, 2.786940097808838, 2.793433427810669, 2.79994797706604, 2.8064146041870117, 2.8129162788391113, 2.819423198699951, 2.8259358406066895, 2.8324177265167236, 2.838918685913086, 2.845435857772827, 2.851975440979004, 2.858461856842041, 2.8649680614471436, 2.871466875076294, 2.877976894378662, 2.8844730854034424, 2.8909783363342285, 2.8974666595458984, 2.9039809703826904, 2.9104723930358887, 2.916991710662842, 2.923474073410034, 2.9300129413604736, 2.936513900756836, 2.943028688430786, 2.9495229721069336, 2.9560353755950928, 2.962545156478882, 2.969057083129883, 2.975583553314209, 2.9820656776428223, 2.9885809421539307, 2.995070457458496, 3.0015869140625, 3.0081074237823486, 3.0146424770355225, 3.021120548248291, 3.027637243270874, 3.0341548919677734, 3.0406553745269775, 3.0471537113189697, 3.0536715984344482, 3.060184955596924, 3.0666756629943848, 3.0731961727142334, 3.0797269344329834, 3.0864322185516357, 3.0934360027313232, 3.0999295711517334, 3.1064326763153076, 3.1129589080810547, 3.119447946548462, 3.1259560585021973, 3.1324563026428223, 3.138981342315674, 3.145477533340454, 3.1519830226898193, 3.158472776412964, 3.165001153945923, 3.171510934829712, 3.1780099868774414, 3.18452525138855, 3.19101619720459, 3.197497606277466, 3.2040114402770996, 3.2105417251586914, 3.2170488834381104, 3.223536729812622, 3.230060577392578, 3.2365834712982178, 3.243129014968872, 3.2496354579925537, 3.256115674972534, 3.262636184692383, 3.2691688537597656, 3.275678873062134, 3.2821805477142334, 3.2887115478515625, 3.295217752456665, 3.3017308712005615, 3.3082690238952637, 3.3147647380828857, 3.321281909942627, 3.3277788162231445, 3.33428955078125, 3.34080171585083, 3.347323179244995, 3.3538217544555664, 3.360344648361206, 3.366848945617676, 3.3733720779418945, 3.379852056503296, 3.3863906860351562, 3.392890214920044, 3.3994038105010986, 3.405900716781616, 3.412402868270874, 3.4188876152038574, 3.4254112243652344, 3.431910276412964, 3.438410758972168, 3.444923162460327, 3.451420545578003, 3.4579155445098877, 3.4644227027893066, 3.4709320068359375, 3.477452039718628, 3.48398494720459, 3.4905025959014893, 3.497013568878174, 3.503537654876709, 3.5100152492523193, 3.5165231227874756, 3.523021697998047, 3.5295355319976807, 3.536018133163452, 3.5425519943237305, 3.5490195751190186, 3.555541515350342, 3.5620126724243164, 3.568535804748535, 3.575031042098999, 3.581535577774048, 3.5880277156829834, 3.59458065032959, 3.6010806560516357, 3.6075966358184814, 3.61411190032959, 3.6206347942352295, 3.6271393299102783, 3.633640766143799, 3.6401419639587402, 3.646667718887329, 3.653160572052002, 3.659677028656006, 3.666165590286255, 3.6726810932159424, 3.679168462753296, 3.6857070922851562, 3.6921966075897217, 3.6987311840057373, 3.7051963806152344, 3.711724281311035, 3.7182462215423584, 3.724771499633789, 3.73126482963562, 3.737765312194824, 3.7442667484283447, 3.7508544921875, 3.7573232650756836, 3.763824701309204, 3.7703161239624023, 3.776846408843994, 3.783355712890625, 3.7898776531219482, 3.7963757514953613, 3.8028647899627686, 3.8093788623809814, 3.815904140472412, 3.8224008083343506, 3.82892107963562, 3.8354218006134033, 3.841956853866577, 3.8484132289886475, 3.854940891265869, 3.861412286758423, 3.867950677871704, 3.8744490146636963, 3.880948543548584, 3.8874237537384033, 3.8939614295959473, 3.9004604816436768, 3.9069507122039795, 3.913440704345703, 3.9199206829071045, 3.92645001411438, 3.93296217918396, 3.939446449279785, 3.9459519386291504, 3.9524197578430176, 3.95892596244812, 3.965419292449951, 3.971935749053955, 3.9784505367279053, 3.984959840774536, 3.9914374351501465, 3.9979476928710938, 4.004417896270752, 4.010913610458374, 4.017410039901733, 4.0239269733428955, 4.030446529388428, 4.036937475204468, 4.043437957763672, 4.0499608516693115, 4.056459665298462, 4.062997102737427, 4.0694990158081055, 4.076020240783691, 4.0825583934783936, 4.089543581008911, 4.096087455749512, 4.10262131690979, 4.109128713607788, 4.115638017654419, 4.122138738632202, 4.128675222396851, 4.135164260864258, 4.1417076587677, 4.148190259933472, 4.15471339225769, 4.161211729049683, 4.167748212814331, 4.174241065979004, 4.1807520389556885, 4.187275171279907, 4.193789482116699, 4.20030403137207, 4.206828594207764, 4.213330268859863, 4.219862937927246, 4.226383686065674, 4.232912302017212, 4.2394022941589355, 4.24594521522522, 4.252430438995361, 4.258942127227783, 4.265441179275513, 4.271956920623779, 4.278449773788452, 4.2849836349487305, 4.2914719581604, 4.297962427139282, 4.304448843002319, 4.310958623886108, 4.317445516586304, 4.323963165283203, 4.330461025238037, 4.3369715213775635, 4.343505620956421, 4.35001540184021, 4.356508731842041, 4.3630430698394775, 4.369551658630371, 4.376039266586304, 4.382585763931274, 4.389086008071899, 4.395583629608154, 4.402112245559692, 4.408598184585571, 4.415101766586304, 4.421618700027466, 4.428128480911255, 4.434654474258423, 4.441160440444946, 4.447659969329834, 4.454169750213623, 4.4607157707214355, 4.467242002487183, 4.473751544952393, 4.4802422523498535, 4.486810922622681, 4.493289947509766, 4.499797582626343, 4.50628399848938, 4.5128278732299805, 4.519336223602295, 4.52582859992981, 4.532339096069336, 4.5388288497924805, 4.545332670211792, 4.551826477050781, 4.558340311050415, 4.564847946166992, 4.57135272026062, 4.577880859375, 4.5844197273254395, 4.59087061882019, 4.597368001937866, 4.603857517242432, 4.610570430755615, 4.618102788925171, 4.6245458126068115, 4.631014108657837, 4.6375343799591064, 4.64400577545166, 4.650498390197754, 4.65697717666626, 4.6634533405303955, 4.669927597045898, 4.676435470581055, 4.68290376663208, 4.689393758773804, 4.695889711380005, 4.702367305755615, 4.708873271942139, 4.71533989906311, 4.721835136413574, 4.728292226791382, 4.734803676605225, 4.7413225173950195, 4.747809171676636, 4.754327058792114, 4.760775804519653, 4.767291784286499, 4.773757696151733, 4.780276298522949, 4.78677773475647, 4.793275356292725, 4.799753427505493, 4.806243658065796, 4.812772989273071, 4.8192267417907715, 4.825747489929199, 4.8322367668151855, 4.838809967041016, 4.845323801040649, 4.8518640995025635, 4.858423471450806, 4.864892482757568, 4.871426582336426, 4.877915859222412, 4.884450912475586, 4.891001224517822, 4.897518873214722, 4.904018878936768, 4.910557746887207, 4.917086601257324, 4.923565626144409, 4.930131673812866, 4.93667459487915, 4.94318413734436, 4.949699640274048, 4.956240653991699, 4.962774991989136, 4.969274520874023, 4.975861549377441, 4.982315301895142, 4.98891019821167, 4.995419263839722, 5.001931428909302, 5.008431434631348, 5.014970779418945, 5.021483421325684, 5.02799391746521, 5.034508466720581, 5.0410356521606445, 5.047577619552612, 5.054101467132568, 5.060637950897217, 5.067286014556885, 5.074032545089722, 5.080673933029175, 5.087384223937988, 5.094398021697998, 5.100918292999268, 5.107449769973755, 5.113969564437866, 5.12068772315979, 5.127343416213989, 5.1339356899261475, 5.140534162521362, 5.147125244140625, 5.1537415981292725, 5.160392761230469, 5.166974782943726, 5.1735875606536865, 5.180155515670776, 5.186836242675781, 5.193320035934448, 5.199864625930786, 5.206397294998169, 5.212899208068848, 5.219426870346069, 5.225929498672485, 5.232459783554077, 5.2389771938323975, 5.245501518249512, 5.252014636993408, 5.258537292480469, 5.265075206756592, 5.271583080291748, 5.278124570846558, 5.2846081256866455, 5.29114294052124, 5.297664403915405, 5.304175615310669, 5.310690879821777, 5.317245960235596, 5.323779344558716, 5.330274820327759, 5.336899042129517, 5.343560457229614, 5.350003242492676, 5.356514930725098, 5.363049268722534, 5.369589567184448, 5.37605094909668, 5.382623910903931, 5.3891050815582275, 5.396239519119263, 5.402716636657715, 5.409202814102173, 5.415719509124756, 5.422242641448975, 5.428744554519653, 5.435427904129028, 5.442068576812744, 5.448709011077881, 5.455352544784546, 5.461979150772095, 5.46860671043396, 5.475238561630249, 5.481904029846191, 5.488548517227173, 5.4951605796813965, 5.5018310546875, 5.508436679840088, 5.515085697174072, 5.521745681762695, 5.528392791748047, 5.535019397735596, 5.541661977767944, 5.548304080963135, 5.554933547973633, 5.561552047729492, 5.568175792694092, 5.574779987335205, 5.5814597606658936, 5.5880959033966064, 5.594758033752441, 5.601375341415405, 5.60801362991333, 5.614650249481201, 5.621301174163818, 5.627946615219116, 5.634606122970581, 5.6413068771362305, 5.647918701171875, 5.654539346694946, 5.661171913146973, 5.667797565460205, 5.67444920539856, 5.681082487106323, 5.687713861465454, 5.694327354431152, 5.70096492767334, 5.7075817584991455, 5.714235067367554, 5.72087025642395, 5.72750997543335, 5.734145879745483, 5.740757703781128, 5.747370004653931, 5.754024982452393, 5.760658025741577, 5.767290115356445, 5.773941516876221, 5.780560731887817, 5.787311792373657, 5.793942928314209, 5.800593852996826, 5.807230234146118, 5.813868045806885, 5.8205342292785645, 5.827157258987427, 5.833797931671143, 5.84042501449585, 5.847102880477905, 5.853722810745239, 5.860361337661743, 5.867007493972778, 5.8736560344696045, 5.880304574966431, 5.886957883834839, 5.893609285354614, 5.900265693664551, 5.906899929046631, 5.9135613441467285, 5.9201881885528564, 5.926857948303223, 5.9335036277771, 5.940146207809448, 5.946778059005737, 5.953438997268677, 5.960120916366577, 5.9667558670043945, 5.973358631134033, 5.980011224746704, 5.986642122268677, 5.993315696716309, 5.999996662139893, 6.006629228591919, 6.013351202011108, 6.020028829574585, 6.026668071746826, 6.033267498016357, 6.039942979812622, 6.046571969985962, 6.053195953369141, 6.0598039627075195, 6.066485166549683, 6.073227405548096, 6.0799560546875, 6.086431264877319, 6.093509674072266, 6.1000261306762695, 6.106543779373169, 6.113052129745483, 6.119572639465332, 6.126065969467163, 6.132558345794678, 6.139089345932007, 6.145595073699951, 6.152091026306152, 6.158611297607422, 6.1651246547698975, 6.171651363372803, 6.178150177001953, 6.1846535205841064, 6.191171884536743, 6.197683572769165, 6.204174757003784, 6.210682153701782, 6.217211961746216, 6.223755359649658, 6.230264663696289, 6.2367517948150635, 6.243277072906494, 6.2497992515563965, 6.256307363510132, 6.262812852859497, 6.269323825836182, 6.275830984115601, 6.282328367233276, 6.288872957229614, 6.295345783233643, 6.301872253417969, 6.308351516723633, 6.3148767948150635, 6.321376085281372, 6.327902793884277, 6.33443546295166, 6.340909481048584, 6.347429990768433, 6.353938817977905, 6.360440731048584, 6.366967439651489, 6.373473644256592, 6.379952669143677, 6.386470556259155, 6.393023252487183, 6.399507284164429, 6.405998945236206, 6.412652969360352, 6.419161796569824, 6.425661325454712, 6.432206869125366, 6.438727378845215, 6.4452502727508545, 6.451799631118774, 6.458284616470337, 6.46481990814209, 6.471308946609497, 6.477797985076904, 6.484339475631714, 6.490872144699097, 6.497389316558838, 6.503894805908203, 6.510383129119873, 6.516889333724976, 6.523394584655762, 6.529902219772339, 6.5364110469818115, 6.542938232421875, 6.549429178237915, 6.555951356887817], "average_iteration_time": 0.006555951356887817, "iteration_time_stderr": 4.322880304476601e-06}
{"game": "tiny_bridge_2p", "node_count": 107129, "terminal_node_count": 53340, "information_set_count": 3613, "action_count": 28, "player_count": 3, "nature": true, "height": 10, "sparsities": {"action_nodes": 0.9998599818909912, "information_set_actions": 0.9997209821428571, "node_players": 0.0, "level_graphs": 0.9999990665546532, "graph": 0.999990665546533}, "branching_factor": 1.9916339772072358, "setup_time": 11.654046058654785, "iteration_timestamps": [0.0, 0.0076410770416259766, 0.013473749160766602, 0.019171953201293945, 0.02484273910522461, 0.030519723892211914, 0.03618144989013672, 0.041884660720825195, 0.04756307601928711, 0.053212642669677734, 0.05884528160095215, 0.06449198722839355, 0.07019400596618652, 0.07583785057067871, 0.08150100708007812, 0.08715605735778809, 0.09294915199279785, 0.09866070747375488, 0.10433530807495117, 0.110137939453125, 0.11577486991882324, 0.12142777442932129, 0.12706732749938965, 0.13271450996398926, 0.1385490894317627, 0.14448833465576172, 0.15015244483947754, 0.15579581260681152, 0.16143488883972168, 0.16709351539611816, 0.17278289794921875, 0.1784346103668213, 0.184098482131958, 0.1897890567779541, 0.1954343318939209, 0.20114850997924805, 0.20679235458374023, 0.21256637573242188, 0.21822619438171387, 0.2238781452178955, 0.22952723503112793, 0.23520469665527344, 0.2408914566040039, 0.24654555320739746, 0.2521955966949463, 0.25784826278686523, 0.26351308822631836, 0.2691531181335449, 0.2748434543609619, 0.28051257133483887, 0.28615689277648926, 0.29179930686950684, 0.2974839210510254, 0.3031487464904785, 0.3087911605834961, 0.3145301342010498, 0.3201906681060791, 0.32585835456848145, 0.33151674270629883, 0.33719563484191895, 0.3428215980529785, 0.3484785556793213, 0.354156494140625, 0.35985469818115234, 0.365494966506958, 0.3711986541748047, 0.37683606147766113, 0.38250732421875, 0.38817429542541504, 0.39382266998291016, 0.3995020389556885, 0.40517091751098633, 0.4108619689941406, 0.41665124893188477, 0.42230844497680664, 0.4279661178588867, 0.43361973762512207, 0.4395449161529541, 0.4452168941497803, 0.45087575912475586, 0.45654797554016113, 0.4622220993041992, 0.4678642749786377, 0.47356462478637695, 0.4792165756225586, 0.4849262237548828, 0.4906742572784424, 0.49634695053100586, 0.502133846282959, 0.5078599452972412, 0.5135011672973633, 0.519305944442749, 0.524949312210083, 0.5306296348571777, 0.536304235458374, 0.5419912338256836, 0.5476627349853516, 0.5533301830291748, 0.5590076446533203, 0.5646688938140869, 0.5703732967376709, 0.5760035514831543, 0.5816593170166016, 0.587310791015625, 0.5929665565490723, 0.5986688137054443, 0.6043398380279541, 0.6100220680236816, 0.6156876087188721, 0.6214597225189209, 0.6271398067474365, 0.6328082084655762, 0.6385214328765869, 0.6441779136657715, 0.6498596668243408, 0.6555278301239014, 0.6612024307250977, 0.666881799697876, 0.6725654602050781, 0.6782217025756836, 0.6838908195495605, 0.6897809505462646, 0.6954784393310547, 0.701134443283081, 0.706775426864624, 0.7124378681182861, 0.7181196212768555, 0.723900318145752, 0.7295434474945068, 0.7352149486541748, 0.7409017086029053, 0.7465500831604004, 0.7522001266479492, 0.7578699588775635, 0.7635488510131836, 0.769197940826416, 0.7748899459838867, 0.7805452346801758, 0.7862198352813721, 0.7918860912322998, 0.7975623607635498, 0.8032069206237793, 0.808896541595459, 0.8145778179168701, 0.820244312286377, 0.8260409832000732, 0.8317031860351562, 0.8374221324920654, 0.8430743217468262, 0.8487410545349121, 0.8543875217437744, 0.8600351810455322, 0.8657126426696777, 0.871448278427124, 0.8771123886108398, 0.8827555179595947, 0.8884174823760986, 0.8941609859466553, 0.8997933864593506, 0.9054539203643799, 0.9111123085021973, 0.9167873859405518, 0.9224298000335693, 0.9281809329986572, 0.9337985515594482, 0.9394927024841309, 0.9451415538787842, 0.9507603645324707, 0.956378698348999, 0.9620506763458252, 0.9676938056945801, 0.9733717441558838, 0.9789779186248779, 0.984616756439209, 0.9902737140655518, 0.9959323406219482, 1.0015983581542969, 1.0072526931762695, 1.0128765106201172, 1.0185344219207764, 1.0241851806640625, 1.0299217700958252, 1.0355472564697266, 1.0412142276763916, 1.0468511581420898, 1.0524990558624268, 1.0581400394439697, 1.0637996196746826, 1.069453239440918, 1.0751171112060547, 1.0807545185089111, 1.0864179134368896, 1.0920844078063965, 1.0977702140808105, 1.103403091430664, 1.1090335845947266, 1.1146821975708008, 1.1203253269195557, 1.1259496212005615, 1.1316938400268555, 1.13737154006958, 1.1437809467315674, 1.1494364738464355, 1.1550626754760742, 1.1606848239898682, 1.1663415431976318, 1.1720304489135742, 1.1776800155639648, 1.1833100318908691, 1.189009666442871, 1.1946892738342285, 1.2003390789031982, 1.2059731483459473, 1.211620807647705, 1.2172698974609375, 1.2228991985321045, 1.2285358905792236, 1.234285831451416, 1.2399864196777344, 1.2456297874450684, 1.2512781620025635, 1.2569079399108887, 1.2625532150268555, 1.2682163715362549, 1.2738783359527588, 1.279529333114624, 1.2851455211639404, 1.291149377822876, 1.2968382835388184, 1.3025171756744385, 1.3081848621368408, 1.3137907981872559, 1.3194365501403809, 1.3250916004180908, 1.3307301998138428, 1.3365240097045898, 1.3421764373779297, 1.347811222076416, 1.353461503982544, 1.3591594696044922, 1.3647918701171875, 1.37046217918396, 1.3761177062988281, 1.3817355632781982, 1.3873767852783203, 1.3930332660675049, 1.398698091506958, 1.4043335914611816, 1.4099738597869873, 1.4156317710876465, 1.421281337738037, 1.4269113540649414, 1.4325587749481201, 1.4383471012115479, 1.4439785480499268, 1.4496088027954102, 1.455270767211914, 1.4609227180480957, 1.466543197631836, 1.4722039699554443, 1.4778366088867188, 1.4835431575775146, 1.4891836643218994, 1.4948270320892334, 1.5004525184631348, 1.506089210510254, 1.511713981628418, 1.5173375606536865, 1.5229589939117432, 1.5286071300506592, 1.5342564582824707, 1.5400454998016357, 1.5456883907318115, 1.5513734817504883, 1.5569934844970703, 1.5626304149627686, 1.5682487487792969, 1.5739312171936035, 1.5795769691467285, 1.5851960182189941, 1.5908095836639404, 1.596452236175537, 1.6021041870117188, 1.607757568359375, 1.61338210105896, 1.6190333366394043, 1.6246654987335205, 1.6303205490112305, 1.635988473892212, 1.6417827606201172, 1.6479012966156006, 1.654128074645996, 1.6597468852996826, 1.6653697490692139, 1.6710045337677002, 1.6766459941864014, 1.6822724342346191, 1.687908411026001, 1.6935162544250488, 1.6991674900054932, 1.7048006057739258, 1.7104449272155762, 1.7160632610321045, 1.7216832637786865, 1.7273156642913818, 1.7329716682434082, 1.738609790802002, 1.7443873882293701, 1.7500224113464355, 1.7556712627410889, 1.7613108158111572, 1.7669291496276855, 1.77256441116333, 1.7782161235809326, 1.7838258743286133, 1.789473533630371, 1.7951223850250244, 1.8007512092590332, 1.8063735961914062, 1.8119924068450928, 1.817620038986206, 1.8232676982879639, 1.828888177871704, 1.834517002105713, 1.8401503562927246, 1.845890998840332, 1.851515531539917, 1.8571410179138184, 1.8627662658691406, 1.8684108257293701, 1.8740143775939941, 1.8796446323394775, 1.8852758407592773, 1.8910114765167236, 1.896639108657837, 1.9022693634033203, 1.9079012870788574, 1.9135615825653076, 1.9191830158233643, 1.9247996807098389, 1.930440902709961, 1.9360899925231934, 1.941725254058838, 1.9474577903747559, 1.9530580043792725, 1.9587078094482422, 1.9643242359161377, 1.969944715499878, 1.9755690097808838, 1.981210470199585, 1.9868371486663818, 1.9924602508544922, 1.9980852603912354, 2.003741502761841, 2.0093729496002197, 2.014995813369751, 2.020608901977539, 2.0262508392333984, 2.031871795654297, 2.0375003814697266, 2.0431361198425293, 2.0488877296447754, 2.0545127391815186, 2.0601718425750732, 2.065800189971924, 2.071457862854004, 2.0770983695983887, 2.0827078819274902, 2.0883443355560303, 2.094015598297119, 2.099652051925659, 2.1052796840667725, 2.110891580581665, 2.1165242195129395, 2.122248411178589, 2.127885341644287, 2.133549928665161, 2.139585018157959, 2.145554304122925, 2.1513874530792236, 2.1570401191711426, 2.1627092361450195, 2.168372392654419, 2.1739819049835205, 2.179610013961792, 2.1852664947509766, 2.1909127235412598, 2.1965410709381104, 2.2021610736846924, 2.207798719406128, 2.213449478149414, 2.2190892696380615, 2.2247116565704346, 2.230356216430664, 2.2359821796417236, 2.2416131496429443, 2.2472667694091797, 2.2530322074890137, 2.2586586475372314, 2.2642924785614014, 2.269912004470825, 2.2755579948425293, 2.2811803817749023, 2.286818504333496, 2.2924606800079346, 2.298090696334839, 2.3037145137786865, 2.3093340396881104, 2.3149614334106445, 2.3206329345703125, 2.3262453079223633, 2.3318674564361572, 2.3374922275543213, 2.3431506156921387, 2.3487765789031982, 2.354499578475952, 2.3601508140563965, 2.3658106327056885, 2.3714516162872314, 2.377088785171509, 2.3827171325683594, 2.388363838195801, 2.393998146057129, 2.3996384143829346, 2.4052963256835938, 2.410938024520874, 2.416558265686035, 2.4221909046173096, 2.4278249740600586, 2.433469772338867, 2.439110279083252, 2.4447546005249023, 2.45039963722229, 2.4561827182769775, 2.461789846420288, 2.467428207397461, 2.4730820655822754, 2.478705406188965, 2.4843339920043945, 2.4899706840515137, 2.495630979537964, 2.5012881755828857, 2.506917715072632, 2.512547492980957, 2.5181944370269775, 2.523841142654419, 2.5295021533966064, 2.535144805908203, 2.540788173675537, 2.546463966369629, 2.552177667617798, 2.5579004287719727, 2.5635175704956055, 2.5691683292388916, 2.574796199798584, 2.580416440963745, 2.5860257148742676, 2.591691493988037, 2.5973219871520996, 2.602937698364258, 2.6085801124572754, 2.614222288131714, 2.6198513507843018, 2.625476837158203, 2.6310689449310303, 2.6367039680480957, 2.642324924468994, 2.6479434967041016, 2.6535630226135254, 2.6593387126922607, 2.66500186920166, 2.6706769466400146, 2.676339626312256, 2.682009696960449, 2.6876542568206787, 2.693307876586914, 2.6990132331848145, 2.704667091369629, 2.7103240489959717, 2.7159712314605713, 2.721602439880371, 2.7272472381591797, 2.732883930206299, 2.7385292053222656, 2.744194269180298, 2.7498433589935303, 2.7554945945739746, 2.7612392902374268, 2.7668793201446533, 2.7725417613983154, 2.778186321258545, 2.783816337585449, 2.789442539215088, 2.7950973510742188, 2.8007426261901855, 2.806391477584839, 2.8120219707489014, 2.817669630050659, 2.823298931121826, 2.8289451599121094, 2.8345751762390137, 2.840207576751709, 2.8458476066589355, 2.851498603820801, 2.8571414947509766, 2.8629119396209717, 2.868530035018921, 2.874180316925049, 2.879814624786377, 2.885430097579956, 2.8910839557647705, 2.8967292308807373, 2.9023830890655518, 2.9080376625061035, 2.913684368133545, 2.919334650039673, 2.9249768257141113, 2.9306247234344482, 2.9362363815307617, 2.9418442249298096, 2.947502613067627, 2.9531795978546143, 2.9588112831115723, 2.9645395278930664, 2.9701778888702393, 2.975825309753418, 2.981480598449707, 2.9871113300323486, 2.9927408695220947, 2.998396396636963, 3.004021644592285, 3.009648323059082, 3.0153067111968994, 3.0209426879882812, 3.02659273147583, 3.032245635986328, 3.0378823280334473, 3.0435521602630615, 3.0491995811462402, 3.054835557937622, 3.060471773147583, 3.0662195682525635, 3.0718648433685303, 3.0775156021118164, 3.083158254623413, 3.088789701461792, 3.094466209411621, 3.100120782852173, 3.1057536602020264, 3.1113858222961426, 3.1170125007629395, 3.122710704803467, 3.1283812522888184, 3.1340534687042236, 3.139918565750122, 3.145589590072632, 3.1512389183044434, 3.156878709793091, 3.1625277996063232, 3.1683189868927, 3.173938751220703, 3.1795897483825684, 3.185203790664673, 3.190821886062622, 3.1964640617370605, 3.2021124362945557, 3.207761526107788, 3.213385581970215, 3.219001054763794, 3.224660634994507, 3.2302944660186768, 3.2359211444854736, 3.241549253463745, 3.2471909523010254, 3.252840042114258, 3.2584917545318604, 3.264139175415039, 3.2698869705200195, 3.275502920150757, 3.2812509536743164, 3.2869200706481934, 3.292576789855957, 3.29822039604187, 3.30387282371521, 3.3095436096191406, 3.3152194023132324, 3.3208861351013184, 3.326526165008545, 3.3321752548217773, 3.337801456451416, 3.3434457778930664, 3.349074125289917, 3.3547253608703613, 3.3603954315185547, 3.3660082817077637, 3.3717572689056396, 3.3773930072784424, 3.383122205734253, 3.388765811920166, 3.394397020339966, 3.400022268295288, 3.405668258666992, 3.4113144874572754, 3.416957139968872, 3.422605037689209, 3.4282336235046387, 3.433875799179077, 3.4395346641540527, 3.445183038711548, 3.4508235454559326, 3.456460952758789, 3.462100028991699, 3.467733144760132, 3.4734816551208496, 3.479124069213867, 3.4847543239593506, 3.4904043674468994, 3.4960556030273438, 3.5016844272613525, 3.5073184967041016, 3.5129520893096924, 3.518571615219116, 3.52421498298645, 3.5298385620117188, 3.535480260848999, 3.541139841079712, 3.5467567443847656, 3.5523829460144043, 3.5580227375030518, 3.563673973083496, 3.569307327270508, 3.575045585632324, 3.5806777477264404, 3.5863325595855713, 3.5919673442840576, 3.5976030826568604, 3.603236198425293, 3.60886549949646, 3.614501953125, 3.6201374530792236, 3.62576961517334, 3.631422281265259, 3.6370506286621094, 3.6427102088928223, 3.6483352184295654, 3.653989553451538, 3.6596457958221436, 3.665304660797119, 3.6709399223327637, 3.6766953468322754, 3.682344675064087, 3.6879773139953613, 3.6940996646881104, 3.6997830867767334, 3.705437660217285, 3.711076021194458, 3.7167255878448486, 3.722378969192505, 3.728001117706299, 3.7336716651916504, 3.739311456680298, 3.7449615001678467, 3.7506189346313477, 3.7562544345855713, 3.7618837356567383, 3.7675561904907227, 3.7732181549072266, 3.7789688110351562, 3.7845964431762695, 3.790233850479126, 3.7958669662475586, 3.801504373550415, 3.807140588760376, 3.8127973079681396, 3.818429470062256, 3.8240509033203125, 3.8296687602996826, 3.8353073596954346, 3.8409523963928223, 3.8466033935546875, 3.852236747741699, 3.857884168624878, 3.863532781600952, 3.8691749572753906, 3.874816417694092, 3.880549192428589, 3.886204481124878, 3.891852617263794, 3.8975164890289307, 3.903176784515381, 3.9088127613067627, 3.9144296646118164, 3.920070171356201, 3.925720691680908, 3.9313740730285645, 3.937019109725952, 3.94267201423645, 3.9483253955841064, 3.9539496898651123, 3.9595932960510254, 3.9652411937713623, 3.9708781242370605, 3.9765472412109375, 3.982302665710449, 3.987915277481079, 3.9935801029205322, 3.999232053756714, 4.004855632781982, 4.010491847991943, 4.0161452293396, 4.021798133850098, 4.02744460105896, 4.033091068267822, 4.038734197616577, 4.04437780380249, 4.050018072128296, 4.055660724639893, 4.061294078826904, 4.066922903060913, 4.0725603103637695, 4.078219413757324, 4.083978891372681, 4.089616298675537, 4.0952582359313965, 4.100889205932617, 4.106525659561157, 4.112186908721924, 4.11883020401001, 4.124812126159668, 4.130617141723633, 4.1366589069366455, 4.142800569534302, 4.148603916168213, 4.154379606246948, 4.1601316928863525, 4.165863037109375, 4.171605348587036, 4.177384853363037, 4.183099746704102, 4.188966512680054, 4.1946845054626465, 4.2004148960113525, 4.206135511398315, 4.211825132369995, 4.217545747756958, 4.223254442214966, 4.229012727737427, 4.23499608039856, 4.240734815597534, 4.246575117111206, 4.252283811569214, 4.2579874992370605, 4.263677597045898, 4.269404411315918, 4.275113105773926, 4.280808210372925, 4.286499977111816, 4.292416572570801, 4.2981438636779785, 4.3038489818573, 4.309577226638794, 4.315295457839966, 4.320988893508911, 4.326706886291504, 4.332425594329834, 4.338140487670898, 4.343869924545288, 4.349585056304932, 4.355315446853638, 4.361029863357544, 4.366735935211182, 4.37242865562439, 4.378148078918457, 4.383860111236572, 4.389588356018066, 4.395422458648682, 4.401161193847656, 4.406887531280518, 4.412590980529785, 4.418287515640259, 4.423996925354004, 4.429706811904907, 4.435431957244873, 4.44113302230835, 4.446849584579468, 4.4525768756866455, 4.458288908004761, 4.464012622833252, 4.469707727432251, 4.475419044494629, 4.48113751411438, 4.48687744140625, 4.492617130279541, 4.498473167419434, 4.504181861877441, 4.50990104675293, 4.5156121253967285, 4.521336555480957, 4.527052402496338, 4.53276515007019, 4.538472414016724, 4.544207334518433, 4.549906969070435, 4.555614471435547, 4.561336278915405, 4.5670530796051025, 4.572748184204102, 4.578462362289429, 4.584182977676392, 4.589924335479736, 4.595746994018555, 4.601583242416382, 4.6072998046875, 4.613036155700684, 4.618759870529175, 4.624483585357666, 4.630230665206909, 4.636267900466919, 4.642390489578247, 4.64884352684021, 4.655409574508667, 4.661412954330444, 4.667414665222168, 4.673412799835205, 4.679396152496338, 4.6853861808776855, 4.691325902938843, 4.6973137855529785, 4.703296184539795, 4.709403991699219, 4.7153613567352295, 4.721339225769043, 4.727295637130737, 4.733280658721924, 4.739238977432251, 4.745211601257324, 4.751190662384033, 4.757140874862671, 4.763113737106323, 4.769095182418823, 4.775055885314941, 4.781046628952026, 4.786993503570557, 4.792957305908203, 4.798925876617432, 4.804920673370361, 4.810923099517822, 4.817017555236816, 4.822988510131836, 4.828986644744873, 4.8349456787109375, 4.840917348861694, 4.84688401222229, 4.852870225906372, 4.858875513076782, 4.8648681640625, 4.870838642120361, 4.876832008361816, 4.882789373397827, 4.888766527175903, 4.895225763320923, 4.901214361190796, 4.9072105884552, 4.913194894790649, 4.91914701461792, 4.925241708755493, 4.93120551109314, 4.937181234359741, 4.943149566650391, 4.949109077453613, 4.955072402954102, 4.961046934127808, 4.967042684555054, 4.9730305671691895, 4.978981971740723, 4.984925270080566, 4.990918159484863, 4.996911525726318, 5.002910852432251, 5.008886337280273, 5.014854669570923, 5.020859479904175, 5.026962041854858, 5.032931566238403, 5.038886070251465, 5.044856786727905, 5.050821304321289, 5.056791543960571, 5.062797546386719, 5.068795442581177, 5.0747785568237305, 5.080744504928589, 5.086714744567871, 5.092706918716431, 5.098719596862793, 5.104712009429932, 5.110778331756592, 5.116763591766357, 5.122738599777222, 5.128841876983643, 5.1347949504852295, 5.141106128692627, 5.1475865840911865, 5.153340816497803, 5.159052610397339, 5.164773464202881, 5.170445203781128, 5.176161289215088, 5.181862115859985, 5.187574863433838, 5.193292617797852, 5.198993921279907, 5.204694986343384, 5.210418224334717, 5.216121196746826, 5.2218334674835205, 5.2275614738464355, 5.233416795730591, 5.239124059677124, 5.244943380355835, 5.251035451889038, 5.2570366859436035, 5.263520002365112, 5.269787311553955, 5.275757312774658, 5.281730890274048, 5.2877137660980225, 5.293665885925293, 5.299622535705566, 5.305590629577637, 5.311631202697754, 5.317687034606934, 5.323678970336914, 5.329681396484375, 5.335855484008789, 5.341884136199951, 5.347904920578003, 5.353918790817261, 5.359888792037964, 5.365837574005127, 5.371819257736206, 5.377783298492432, 5.383757829666138, 5.3898656368255615, 5.3958580493927, 5.40183687210083, 5.407782793045044, 5.413744926452637, 5.419720888137817, 5.425696134567261, 5.431655406951904, 5.43773889541626, 5.443702220916748, 5.449716091156006, 5.455687046051025, 5.4616522789001465, 5.467620849609375, 5.473623752593994, 5.479594945907593, 5.485563278198242, 5.491512775421143, 5.497631072998047, 5.503600597381592, 5.509564161300659, 5.5155189037323, 5.521491050720215, 5.527460813522339, 5.533404588699341, 5.53948974609375, 5.545478105545044, 5.551447629928589, 5.557410478591919, 5.563368082046509, 5.5693182945251465, 5.5753161907196045, 5.581288576126099, 5.5872719287872314, 5.593245029449463, 5.599205732345581, 5.605175495147705, 5.611156225204468, 5.617130756378174, 5.623189449310303, 5.6291704177856445, 5.635432958602905, 5.641550064086914, 5.647540807723999, 5.653719902038574, 5.659695386886597, 5.665661573410034, 5.671908378601074, 5.678505182266235, 5.684628963470459, 5.6906256675720215, 5.696616888046265, 5.702580213546753, 5.708561897277832, 5.714544296264648, 5.720523834228516, 5.726495742797852, 5.732477903366089], "average_iteration_time": 0.005732477903366089, "iteration_time_stderr": 5.226738326061518e-06}
{"game": "tiny_hanabi", "node_count": 55, "terminal_node_count": 36, "information_set_count": 11, "action_count": 3, "player_count": 3, "nature": true, "height": 4, "sparsities": {"action_nodes": 0.9636363636363636, "information_set_actions": 0.875, "node_players": 0.0, "level_graphs": 0.9955371900826446, "graph": 0.9821487603305785}, "branching_factor": 2.8421052631578947, "setup_time": 0.26517176628112793, "iteration_timestamps": [0.0, 0.10297489166259766, 0.10611772537231445, 0.1089470386505127, 0.11173725128173828, 0.11453580856323242, 0.1173548698425293, 0.12017083168029785, 0.12299513816833496, 0.12581276893615723, 0.12860727310180664, 0.1313936710357666, 0.13441014289855957, 0.13721060752868652, 0.14000654220581055, 0.1428084373474121, 0.14560389518737793, 0.14838743209838867, 0.1511683464050293, 0.1539607048034668, 0.1567237377166748, 0.1595005989074707, 0.16228079795837402, 0.1650547981262207, 0.16782832145690918, 0.17059731483459473, 0.1733684539794922, 0.1761469841003418, 0.17893362045288086, 0.18172025680541992, 0.18450689315795898, 0.18727779388427734, 0.19004416465759277, 0.19282293319702148, 0.19558358192443848, 0.19835686683654785, 0.201127290725708, 0.20389103889465332, 0.20679593086242676, 0.20957398414611816, 0.212355375289917, 0.2151501178741455, 0.21793603897094727, 0.22070956230163574, 0.22348427772521973, 0.22624707221984863, 0.22902703285217285, 0.2317814826965332, 0.23514127731323242, 0.23794174194335938, 0.24071288108825684, 0.24348664283752441, 0.2462465763092041, 0.24903368949890137, 0.2518136501312256, 0.2545967102050781, 0.2573857307434082, 0.2601461410522461, 0.2629256248474121, 0.26569533348083496, 0.2684917449951172, 0.2712702751159668, 0.27403855323791504, 0.27682995796203613, 0.2795858383178711, 0.28236889839172363, 0.2851436138153076, 0.28792643547058105, 0.2906947135925293, 0.29346585273742676, 0.29624438285827637, 0.2990109920501709, 0.30179524421691895, 0.304584264755249, 0.30745744705200195, 0.3102281093597412, 0.3130064010620117, 0.3158073425292969, 0.3185858726501465, 0.32137632369995117, 0.3241579532623291, 0.3269376754760742, 0.3296947479248047, 0.33246421813964844, 0.33571362495422363, 0.33847713470458984, 0.3412482738494873, 0.3440418243408203, 0.34680843353271484, 0.34957289695739746, 0.35236573219299316, 0.355147123336792, 0.3579277992248535, 0.3607032299041748, 0.3634779453277588, 0.36625218391418457, 0.3690314292907715, 0.37183308601379395, 0.3746206760406494, 0.3775191307067871, 0.38028860092163086, 0.3830878734588623, 0.3858773708343506, 0.38866114616394043, 0.3914353847503662, 0.3941974639892578, 0.39698290824890137, 0.3997519016265869, 0.402545690536499, 0.4053459167480469, 0.4082341194152832, 0.41100096702575684, 0.41376709938049316, 0.4165332317352295, 0.41931724548339844, 0.42209959030151367, 0.42487025260925293, 0.4276266098022461, 0.4304084777832031, 0.43320131301879883, 0.4361245632171631, 0.4389176368713379, 0.4416983127593994, 0.4444737434387207, 0.44724082946777344, 0.4500114917755127, 0.45278024673461914, 0.4555525779724121, 0.4583253860473633, 0.4610922336578369, 0.4638516902923584, 0.4666109085083008, 0.4693632125854492, 0.47211647033691406, 0.47496843338012695, 0.47774410247802734, 0.48053812980651855, 0.4833564758300781, 0.4861319065093994, 0.48896312713623047, 0.49210476875305176, 0.495175838470459, 0.4979856014251709, 0.5007627010345459, 0.5035357475280762, 0.5063352584838867, 0.5092759132385254, 0.5120515823364258, 0.5148255825042725, 0.5175933837890625, 0.5203802585601807, 0.5231785774230957, 0.5259582996368408, 0.5287439823150635, 0.5315239429473877, 0.5343155860900879, 0.5374157428741455, 0.5401926040649414, 0.5429863929748535, 0.5457539558410645, 0.5485248565673828, 0.5512914657592773, 0.554060697555542, 0.5568311214447021, 0.5595946311950684, 0.5623636245727539, 0.5651283264160156, 0.567903995513916, 0.5706758499145508, 0.5734422206878662, 0.5762166976928711, 0.5789976119995117, 0.5817625522613525, 0.5845241546630859, 0.5872707366943359, 0.5900473594665527, 0.5928223133087158, 0.5955944061279297, 0.5983643531799316, 0.6011419296264648, 0.6039166450500488, 0.6066877841949463, 0.6095736026763916, 0.6123461723327637, 0.6151103973388672, 0.6178815364837646, 0.6206502914428711, 0.6234164237976074, 0.6261882781982422, 0.6289749145507812, 0.6317591667175293, 0.63454270362854, 0.6378841400146484, 0.6406459808349609, 0.6434223651885986, 0.6461925506591797, 0.6489903926849365, 0.6517457962036133, 0.6545200347900391, 0.6573135852813721, 0.6600892543792725, 0.6628546714782715, 0.6656205654144287, 0.6683638095855713, 0.6711165904998779, 0.673877477645874, 0.6766326427459717, 0.6793909072875977, 0.6821622848510742, 0.6849527359008789, 0.6877284049987793, 0.6904993057250977, 0.6932597160339355, 0.6960315704345703, 0.6988010406494141, 0.7015514373779297, 0.7043411731719971, 0.7071290016174316, 0.7100226879119873, 0.7127835750579834, 0.7160778045654297, 0.7197504043579102, 0.7234432697296143, 0.7263884544372559, 0.7291996479034424, 0.7319819927215576, 0.7347564697265625, 0.7377748489379883, 0.7415590286254883, 0.7452929019927979, 0.7482466697692871, 0.7510290145874023, 0.75382399559021, 0.7565951347351074, 0.7593851089477539, 0.7622168064117432, 0.7650043964385986, 0.7677834033966064, 0.7705786228179932, 0.7733616828918457, 0.7761476039886475, 0.7789320945739746, 0.781700611114502, 0.784468412399292, 0.7872369289398193, 0.7900040149688721, 0.7927942276000977, 0.7955739498138428, 0.7983424663543701, 0.8011250495910645, 0.8039078712463379, 0.8066778182983398, 0.8094744682312012, 0.8124091625213623, 0.8151841163635254, 0.8179655075073242, 0.8207545280456543, 0.8235409259796143, 0.8263275623321533, 0.829103946685791, 0.8318986892700195, 0.8346757888793945, 0.8374531269073486, 0.8402526378631592, 0.8430626392364502, 0.8458521366119385, 0.8486490249633789, 0.8514349460601807, 0.8542284965515137, 0.8570349216461182, 0.8598206043243408, 0.862600564956665, 0.8653833866119385, 0.8681454658508301, 0.8709366321563721, 0.8737058639526367, 0.8764972686767578, 0.879284143447876, 0.882072925567627, 0.8848600387573242, 0.8876359462738037, 0.8904151916503906, 0.8931899070739746, 0.895965576171875, 0.8989090919494629, 0.901735782623291, 0.9045860767364502, 0.9073688983917236, 0.9101986885070801, 0.9131073951721191, 0.9158792495727539, 0.9186294078826904, 0.92138671875, 0.9241635799407959, 0.9269223213195801, 0.9296581745147705, 0.9324421882629395, 0.9352152347564697, 0.9379982948303223, 0.9409778118133545, 0.943760871887207, 0.9465310573577881, 0.9493095874786377, 0.9520893096923828, 0.9548611640930176, 0.9576461315155029, 0.9604265689849854, 0.9632155895233154, 0.9660196304321289, 0.968806266784668, 0.9715728759765625, 0.9743616580963135, 0.97713303565979, 0.9798908233642578, 0.9826481342315674, 0.9854369163513184, 0.9882211685180664, 0.9909889698028564, 0.9937605857849121, 0.996535062789917, 0.999366044998169, 1.0021908283233643, 1.0049667358398438, 1.0077428817749023, 1.0105130672454834, 1.0134012699127197, 1.0162200927734375, 1.0190300941467285, 1.0218451023101807, 1.0246241092681885, 1.0274267196655273, 1.0301835536956787, 1.0329618453979492, 1.0358035564422607, 1.0386087894439697, 1.041428804397583, 1.0444309711456299, 1.0473003387451172, 1.0501492023468018, 1.052983283996582, 1.055830955505371, 1.0586628913879395, 1.061504602432251, 1.0643537044525146, 1.067204236984253, 1.070040225982666, 1.0728833675384521, 1.0757277011871338, 1.0785853862762451, 1.081428050994873, 1.0842914581298828, 1.0871503353118896, 1.0899646282196045, 1.0927493572235107, 1.0956006050109863, 1.0984976291656494, 1.10136079788208, 1.1041953563690186, 1.1070189476013184, 1.109877347946167, 1.1126794815063477, 1.115630865097046, 1.1184570789337158, 1.1212995052337646, 1.1241462230682373, 1.1269843578338623, 1.1298396587371826, 1.1326723098754883, 1.1355130672454834, 1.1383342742919922, 1.1411497592926025, 1.1441972255706787, 1.1470513343811035, 1.1499078273773193, 1.152745008468628, 1.1556024551391602, 1.1584532260894775, 1.1615636348724365, 1.1644201278686523, 1.167283058166504, 1.1701364517211914, 1.1729602813720703, 1.1758143901824951, 1.1786470413208008, 1.1814625263214111, 1.1842737197875977, 1.1871042251586914, 1.1898999214172363, 1.1927080154418945, 1.1955103874206543, 1.198582410812378, 1.2014739513397217, 1.2043843269348145, 1.2072553634643555, 1.21006178855896, 1.2129290103912354, 1.2157690525054932, 1.2187516689300537, 1.22163987159729, 1.2246215343475342, 1.2275512218475342, 1.23044753074646, 1.2332289218902588, 1.236100673675537, 1.2389857769012451, 1.2418606281280518, 1.2448458671569824, 1.2479188442230225, 1.2508213520050049, 1.2536251544952393, 1.2564194202423096, 1.259204387664795, 1.2619717121124268, 1.2647454738616943, 1.2675092220306396, 1.2703068256378174, 1.273085117340088, 1.2758827209472656, 1.2786626815795898, 1.2814545631408691, 1.284255027770996, 1.2870278358459473, 1.2898151874542236, 1.2925612926483154, 1.2953259944915771, 1.2981441020965576, 1.3009271621704102, 1.3038597106933594, 1.3067543506622314, 1.3096587657928467, 1.3125646114349365, 1.315514087677002, 1.3184309005737305, 1.3215084075927734, 1.3244237899780273, 1.3272788524627686, 1.330091953277588, 1.3328924179077148, 1.3356730937957764, 1.3384573459625244, 1.3412470817565918, 1.3440332412719727, 1.347158432006836, 1.3516168594360352, 1.3546104431152344, 1.357530117034912, 1.3604485988616943, 1.3633990287780762, 1.3663434982299805, 1.3692758083343506, 1.3722050189971924, 1.3750925064086914, 1.3778862953186035, 1.3806560039520264, 1.3834455013275146, 1.38624906539917, 1.3890612125396729, 1.3918547630310059, 1.3946428298950195, 1.3974847793579102, 1.40028715133667, 1.4032111167907715, 1.4060170650482178, 1.4088103771209717, 1.411590576171875, 1.4143867492675781, 1.4171805381774902, 1.4200325012207031, 1.4228284358978271, 1.4258244037628174, 1.4285991191864014, 1.431382417678833, 1.434156894683838, 1.4369332790374756, 1.4398937225341797, 1.4428212642669678, 1.4456098079681396, 1.4483985900878906, 1.4512014389038086, 1.4539916515350342, 1.456763505935669, 1.4595530033111572, 1.462334394454956, 1.4651265144348145, 1.4679224491119385, 1.470707893371582, 1.473625898361206, 1.4764676094055176, 1.4792864322662354, 1.4820890426635742, 1.4848964214324951, 1.487708330154419, 1.4907114505767822, 1.4938852787017822, 1.4968538284301758, 1.4998302459716797, 1.502746343612671, 1.5056579113006592, 1.5085573196411133, 1.5114555358886719, 1.5142450332641602, 1.5170259475708008, 1.5198068618774414, 1.5226399898529053, 1.5254223346710205, 1.5284018516540527, 1.5311987400054932, 1.5339953899383545, 1.5367674827575684, 1.5395567417144775, 1.5423583984375, 1.5451531410217285, 1.5479462146759033, 1.550703763961792, 1.5534946918487549, 1.5562751293182373, 1.559053659439087, 1.5618493556976318, 1.5646402835845947, 1.5674407482147217, 1.5702316761016846, 1.5730071067810059, 1.5758428573608398, 1.5787482261657715, 1.5816538333892822, 1.584610939025879, 1.5875921249389648, 1.5904955863952637, 1.5934109687805176, 1.5963337421417236, 1.5993003845214844, 1.6022670269012451, 1.605262041091919, 1.6081821918487549, 1.6110899448394775, 1.6140122413635254, 1.616971492767334, 1.619908094406128, 1.6228125095367432, 1.625657081604004, 1.6286239624023438, 1.6314826011657715, 1.6342709064483643, 1.6371393203735352, 1.6399259567260742, 1.6427016258239746, 1.6454908847808838, 1.6482694149017334, 1.6510560512542725, 1.6538515090942383, 1.6567363739013672, 1.6595230102539062, 1.662301778793335, 1.6650745868682861, 1.667860507965088, 1.6706488132476807, 1.673443078994751, 1.6762669086456299, 1.679044246673584, 1.6818406581878662, 1.6846373081207275, 1.6874275207519531, 1.690194845199585, 1.692953109741211, 1.6957099437713623, 1.6985199451446533, 1.7013003826141357, 1.7041306495666504, 1.7069213390350342, 1.7098066806793213, 1.71266508102417, 1.7155475616455078, 1.7184252738952637, 1.7212233543395996, 1.7241053581237793, 1.7270073890686035, 1.7299599647521973, 1.7327394485473633, 1.7355287075042725, 1.7382903099060059, 1.7410733699798584, 1.7438552379608154, 1.7466201782226562, 1.749401330947876, 1.7521767616271973, 1.7549686431884766, 1.7577285766601562, 1.7605202198028564, 1.7632901668548584, 1.7660841941833496, 1.7688705921173096, 1.7716374397277832, 1.774416446685791, 1.7772037982940674, 1.7799928188323975, 1.782771110534668, 1.7855889797210693, 1.7883715629577637, 1.7911593914031982, 1.7939412593841553, 1.7967066764831543, 1.799516201019287, 1.8023326396942139, 1.805098295211792, 1.8078827857971191, 1.8106236457824707, 1.813408374786377, 1.8161954879760742, 1.8189682960510254, 1.8217365741729736, 1.8245117664337158, 1.8273541927337646, 1.8302853107452393, 1.8330810070037842, 1.835867166519165, 1.838648796081543, 1.841428279876709, 1.8442175388336182, 1.8469939231872559, 1.8497803211212158, 1.8525683879852295, 1.8553581237792969, 1.8581459522247314, 1.8609259128570557, 1.8637094497680664, 1.866511344909668, 1.8693091869354248, 1.8720831871032715, 1.8748695850372314, 1.8776438236236572, 1.8804287910461426, 1.88321852684021, 1.8859853744506836, 1.8887639045715332, 1.8915519714355469, 1.8943393230438232, 1.8971893787384033, 1.9006335735321045, 1.9036026000976562, 1.9064643383026123, 1.9094007015228271, 1.9125237464904785, 1.9154975414276123, 1.918457269668579, 1.9214041233062744, 1.9243431091308594, 1.9273393154144287, 1.9303009510040283, 1.9334208965301514, 1.9363892078399658, 1.9393482208251953, 1.9422993659973145, 1.9452545642852783, 1.9485507011413574, 1.9517254829406738, 1.9546968936920166, 1.9576599597930908, 1.9606151580810547, 1.9635789394378662, 1.9665310382843018, 1.9694719314575195, 1.9724409580230713, 1.9753901958465576, 1.9783308506011963, 1.981273889541626, 1.9842331409454346, 1.98720121383667, 1.9901514053344727, 1.9931128025054932, 1.9960997104644775, 1.999061107635498, 2.0020134449005127, 2.0049588680267334, 2.0079147815704346, 2.010866165161133, 2.0140576362609863, 2.0173089504241943, 2.020557403564453, 2.0236687660217285, 2.026610851287842, 2.0295677185058594, 2.0324959754943848, 2.035435199737549, 2.038355827331543, 2.041443347930908, 2.0444042682647705, 2.0473647117614746, 2.0503041744232178, 2.0532562732696533, 2.0562140941619873, 2.059173107147217, 2.062102794647217, 2.065034866333008, 2.067949056625366, 2.0708823204040527, 2.0738449096679688, 2.0767972469329834, 2.0797455310821533, 2.0826854705810547, 2.0856430530548096, 2.0886104106903076, 2.0915346145629883, 2.0944664478302, 2.097446918487549, 2.1003952026367188, 2.103330135345459, 2.106308937072754, 2.109260320663452, 2.112239360809326, 2.1151390075683594, 2.1180031299591064, 2.1208817958831787, 2.1237666606903076, 2.1266634464263916, 2.129538059234619, 2.132437229156494, 2.1353118419647217, 2.1382110118865967, 2.141096591949463, 2.1441080570220947, 2.1469595432281494, 2.1498262882232666, 2.1526947021484375, 2.155548334121704, 2.1584179401397705, 2.161259412765503, 2.164125680923462, 2.166980028152466, 2.1698453426361084, 2.172689437866211, 2.1755847930908203, 2.1784555912017822, 2.1812989711761475, 2.1841578483581543, 2.187023401260376, 2.189880609512329, 2.192748546600342, 2.1955883502960205, 2.1984481811523438, 2.2013301849365234, 2.2042109966278076, 2.2070837020874023, 2.2099812030792236, 2.2128522396087646, 2.2157139778137207, 2.2185750007629395, 2.221464157104492, 2.224391460418701, 2.227262496948242, 2.2301511764526367, 2.2330291271209717, 2.235875129699707, 2.238752603530884, 2.2416141033172607, 2.244586229324341, 2.2474703788757324, 2.2503247261047363, 2.2531991004943848, 2.256061553955078, 2.25893497467041, 2.26180362701416, 2.2646496295928955, 2.2675180435180664, 2.270375967025757, 2.273219585418701, 2.2761147022247314, 2.278980016708374, 2.2818470001220703, 2.284710645675659, 2.2875845432281494, 2.2904727458953857, 2.2933568954467773, 2.296203851699829, 2.2990658283233643, 2.301924705505371, 2.3047688007354736, 2.3076364994049072, 2.3105170726776123, 2.313389301300049, 2.316239833831787, 2.319108724594116, 2.321970224380493, 2.324833393096924, 2.327704429626465, 2.3305552005767822, 2.3334343433380127, 2.336336135864258, 2.3392016887664795, 2.342059850692749, 2.345053195953369, 2.347905158996582, 2.3507707118988037, 2.3536603450775146, 2.356508493423462, 2.3593766689300537, 2.362243890762329, 2.3651349544525146, 2.3679933547973633, 2.370851755142212, 2.3738811016082764, 2.3768889904022217, 2.379808187484741, 2.3827381134033203, 2.385650157928467, 2.388577461242676, 2.391521453857422, 2.3944640159606934, 2.3973982334136963, 2.400319814682007, 2.403261661529541, 2.406212091445923, 2.409132719039917, 2.412074327468872, 2.4150986671447754, 2.4181652069091797, 2.4210927486419678, 2.424057722091675, 2.4272968769073486, 2.4305615425109863, 2.433781385421753, 2.436892032623291, 2.4398319721221924, 2.4427433013916016, 2.44565749168396, 2.4487109184265137, 2.4516632556915283, 2.4546353816986084, 2.457576036453247, 2.460543155670166, 2.463487148284912, 2.4664430618286133, 2.4694011211395264, 2.4723472595214844, 2.4752979278564453, 2.4782516956329346, 2.4811787605285645, 2.4841294288635254, 2.4871060848236084, 2.4900405406951904, 2.4930362701416016, 2.4961063861846924, 2.4990622997283936, 2.5020194053649902, 2.505005121231079, 2.5079827308654785, 2.510951280593872, 2.513887405395508, 2.5168299674987793, 2.519810199737549, 2.5227744579315186, 2.5257344245910645, 2.5286812782287598, 2.5316457748413086, 2.534583806991577, 2.5375306606292725, 2.5404937267303467, 2.5434505939483643, 2.5463857650756836, 2.5494778156280518, 2.5527260303497314, 2.5556893348693848, 2.558645248413086, 2.561586618423462, 2.5645275115966797, 2.5674586296081543, 2.570401906967163, 2.5733442306518555, 2.5763280391693115, 2.5792789459228516, 2.582212448120117, 2.5851542949676514, 2.5881316661834717, 2.591057777404785, 2.593977689743042, 2.5969090461730957, 2.599856376647949, 2.602771520614624, 2.605713129043579, 2.6086511611938477, 2.6115827560424805, 2.614501953125, 2.617431879043579, 2.6203534603118896, 2.6233155727386475, 2.6262292861938477, 2.6291873455047607, 2.6321277618408203, 2.635085344314575, 2.6381144523620605, 2.641029119491577, 2.643965244293213, 2.6468987464904785, 2.6498143672943115, 2.6527225971221924, 2.655757188796997, 2.658708095550537, 2.6616649627685547, 2.664602279663086, 2.667526960372925, 2.670488119125366, 2.6734328269958496, 2.67636775970459, 2.6793227195739746, 2.6822667121887207, 2.685199022293091, 2.6881625652313232, 2.6910886764526367, 2.6940300464630127, 2.6969830989837646, 2.699939250946045, 2.702885389328003, 2.705831289291382, 2.7087318897247314, 2.7116708755493164, 2.714603900909424, 2.7175211906433105, 2.720446825027466, 2.7233810424804688, 2.726339817047119, 2.729283571243286, 2.732235908508301, 2.7351725101470947, 2.738124370574951, 2.7410473823547363, 2.743960380554199, 2.7468760013580322, 2.7498178482055664, 2.752725601196289, 2.7556445598602295, 2.7586824893951416, 2.7616262435913086, 2.7645506858825684, 2.767482280731201, 2.7704074382781982, 2.7733473777770996, 2.776263952255249, 2.779186725616455, 2.782125473022461, 2.7850728034973145, 2.7880136966705322, 2.790957450866699, 2.7938802242279053, 2.7968010902404785, 2.799703598022461, 2.8026294708251953, 2.805546998977661, 2.8085193634033203, 2.8114500045776367, 2.8143818378448486, 2.817338705062866, 2.8202991485595703, 2.8232314586639404, 2.826148748397827, 2.829087495803833, 2.832041025161743, 2.834977626800537, 2.837907314300537, 2.840836763381958, 2.8437814712524414, 2.8467299938201904, 2.849682569503784, 2.852612257003784, 2.8555431365966797, 2.8584835529327393, 2.861539602279663, 2.864489793777466, 2.8674569129943848, 2.870387077331543, 2.8733084201812744, 2.8762459754943848, 2.879194974899292, 2.8821284770965576, 2.8850419521331787, 2.8879709243774414, 2.8910069465637207, 2.8939294815063477, 2.896880626678467, 2.899837017059326, 2.9027702808380127, 2.9057366847991943, 2.908707857131958, 2.9116413593292236, 2.9145615100860596, 2.917593002319336, 2.9206790924072266, 2.923628091812134, 2.9265687465667725, 2.929525375366211, 2.932499647140503, 2.935443639755249, 2.9384007453918457, 2.9413399696350098, 2.944272518157959, 2.9472029209136963, 2.9502370357513428, 2.9533424377441406, 2.956295967102051, 2.959233045578003, 2.962186574935913, 2.965268135070801, 2.9682226181030273], "average_iteration_time": 0.0029682226181030275, "iteration_time_stderr": 0.00010018117524771736}


==> data/python.jsonl <==
{"game": "first_sealed_auction", "iteration_timestamps": [0.0, 0.0817568302154541, 0.16247940063476562, 0.24352049827575684, 0.3243100643157959, 0.4047224521636963, 0.48493313789367676, 0.5655200481414795, 0.645941972732544, 0.7266488075256348, 0.8070838451385498, 0.8874912261962891, 0.9679830074310303, 1.0485880374908447, 1.129173994064331, 1.2098889350891113, 1.290536642074585, 1.3715174198150635, 1.4522085189819336, 1.5330493450164795, 1.6136369705200195, 1.694347620010376, 1.7752540111541748, 1.856419563293457, 1.9376728534698486, 2.019002914428711, 2.100111722946167, 2.1816246509552, 2.2625508308410645, 2.3437728881835938, 2.4250285625457764, 2.5063202381134033, 2.5874838829040527, 2.6690285205841064, 2.7503559589385986, 2.831709384918213, 2.9128808975219727, 2.994054079055786, 3.074946641921997, 3.1563777923583984, 3.237616539001465, 3.3187026977539062, 3.399839401245117, 3.4810171127319336, 3.5621955394744873, 3.643770456314087, 3.724905014038086, 3.8060152530670166, 3.886960983276367, 3.968168258666992, 4.049201488494873, 4.130372524261475, 4.21161413192749, 4.293055295944214, 4.374460697174072, 4.456725835800171, 4.539736747741699, 4.622761964797974, 4.70629620552063, 4.79008674621582, 4.873682022094727, 4.956521272659302, 5.038455247879028, 5.120448589324951, 5.202327489852905, 5.284310340881348, 5.367358684539795, 5.45147442817688, 5.534948110580444, 5.618561744689941, 5.701813220977783, 5.784886837005615, 5.868281602859497, 5.95110011100769, 6.032846450805664, 6.11455512046814, 6.196552991867065, 6.278451681137085, 6.359617710113525, 6.442575454711914, 6.524296283721924, 6.605810165405273, 6.687056541442871, 6.768701076507568, 6.849953651428223, 6.9310407638549805, 7.012957334518433, 7.096604585647583, 7.179976940155029, 7.2621750831604, 7.346876382827759, 7.429198741912842, 7.5107033252716064, 7.592215061187744, 7.673462152481079, 7.754889965057373, 7.83623194694519, 7.917466402053833, 7.998585224151611, 8.080504894256592, 8.163039922714233, 8.246700525283813, 8.329555749893188, 8.412063121795654, 8.494029521942139, 8.578061580657959, 8.661038875579834, 8.742594957351685, 8.82384467124939, 8.905139446258545, 8.986699342727661, 9.067810535430908, 9.149054288864136, 9.230221271514893, 9.311781167984009, 9.393375396728516, 9.474550485610962, 9.556123495101929, 9.637351989746094, 9.718691349029541, 9.800108432769775, 9.881540298461914, 9.962997198104858, 10.044266700744629, 10.125396966934204, 10.20662260055542, 10.287839412689209, 10.369233131408691, 10.449877500534058, 10.530623197555542, 10.611394882202148, 10.692311525344849, 10.773189067840576, 10.853992223739624, 10.93470573425293, 11.015705585479736, 11.096718788146973, 11.178002834320068, 11.258767127990723, 11.33951735496521, 11.42012619972229, 11.501221895217896, 11.582510232925415, 11.663586854934692, 11.744301319122314, 11.8252854347229, 11.906097650527954, 11.987173318862915, 12.068044424057007, 12.148983478546143, 12.229772567749023, 12.310914278030396, 12.39152479171753, 12.472491979598999, 12.553545236587524, 12.635011434555054, 12.715934991836548, 12.797102451324463, 12.87808609008789, 12.958974361419678, 13.039635181427002, 13.120559930801392, 13.201447248458862, 13.282246112823486, 13.363150119781494, 13.443831443786621, 13.525270462036133, 13.606228828430176, 13.687124490737915, 13.768291473388672, 13.849125862121582, 13.92991304397583, 14.010863542556763, 14.092110395431519, 14.173060417175293, 14.253923892974854, 14.334684610366821, 14.41559886932373, 14.496396541595459, 14.57782793045044, 14.658643007278442, 14.739686489105225, 14.820637702941895, 14.90158724784851, 14.982314825057983, 15.063318014144897, 15.144068002700806, 15.225242614746094, 15.306179761886597, 15.387082576751709, 15.468117237091064, 15.549224853515625, 15.630948066711426, 15.712062120437622, 15.792913675308228, 15.873981952667236, 15.954807758331299, 16.035771131515503, 16.11647343635559, 16.197392225265503, 16.278306484222412, 16.359140396118164, 16.440009117126465, 16.521044969558716, 16.60179090499878, 16.682745695114136, 16.763564586639404, 16.844263792037964, 16.924935340881348, 17.00566267967224, 17.086103916168213, 17.1675124168396, 17.248717069625854, 17.330072164535522, 17.41115427017212, 17.492338180541992, 17.573320388793945, 17.65436315536499, 17.735356092453003, 17.816534280776978, 17.897812843322754, 17.978997945785522, 18.060023307800293, 18.14109969139099, 18.22315549850464, 18.30532717704773, 18.386564016342163, 18.46814274787903, 18.549860954284668, 18.631400108337402, 18.712604999542236, 18.794036626815796, 18.875342845916748, 18.956710815429688, 19.03791642189026, 19.11891484260559, 19.200153827667236, 19.281094551086426, 19.362318992614746, 19.443318843841553, 19.52428388595581, 19.605529069900513, 19.686792612075806, 19.768325567245483, 19.849709033966064, 19.930946588516235, 20.01230478286743, 20.093344688415527, 20.173984050750732, 20.255677461624146, 20.336934328079224, 20.418567419052124, 20.501116275787354, 20.58244037628174, 20.66363763809204, 20.74468731880188, 20.825746536254883, 20.90666151046753, 20.98793935775757, 21.06917715072632, 21.150453567504883, 21.231876134872437, 21.313188314437866, 21.394549131393433, 21.47558856010437, 21.55658721923828, 21.637293577194214, 21.718210697174072, 21.79881978034973, 21.8800687789917, 21.96116828918457, 22.042369842529297, 22.123355627059937, 22.20448637008667, 22.285884380340576, 22.36697745323181, 22.447978496551514, 22.52923321723938, 22.610095977783203, 22.691386461257935, 22.77255892753601, 22.853513479232788, 22.934399366378784, 23.015187978744507, 23.096020460128784, 23.177104949951172, 23.257864475250244, 23.338937044143677, 23.41986083984375, 23.501201391220093, 23.582730054855347, 23.66426658630371, 23.745563507080078, 23.827208757400513, 23.908735752105713, 23.990028381347656, 24.071181297302246, 24.1524019241333, 24.23362398147583, 24.314964056015015, 24.396236896514893, 24.477678298950195, 24.55942177772522, 24.6406090259552, 24.721500873565674, 24.802838563919067, 24.883966207504272, 24.965147018432617, 25.046440839767456, 25.12794327735901, 25.209251642227173, 25.290858030319214, 25.372007846832275, 25.453345775604248, 25.53468942642212, 25.615885496139526, 25.696992874145508, 25.778220891952515, 25.85958957672119, 25.940920114517212, 26.022151947021484, 26.103421688079834, 26.184516668319702, 26.265772104263306, 26.34683918952942, 26.427951335906982, 26.509232997894287, 26.590739727020264, 26.67177939414978, 26.752898454666138, 26.83409070968628, 26.915320873260498, 26.99655246734619, 27.077678442001343, 27.1587016582489, 27.23997688293457, 27.321072816848755, 27.402424097061157, 27.48355531692505, 27.564647674560547, 27.64560842514038, 27.726805448532104, 27.808188915252686, 27.889564752578735, 27.970612287521362, 28.05193328857422, 28.13313913345337, 28.214020013809204, 28.295061349868774, 28.376354455947876, 28.45758056640625, 28.538707733154297, 28.619720458984375, 28.700834274291992, 28.78196883201599, 28.862999200820923, 28.944064140319824, 29.025373697280884, 29.106621265411377, 29.187625646591187, 29.26862668991089, 29.349902629852295, 29.430983066558838, 29.512348651885986, 29.593633890151978, 29.677746057510376, 29.76104974746704, 29.84347677230835, 29.924949169158936, 30.006749629974365, 30.088407039642334, 30.169800758361816, 30.250856161117554, 30.332022190093994, 30.41316318511963, 30.49432110786438, 30.57643413543701, 30.65791082382202, 30.74098014831543, 30.823530197143555, 30.90629816055298, 30.98908257484436, 31.070544719696045, 31.15333080291748, 31.23599123954773, 31.318944215774536, 31.40181589126587, 31.484946727752686, 31.567456245422363, 31.649101495742798, 31.73072338104248, 31.812293529510498, 31.893389225006104, 31.97486972808838, 32.056293964385986, 32.137725591659546, 32.21922063827515, 32.300857067108154, 32.38208055496216, 32.463690996170044, 32.545186042785645, 32.62667226791382, 32.7082040309906, 32.78956723213196, 32.87081170082092, 32.952228307724, 33.033018827438354, 33.11398649215698, 33.19483137130737, 33.276145935058594, 33.35722255706787, 33.43851900100708, 33.51957154273987, 33.60020041465759, 33.68087649345398, 33.76176643371582, 33.84267210960388, 33.92365312576294, 34.004690647125244, 34.08590030670166, 34.167091846466064, 34.24829077720642, 34.329669713974, 34.41099452972412, 34.49207806587219, 34.57353138923645, 34.6547155380249, 34.73596715927124, 34.817073822021484, 34.898513317108154, 34.97996711730957, 35.06144118309021, 35.142921686172485, 35.224416732788086, 35.30580139160156, 35.387219190597534, 35.46854758262634, 35.55014896392822, 35.631545066833496, 35.71324825286865, 35.79462242126465, 35.876009941101074, 35.95732593536377, 36.038657426834106, 36.11980652809143, 36.20131516456604, 36.282721519470215, 36.36399531364441, 36.44523477554321, 36.52647304534912, 36.607815980911255, 36.689164876937866, 36.77030301094055, 36.85151386260986, 36.93256759643555, 37.013731479644775, 37.09474229812622, 37.175865650177, 37.25694131851196, 37.338383436203, 37.41962385177612, 37.50100040435791, 37.58223366737366, 37.66312527656555, 37.7440288066864, 37.82508563995361, 37.90613317489624, 37.98727464675903, 38.068411350250244, 38.149699211120605, 38.231035470962524, 38.31239151954651, 38.39372181892395, 38.475001096725464, 38.55624532699585, 38.63752317428589, 38.718525409698486, 38.79983139038086, 38.88097953796387, 38.962220191955566, 39.043426513671875, 39.12479066848755, 39.20612144470215, 39.287540912628174, 39.36878180503845, 39.45005989074707, 39.531320571899414, 39.61313772201538, 39.69454026222229, 39.775901079177856, 39.85717821121216, 39.93827819824219, 40.019904136657715, 40.10126519203186, 40.18264722824097, 40.26408648490906, 40.345473527908325, 40.42686676979065, 40.5082221031189, 40.58983778953552, 40.67072033882141, 40.751755237579346, 40.832738399505615, 40.9135799407959, 40.994571685791016, 41.07577180862427, 41.15700602531433, 41.23826861381531, 41.319467306137085, 41.40067195892334, 41.48172903060913, 41.563188791275024, 41.64450263977051, 41.725884199142456, 41.807130575180054, 41.88838481903076, 41.96952438354492, 42.05078625679016, 42.13168263435364, 42.21313977241516, 42.2942430973053, 42.37553644180298, 42.45677590370178, 42.53825092315674, 42.619428873062134, 42.70073461532593, 42.782005310058594, 42.86317443847656, 42.94439339637756, 43.02529811859131, 43.10629177093506, 43.18699812889099, 43.267557859420776, 43.348575830459595, 43.42944097518921, 43.51034164428711, 43.59107732772827, 43.67198157310486, 43.75300097465515, 43.83371376991272, 43.91429138183594, 43.99509310722351, 44.07585167884827, 44.156607151031494, 44.23715806007385, 44.31782674789429, 44.39843821525574, 44.47952675819397, 44.56141781806946, 44.642496824264526, 44.72339344024658, 44.804325103759766, 44.88541579246521, 44.966373682022095, 45.047558069229126, 45.12868332862854, 45.20969200134277, 45.29209089279175, 45.373695373535156, 45.454793214797974, 45.535855770111084, 45.617114305496216, 45.698220014572144, 45.77940225601196, 45.860680103302, 45.94176650047302, 46.02300214767456, 46.10400915145874, 46.18491721153259, 46.26580786705017, 46.34673452377319, 46.42746710777283, 46.50847148895264, 46.58974480628967, 46.67107009887695, 46.752153635025024, 46.83322763442993, 46.91443586349487, 46.99557971954346, 47.07667779922485, 47.15782070159912, 47.239171266555786, 47.320454120635986, 47.401646852493286, 47.482638359069824, 47.563851833343506, 47.64470148086548, 47.725287437438965, 47.806153535842896, 47.88695311546326, 47.96774411201477, 48.04846429824829, 48.12941765785217, 48.21052551269531, 48.29179906845093, 48.37275218963623, 48.45389747619629, 48.53535175323486, 48.61622071266174, 48.69737672805786, 48.7782564163208, 48.85958504676819, 48.94069743156433, 49.02168917655945, 49.10271906852722, 49.183549642562866, 49.26458954811096, 49.34584903717041, 49.42694354057312, 49.50840497016907, 49.589529037475586, 49.67023015022278, 49.75112295150757, 49.832313537597656, 49.9132936000824, 49.9945023059845, 50.07550859451294, 50.15653610229492, 50.23744535446167, 50.31846070289612, 50.3995680809021, 50.48082089424133, 50.561548471450806, 50.64273810386658, 50.72350811958313, 50.80419325828552, 50.88501024246216, 50.965744495391846, 51.04628109931946, 51.127201080322266, 51.208051443099976, 51.288615226745605, 51.36932849884033, 51.450051069259644, 51.53092670440674, 51.61182880401611, 51.692492961883545, 51.77326965332031, 51.85399150848389, 51.934863328933716, 52.01570773124695, 52.09624719619751, 52.176801681518555, 52.257431745529175, 52.33813786506653, 52.419212102890015, 52.50028371810913, 52.580987215042114, 52.6618926525116, 52.74261975288391, 52.823381662368774, 52.90405344963074, 52.98464393615723, 53.06522035598755, 53.14601445198059, 53.22662091255188, 53.30759787559509, 53.38846945762634, 53.469478368759155, 53.55076265335083, 53.631880044937134, 53.712904930114746, 53.79417896270752, 53.87541961669922, 53.95669341087341, 54.037901878356934, 54.11871314048767, 54.19975233078003, 54.280529260635376, 54.361584424972534, 54.44238829612732, 54.523757457733154, 54.60513734817505, 54.68602228164673, 54.76702356338501, 54.84807634353638, 54.92880725860596, 55.00968885421753, 55.090672731399536, 55.17170858383179, 55.25243926048279, 55.33323931694031, 55.414228439331055, 55.49505639076233, 55.57599186897278, 55.6569037437439, 55.73768138885498, 55.81854867935181, 55.89915156364441, 55.98001766204834, 56.060829401016235, 56.14174938201904, 56.222736120224, 56.30392789840698, 56.38485503196716, 56.46566152572632, 56.546817779541016, 56.62759709358215, 56.70854473114014, 56.78973388671875, 56.87088060379028, 56.95212006568909, 57.03326892852783, 57.11414194107056, 57.19495630264282, 57.27588200569153, 57.356974363327026, 57.43828988075256, 57.51934218406677, 57.60039138793945, 57.680973529815674, 57.76183795928955, 57.842573165893555, 57.92333507537842, 58.00398278236389, 58.08490228652954, 58.16587424278259, 58.24686050415039, 58.327783823013306, 58.40859079360962, 58.489185094833374, 58.570022106170654, 58.65100145339966, 58.73203706741333, 58.81312942504883, 58.89398217201233, 58.974689960479736, 59.05557870864868, 59.136374711990356, 59.21746277809143, 59.2985954284668, 59.37982511520386, 59.461036682128906, 59.54217314720154, 59.623231172561646, 59.70417141914368, 59.78515434265137, 59.86606574058533, 59.94702100753784, 60.028196811676025, 60.10928297042847, 60.19017958641052, 60.27114796638489, 60.35203146934509, 60.43319749832153, 60.514418840408325, 60.59576082229614, 60.676987648010254, 60.75825357437134, 60.83950614929199, 60.92065167427063, 61.0017511844635, 61.083149909973145, 61.164448261260986, 61.24556374549866, 61.326879024505615, 61.40850305557251, 61.48983287811279, 61.571298599243164, 61.652467012405396, 61.73363900184631, 61.814939737319946, 61.89617204666138, 61.977449893951416, 62.05866289138794, 62.13992929458618, 62.22115182876587, 62.302738428115845, 62.38414764404297, 62.46536684036255, 62.54684805870056, 62.62839651107788, 62.70965099334717, 62.791014671325684, 62.87251377105713, 62.95395016670227, 63.0347101688385, 63.11549615859985, 63.19648265838623, 63.277631759643555, 63.35865759849548, 63.43958830833435, 63.52054166793823, 63.60144853591919, 63.68236708641052, 63.76333451271057, 63.84413027763367, 63.92508840560913, 64.00618648529053, 64.0870611667633, 64.16806292533875, 64.24874830245972, 64.32937598228455, 64.41034770011902, 64.4913547039032, 64.57288599014282, 64.65393161773682, 64.73509097099304, 64.81632113456726, 64.89750289916992, 64.9786102771759, 65.05993890762329, 65.14129614830017, 65.22265601158142, 65.30418157577515, 65.38547778129578, 65.46697235107422, 65.54914116859436, 65.63061356544495, 65.71195673942566, 65.7934844493866, 65.874746799469, 65.9561095237732, 66.03748631477356, 66.11864566802979, 66.19979929924011, 66.2808289527893, 66.36215496063232, 66.44335627555847, 66.52512741088867, 66.60647702217102, 66.68769645690918, 66.76919412612915, 66.85075235366821, 66.93212485313416, 67.01361989974976, 67.09491610527039, 67.17623805999756, 67.25758481025696, 67.33888363838196, 67.42048263549805, 67.50278782844543, 67.58441495895386, 67.66553854942322, 67.74664115905762, 67.82739591598511, 67.9081597328186, 67.98914980888367, 68.07012367248535, 68.15107440948486, 68.23196339607239, 68.31305480003357, 68.39407920837402, 68.47520995140076, 68.55660009384155, 68.63756895065308, 68.71853733062744, 68.79953503608704, 68.88049173355103, 68.96167922019958, 69.04254031181335, 69.12370824813843, 69.20497179031372, 69.28604316711426, 69.36707663536072, 69.44797039031982, 69.52959442138672, 69.61095929145813, 69.69226360321045, 69.77348351478577, 69.85455203056335, 69.93583846092224, 70.01726627349854, 70.0985655784607, 70.17967939376831, 70.26085805892944, 70.34227132797241, 70.42354583740234, 70.50511622428894, 70.58599090576172, 70.66714906692505, 70.74787640571594, 70.82895851135254, 70.90975022315979, 70.99087405204773, 71.0720841884613, 71.15308094024658, 71.23420977592468, 71.31563115119934, 71.39672541618347, 71.47806406021118, 71.55942845344543, 71.64082741737366, 71.72204518318176, 71.80313062667847, 71.88437509536743, 71.96558904647827, 72.04701328277588, 72.12831687927246, 72.20952200889587, 72.29071688652039, 72.37188744544983, 72.45298767089844, 72.5342652797699, 72.61508226394653, 72.69601488113403, 72.77676677703857, 72.85778665542603, 72.9389705657959, 73.0196144580841, 73.10060429573059, 73.18185186386108, 73.26298236846924, 73.34406185150146, 73.4252016544342, 73.50653457641602, 73.58790040016174, 73.66920471191406, 73.75041818618774, 73.83219313621521, 73.91375923156738, 73.99469900131226, 74.07533812522888, 74.15624737739563, 74.23730564117432, 74.31844305992126, 74.39952230453491, 74.48070859909058, 74.56207418441772, 74.64305448532104, 74.72400546073914, 74.80525064468384, 74.88643312454224, 74.96767377853394, 75.0489239692688, 75.13006615638733, 75.2110435962677, 75.29216599464417, 75.37305808067322, 75.45419025421143, 75.53532576560974, 75.6163923740387, 75.6976683139801, 75.77891492843628, 75.8598313331604, 75.94096302986145, 76.02213025093079, 76.10317468643188, 76.18435716629028, 76.26563692092896, 76.3468005657196, 76.42831897735596, 76.5097074508667, 76.59031510353088, 76.67112827301025, 76.7521960735321, 76.83331155776978, 76.91447758674622, 76.995525598526, 77.07669591903687, 77.15771675109863, 77.23884844779968, 77.3196873664856, 77.40080094337463, 77.4819757938385, 77.56352210044861, 77.64447283744812, 77.72596716880798, 77.80736947059631, 77.88886570930481, 77.97027230262756, 78.05163240432739, 78.13306832313538, 78.2144193649292, 78.29597687721252, 78.37739825248718, 78.45872807502747, 78.54029536247253, 78.62165522575378, 78.70315599441528, 78.78465580940247, 78.8660900592804, 78.94724154472351, 79.02858710289001, 79.10983800888062, 79.1909499168396, 79.27232646942139, 79.35401105880737, 79.43499779701233, 79.5163516998291, 79.59745645523071, 79.67878818511963, 79.76027131080627, 79.84179377555847, 79.92306160926819, 80.0042564868927, 80.08570909500122, 80.1670970916748, 80.24856114387512, 80.32989692687988, 80.41128873825073, 80.49279713630676, 80.57429027557373, 80.65580463409424, 80.73723459243774, 80.81873393058777, 80.90000486373901, 80.98144865036011, 81.06270289421082, 81.14406442642212, 81.22551393508911], "average_iteration_time": 0.08122551393508912}
{"game": "kuhn_poker", "iteration_timestamps": [0.0, 0.001203298568725586, 0.0022125244140625, 0.0031893253326416016, 0.004165172576904297, 0.005156517028808594, 0.006161928176879883, 0.00716853141784668, 0.00817561149597168, 0.00918889045715332, 0.010194778442382812, 0.011202812194824219, 0.012210845947265625, 0.013226032257080078, 0.014233589172363281, 0.015233278274536133, 0.016231060028076172, 0.01724529266357422, 0.018243074417114258, 0.0192413330078125, 0.020249605178833008, 0.02126002311706543, 0.02226567268371582, 0.02327275276184082, 0.024283647537231445, 0.025310039520263672, 0.026319265365600586, 0.0273282527923584, 0.02832508087158203, 0.029318809509277344, 0.03030252456665039, 0.03130078315734863, 0.03229999542236328, 0.03331255912780762, 0.03430962562561035, 0.03531908988952637, 0.036322593688964844, 0.03734135627746582, 0.03834223747253418, 0.03934121131896973, 0.04033660888671875, 0.04134082794189453, 0.04233980178833008, 0.04334235191345215, 0.04433846473693848, 0.04534316062927246, 0.04634404182434082, 0.04734468460083008, 0.048340797424316406, 0.04934263229370117, 0.050340890884399414, 0.051340341567993164, 0.0523374080657959, 0.05334186553955078, 0.05434012413024902, 0.055342912673950195, 0.056340694427490234, 0.05735421180725098, 0.058348894119262695, 0.05934572219848633, 0.06034255027770996, 0.06136131286621094, 0.06236433982849121, 0.06336402893066406, 0.06437039375305176, 0.06538105010986328, 0.06638240814208984, 0.06737947463989258, 0.0683908462524414, 0.06940293312072754, 0.07041072845458984, 0.07142019271850586, 0.07242488861083984, 0.07343816757202148, 0.07444310188293457, 0.07545304298400879, 0.07645702362060547, 0.07748031616210938, 0.07848429679870605, 0.07948088645935059, 0.08048796653747559, 0.08149909973144531, 0.08250236511230469, 0.08350992202758789, 0.08451366424560547, 0.08552408218383789, 0.08652877807617188, 0.08753561973571777, 0.08853745460510254, 0.08954453468322754, 0.09055900573730469, 0.09156322479248047, 0.09256434440612793, 0.09357452392578125, 0.0945742130279541, 0.09557175636291504, 0.09658002853393555, 0.09759020805358887, 0.09859728813171387, 0.09959840774536133, 0.10059952735900879, 0.10171365737915039, 0.10271811485290527, 0.10371899604797363, 0.10471606254577637, 0.10573625564575195, 0.10673666000366211, 0.10774874687194824, 0.10875201225280762, 0.10976982116699219, 0.11077308654785156, 0.1117849349975586, 0.11279058456420898, 0.11379814147949219, 0.11480879783630371, 0.11581063270568848, 0.11680984497070312, 0.11783027648925781, 0.11884117126464844, 0.11984801292419434, 0.12085127830505371, 0.12186312675476074, 0.12287044525146484, 0.12387251853942871, 0.12488245964050293, 0.12588262557983398, 0.1268932819366455, 0.12789463996887207, 0.12891125679016113, 0.1299128532409668, 0.13091421127319336, 0.1319103240966797, 0.1329183578491211, 0.13391566276550293, 0.13491129875183105, 0.13592100143432617, 0.13693451881408691, 0.13793015480041504, 0.13893842697143555, 0.13994050025939941, 0.1409461498260498, 0.14194035530090332, 0.14293432235717773, 0.14394617080688477, 0.1449575424194336, 0.14596271514892578, 0.14696359634399414, 0.14796209335327148, 0.14896416664123535, 0.14996123313903809, 0.15097308158874512, 0.15197324752807617, 0.1529834270477295, 0.15398168563842773, 0.15497899055480957, 0.1559762954711914, 0.15698790550231934, 0.15798544883728027, 0.1589818000793457, 0.15998196601867676, 0.16100692749023438, 0.16201019287109375, 0.1630094051361084, 0.16400432586669922, 0.16502594947814941, 0.16602325439453125, 0.16703343391418457, 0.1680285930633545, 0.16903233528137207, 0.1700441837310791, 0.17103981971740723, 0.17203974723815918, 0.17305660247802734, 0.17406272888183594, 0.17507505416870117, 0.17607855796813965, 0.17708992958068848, 0.17809319496154785, 0.17909812927246094, 0.18009376525878906, 0.181107759475708, 0.18211007118225098, 0.18311262130737305, 0.18411493301391602, 0.18511700630187988, 0.18611383438110352, 0.18711400032043457, 0.1881089210510254, 0.18911409378051758, 0.19012236595153809, 0.19112586975097656, 0.19212937355041504, 0.19314002990722656, 0.19413495063781738, 0.195143461227417, 0.19614624977111816, 0.1971597671508789, 0.19816255569458008, 0.1991581916809082, 0.20015978813171387, 0.20117497444152832, 0.20227670669555664, 0.20328474044799805, 0.20429253578186035, 0.20529699325561523, 0.20629596710205078, 0.2073049545288086, 0.20831012725830078, 0.20931363105773926, 0.21031522750854492, 0.2113173007965088, 0.21231722831726074, 0.21332573890686035, 0.2143254280090332, 0.21532464027404785, 0.21633577346801758, 0.21735167503356934, 0.21835613250732422, 0.21936821937561035, 0.22037482261657715, 0.22139286994934082, 0.22243571281433105, 0.22344684600830078, 0.22445249557495117, 0.22547698020935059, 0.22648000717163086, 0.22748041152954102, 0.22848963737487793, 0.22951769828796387, 0.23052549362182617, 0.23153162002563477, 0.2325294017791748, 0.23354506492614746, 0.23454689979553223, 0.2355501651763916, 0.23654937744140625, 0.2375659942626953, 0.238569974899292, 0.23957014083862305, 0.24057984352111816, 0.24160051345825195, 0.24261045455932617, 0.24361491203308105, 0.24462532997131348, 0.24564290046691895, 0.24665021896362305, 0.24765682220458984, 0.24866414070129395, 0.24966907501220703, 0.2506692409515381, 0.25167107582092285, 0.2526733875274658, 0.25368404388427734, 0.2547001838684082, 0.255709171295166, 0.2567169666290283, 0.25774312019348145, 0.25875282287597656, 0.25977420806884766, 0.2607846260070801, 0.2618098258972168, 0.2628288269042969, 0.2638368606567383, 0.2648632526397705, 0.2658724784851074, 0.2668795585632324, 0.2678987979888916, 0.26891160011291504, 0.26994943618774414, 0.2709653377532959, 0.27200746536254883, 0.2730371952056885, 0.274064302444458, 0.275083065032959, 0.27610111236572266, 0.2771317958831787, 0.2781486511230469, 0.27916646003723145, 0.2801778316497803, 0.2812051773071289, 0.28221774101257324, 0.2832314968109131, 0.2842440605163574, 0.285264253616333, 0.28627634048461914, 0.28729915618896484, 0.2883174419403076, 0.28934597969055176, 0.2903714179992676, 0.29139137268066406, 0.2924015522003174, 0.29343438148498535, 0.29445409774780273, 0.2954704761505127, 0.2964792251586914, 0.2974991798400879, 0.2985115051269531, 0.29953980445861816, 0.30055856704711914, 0.3015868663787842, 0.302600622177124, 0.3037095069885254, 0.3047208786010742, 0.30573248863220215, 0.30675625801086426, 0.3077719211578369, 0.3087787628173828, 0.30978822708129883, 0.3107903003692627, 0.31180667877197266, 0.3128185272216797, 0.31383609771728516, 0.31484341621398926, 0.3158607482910156, 0.3168799877166748, 0.317889928817749, 0.3188934326171875, 0.31989574432373047, 0.32091569900512695, 0.3219184875488281, 0.3229203224182129, 0.3239269256591797, 0.32494282722473145, 0.32594943046569824, 0.3269650936126709, 0.327972412109375, 0.3289823532104492, 0.3299877643585205, 0.3309922218322754, 0.33199644088745117, 0.3330082893371582, 0.3340108394622803, 0.33501338958740234, 0.3360161781311035, 0.33702635765075684, 0.33803820610046387, 0.3390495777130127, 0.3400535583496094, 0.34107422828674316, 0.34207606315612793, 0.3430778980255127, 0.3440823554992676, 0.34509825706481934, 0.3461012840270996, 0.3471033573150635, 0.34810447692871094, 0.34911346435546875, 0.3501133918762207, 0.3511180877685547, 0.35211992263793945, 0.35312724113464355, 0.35413026809692383, 0.35513782501220703, 0.35615015029907227, 0.35717010498046875, 0.3581736087799072, 0.35918259620666504, 0.36019444465637207, 0.3612172603607178, 0.3622269630432129, 0.363236665725708, 0.3642456531524658, 0.36525774002075195, 0.36626744270324707, 0.3672771453857422, 0.3682820796966553, 0.3692913055419922, 0.3703005313873291, 0.37130308151245117, 0.37230730056762695, 0.37332677841186523, 0.3743438720703125, 0.375347375869751, 0.376361608505249, 0.3773810863494873, 0.3783841133117676, 0.3793978691101074, 0.38040733337402344, 0.381422758102417, 0.3824341297149658, 0.38344311714172363, 0.3844468593597412, 0.385455846786499, 0.38646888732910156, 0.3874814510345459, 0.3884928226470947, 0.3895115852355957, 0.3905220031738281, 0.39153027534484863, 0.3925316333770752, 0.39354681968688965, 0.39455676078796387, 0.39555954933166504, 0.3965597152709961, 0.3975698947906494, 0.398571252822876, 0.3995857238769531, 0.40059351921081543, 0.40160155296325684, 0.4026172161102295, 0.4036259651184082, 0.40473270416259766, 0.405750036239624, 0.40676212310791016, 0.4077737331390381, 0.4087843894958496, 0.4097936153411865, 0.4107954502105713, 0.4118010997772217, 0.41281676292419434, 0.41382908821105957, 0.41483020782470703, 0.4158320426940918, 0.41684436798095703, 0.4178602695465088, 0.4188656806945801, 0.41986751556396484, 0.42089200019836426, 0.4219088554382324, 0.4229164123535156, 0.4239363670349121, 0.4249534606933594, 0.42595887184143066, 0.42696118354797363, 0.4279661178588867, 0.4289884567260742, 0.42999839782714844, 0.4310128688812256, 0.4320194721221924, 0.4330458641052246, 0.4340496063232422, 0.4350602626800537, 0.43607258796691895, 0.437089204788208, 0.4380931854248047, 0.4391050338745117, 0.44011569023132324, 0.44112443923950195, 0.44213247299194336, 0.4431438446044922, 0.4441568851470947, 0.4451901912689209, 0.4461934566497803, 0.4472060203552246, 0.44821596145629883, 0.449235200881958, 0.45024704933166504, 0.4512593746185303, 0.4522683620452881, 0.45328617095947266, 0.45429110527038574, 0.45529603958129883, 0.45630908012390137, 0.45732593536376953, 0.45833921432495117, 0.4593479633331299, 0.4603548049926758, 0.4613780975341797, 0.46239185333251953, 0.4634056091308594, 0.4644160270690918, 0.46544671058654785, 0.4664580821990967, 0.46746039390563965, 0.4684741497039795, 0.46948838233947754, 0.47049903869628906, 0.471508264541626, 0.4725172519683838, 0.4735293388366699, 0.47454142570495605, 0.47554659843444824, 0.47655272483825684, 0.47756218910217285, 0.4785630702972412, 0.4795656204223633, 0.4805757999420166, 0.48159146308898926, 0.48259997367858887, 0.48360705375671387, 0.48461365699768066, 0.48563599586486816, 0.4866359233856201, 0.4876391887664795, 0.4886801242828369, 0.48968935012817383, 0.4907052516937256, 0.49170994758605957, 0.49271368980407715, 0.4937257766723633, 0.4947359561920166, 0.4957442283630371, 0.4967501163482666, 0.49776124954223633, 0.4987661838531494, 0.49976682662963867, 0.5007805824279785, 0.5017931461334229, 0.5027928352355957, 0.503798246383667, 0.5048010349273682, 0.5059077739715576, 0.5069291591644287, 0.5079352855682373, 0.508948564529419, 0.5099649429321289, 0.5109729766845703, 0.5119891166687012, 0.5130083560943604, 0.5140113830566406, 0.5150127410888672, 0.5160171985626221, 0.5170416831970215, 0.5180540084838867, 0.5190634727478027, 0.5200715065002441, 0.5210907459259033, 0.5221014022827148, 0.5231099128723145, 0.5241215229034424, 0.5251479148864746, 0.5261602401733398, 0.5271637439727783, 0.5281696319580078, 0.5291886329650879, 0.5302028656005859, 0.5312039852142334, 0.5322155952453613, 0.5332295894622803, 0.5342400074005127, 0.5352489948272705, 0.5362589359283447, 0.5372753143310547, 0.5382833480834961, 0.5392873287200928, 0.540292501449585, 0.5413033962249756, 0.5423073768615723, 0.5433239936828613, 0.5443336963653564, 0.5453569889068604, 0.5463719367980957, 0.5473828315734863, 0.5483982563018799, 0.5494139194488525, 0.550426721572876, 0.5514395236968994, 0.5524420738220215, 0.5534608364105225, 0.5544674396514893, 0.5554795265197754, 0.5564877986907959, 0.5575082302093506, 0.5585179328918457, 0.5595200061798096, 0.5605363845825195, 0.5615522861480713, 0.562567949295044, 0.5635764598846436, 0.5645782947540283, 0.565596342086792, 0.5666067600250244, 0.5676202774047852, 0.5686299800872803, 0.5696420669555664, 0.5706572532653809, 0.571662425994873, 0.572676420211792, 0.57369065284729, 0.5747036933898926, 0.5757174491882324, 0.5767245292663574, 0.5777449607849121, 0.5787539482116699, 0.5797619819641113, 0.5807650089263916, 0.5817751884460449, 0.5827915668487549, 0.5837979316711426, 0.5847997665405273, 0.5858325958251953, 0.5868384838104248, 0.5878431797027588, 0.5888667106628418, 0.5898764133453369, 0.5908868312835693, 0.5919029712677002, 0.592919111251831, 0.5939285755157471, 0.5949432849884033, 0.5959591865539551, 0.5969705581665039, 0.597973108291626, 0.5989794731140137, 0.6000018119812012, 0.6010148525238037, 0.6020200252532959, 0.6030395030975342, 0.6040482521057129, 0.6050708293914795, 0.6061708927154541, 0.6071865558624268, 0.6081993579864502, 0.6092190742492676, 0.6102302074432373, 0.6112363338470459, 0.6122493743896484, 0.613267183303833, 0.6142818927764893, 0.615293025970459, 0.6162972450256348, 0.617318868637085, 0.6183273792266846, 0.6193299293518066, 0.6203467845916748, 0.6213638782501221, 0.6223652362823486, 0.6233792304992676, 0.624392032623291, 0.6254184246063232, 0.6264314651489258, 0.6274349689483643, 0.6284396648406982, 0.6294479370117188, 0.6304495334625244, 0.6314609050750732, 0.6324710845947266, 0.6334798336029053, 0.6344904899597168, 0.6354985237121582, 0.6365129947662354, 0.6375248432159424, 0.6385254859924316, 0.639531135559082, 0.6405425071716309, 0.6415567398071289, 0.6425559520721436, 0.6435658931732178, 0.6445751190185547, 0.6456072330474854, 0.6466124057769775, 0.6476237773895264, 0.6486303806304932, 0.6496372222900391, 0.6506500244140625, 0.6516556739807129, 0.6526684761047363, 0.6536846160888672, 0.6546978950500488, 0.6557059288024902, 0.6567091941833496, 0.6577291488647461, 0.6587374210357666, 0.6597411632537842, 0.6607589721679688, 0.6617765426635742, 0.66278076171875, 0.6637835502624512, 0.6647875308990479, 0.6658046245574951, 0.6668202877044678, 0.6678273677825928, 0.6688342094421387, 0.6698377132415771, 0.6708405017852783, 0.671839714050293, 0.672858715057373, 0.6738660335540771, 0.6748964786529541, 0.6759026050567627, 0.6769118309020996, 0.6779134273529053, 0.6789278984069824, 0.6799311637878418, 0.6809473037719727, 0.6819484233856201, 0.6829516887664795, 0.6839632987976074, 0.6849820613861084, 0.6859843730926514, 0.687002420425415, 0.6880087852478027, 0.6890153884887695, 0.6900238990783691, 0.6910369396209717, 0.6920466423034668, 0.693056583404541, 0.6940574645996094, 0.695073127746582, 0.6960809230804443, 0.6970977783203125, 0.6981022357940674, 0.6991133689880371, 0.7001209259033203, 0.7011370658874512, 0.7021446228027344, 0.7031540870666504, 0.7041647434234619, 0.7051718235015869, 0.7062783241271973, 0.7072927951812744, 0.7083072662353516, 0.7093241214752197, 0.7103381156921387, 0.7113513946533203, 0.7123618125915527, 0.7133710384368896, 0.7143757343292236, 0.7153875827789307, 0.7163996696472168, 0.7174122333526611, 0.7184269428253174, 0.7194349765777588, 0.72043776512146, 0.7214505672454834, 0.7224626541137695, 0.723473072052002, 0.7244882583618164, 0.7255077362060547, 0.7265238761901855, 0.7275340557098389, 0.7285394668579102, 0.7295587062835693, 0.7305631637573242, 0.7315647602081299, 0.7325789928436279, 0.733593225479126, 0.7346093654632568, 0.7356164455413818, 0.7366237640380859, 0.737645149230957, 0.7386534214019775, 0.7396578788757324, 0.7406647205352783, 0.7416939735412598, 0.7426977157592773, 0.7437024116516113, 0.744718074798584, 0.745741605758667, 0.7467617988586426, 0.7477724552154541, 0.7487831115722656, 0.7498085498809814, 0.7508175373077393, 0.7518224716186523, 0.7528493404388428, 0.7538959980010986, 0.7549138069152832, 0.7559218406677246, 0.7569458484649658, 0.7579541206359863, 0.7589583396911621, 0.7599771022796631, 0.7610001564025879, 0.7620153427124023, 0.7630171775817871, 0.7640371322631836, 0.7650489807128906, 0.7660624980926514, 0.7670783996582031, 0.7680914402008057, 0.7691192626953125, 0.7701303958892822, 0.7711479663848877, 0.7721550464630127, 0.7731659412384033, 0.7741804122924805, 0.7751913070678711, 0.776207447052002, 0.7772259712219238, 0.7782387733459473, 0.7792491912841797, 0.7802658081054688, 0.7812850475311279, 0.782289981842041, 0.7833046913146973, 0.7843530178070068, 0.7853765487670898, 0.7863860130310059, 0.7873990535736084, 0.7884087562561035, 0.789438009262085, 0.7904510498046875, 0.7914586067199707, 0.792466402053833, 0.7934906482696533, 0.794499397277832, 0.7955098152160645, 0.7965185642242432, 0.7975354194641113, 0.7985458374023438, 0.7995574474334717, 0.8005743026733398, 0.8015933036804199, 0.8026039600372314, 0.8036108016967773, 0.8046128749847412, 0.8056278228759766, 0.8067417144775391, 0.807753324508667, 0.8087654113769531, 0.8097846508026123, 0.8107938766479492, 0.8118019104003906, 0.8128187656402588, 0.813835859298706, 0.8148431777954102, 0.8158619403839111, 0.8168809413909912, 0.8178935050964355, 0.8189146518707275, 0.8199224472045898, 0.8209383487701416, 0.8219559192657471, 0.8229615688323975, 0.8239684104919434, 0.8249833583831787, 0.825993537902832, 0.8269975185394287, 0.8280010223388672, 0.8290190696716309, 0.8300211429595947, 0.8310248851776123, 0.8320286273956299, 0.8330495357513428, 0.834061861038208, 0.8350636959075928, 0.8360683917999268, 0.8370778560638428, 0.8380820751190186, 0.8390853404998779, 0.8400890827178955, 0.8411111831665039, 0.8421230316162109, 0.8431270122528076, 0.8441388607025146, 0.8451573848724365, 0.8461699485778809, 0.8471815586090088, 0.8481922149658203, 0.849200963973999, 0.8502020835876465, 0.8512158393859863, 0.8522264957427979, 0.8532459735870361, 0.8542532920837402, 0.8552637100219727, 0.8562791347503662, 0.857295036315918, 0.85829758644104, 0.8592989444732666, 0.8603146076202393, 0.8613362312316895, 0.8623490333557129, 0.863358736038208, 0.8643624782562256, 0.8653810024261475, 0.8663930892944336, 0.8674054145812988, 0.8684146404266357, 0.8694448471069336, 0.8704607486724854, 0.8714697360992432, 0.8724844455718994, 0.8735017776489258, 0.8745150566101074, 0.8755307197570801, 0.8765413761138916, 0.8775577545166016, 0.8785655498504639, 0.8795793056488037, 0.8805887699127197, 0.8816049098968506, 0.8826112747192383, 0.8836181163787842, 0.8846211433410645, 0.8856310844421387, 0.8866329193115234, 0.8876354694366455, 0.8886380195617676, 0.8896596431732178, 0.8906674385070801, 0.8916804790496826, 0.8926873207092285, 0.8937134742736816, 0.8947203159332275, 0.8957281112670898, 0.8967337608337402, 0.8977417945861816, 0.8987572193145752, 0.899763822555542, 0.9007737636566162, 0.9017848968505859, 0.9028019905090332, 0.9038097858428955, 0.9048323631286621, 0.9058396816253662, 0.9069530963897705, 0.9079611301422119, 0.908970832824707, 0.9099881649017334, 0.9109933376312256, 0.912010669708252, 0.9130196571350098, 0.9140291213989258, 0.9150404930114746, 0.9160492420196533, 0.9170660972595215, 0.9180722236633301, 0.9190788269042969, 0.92008376121521, 0.9210927486419678, 0.9220998287200928, 0.9231071472167969, 0.9241166114807129, 0.9251413345336914, 0.9261536598205566, 0.9271607398986816, 0.9281620979309082, 0.9291768074035645, 0.9301855564117432, 0.9311935901641846, 0.9322013854980469, 0.9332115650177002, 0.9342207908630371, 0.9352278709411621, 0.9362287521362305, 0.937248945236206, 0.9382562637329102, 0.9392571449279785, 0.9402682781219482, 0.9412841796875, 0.9422945976257324, 0.9433016777038574, 0.9443032741546631, 0.9453244209289551, 0.9463343620300293, 0.9473435878753662, 0.9483449459075928, 0.949350118637085, 0.9503581523895264, 0.9513645172119141, 0.9523727893829346, 0.9533865451812744, 0.9543988704681396, 0.9554054737091064, 0.9564075469970703, 0.9574244022369385, 0.958432674407959, 0.9594404697418213, 0.960451602935791, 0.961470365524292, 0.9624724388122559, 0.9634737968444824, 0.9644744396209717, 0.9654839038848877, 0.9664840698242188, 0.9674849510192871, 0.9684855937957764, 0.9694924354553223, 0.9704914093017578, 0.9714932441711426, 0.9725039005279541, 0.9735276699066162, 0.9745380878448486, 0.9755418300628662, 0.9765551090240479, 0.9775660037994385, 0.9785783290863037, 0.9795875549316406, 0.9805886745452881, 0.981595516204834, 0.9826061725616455, 0.983616828918457, 0.9846293926239014, 0.9856412410736084, 0.9866495132446289, 0.9876618385314941, 0.9886679649353027, 0.9896852970123291, 0.9906964302062988, 0.9916961193084717, 0.9927065372467041, 0.9937283992767334, 0.9947414398193359, 0.995750904083252, 0.9967641830444336, 0.9977767467498779, 0.9987757205963135, 0.999788761138916, 1.000793695449829, 1.0018105506896973, 1.0028138160705566, 1.0038120746612549, 1.0048303604125977, 1.0058379173278809, 1.0068435668945312, 1.007948637008667, 1.008962869644165, 1.0099678039550781, 1.010970115661621], "average_iteration_time": 0.001010970115661621}
{"game": "kuhn_poker(players=3)", "iteration_timestamps": [0.0, 0.015487432479858398, 0.03092503547668457, 0.04746365547180176, 0.06731438636779785, 0.08252167701721191, 0.09747934341430664, 0.11278080940246582, 0.12812399864196777, 0.14334559440612793, 0.15869855880737305, 0.17405080795288086, 0.1893465518951416, 0.20456504821777344, 0.21965885162353516, 0.2348802089691162, 0.2500143051147461, 0.26514387130737305, 0.2802157402038574, 0.29527711868286133, 0.3104410171508789, 0.32563352584838867, 0.34099340438842773, 0.3562602996826172, 0.3715355396270752, 0.3868122100830078, 0.402050256729126, 0.41732072830200195, 0.4326136112213135, 0.44794511795043945, 0.46321630477905273, 0.478546142578125, 0.4938533306121826, 0.5091774463653564, 0.5244748592376709, 0.5397217273712158, 0.5550999641418457, 0.5703136920928955, 0.58561110496521, 0.6009073257446289, 0.6161625385284424, 0.631314754486084, 0.6465368270874023, 0.6618349552154541, 0.6770479679107666, 0.6922633647918701, 0.7075400352478027, 0.7226297855377197, 0.7376627922058105, 0.7527468204498291, 0.7679579257965088, 0.7830166816711426, 0.7981147766113281, 0.8131864070892334, 0.8281888961791992, 0.843207597732544, 0.858238697052002, 0.8733787536621094, 0.8884518146514893, 0.9035160541534424, 0.9186208248138428, 0.9337296485900879, 0.9488720893859863, 0.9639530181884766, 0.9791316986083984, 0.9942209720611572, 1.009357213973999, 1.024411916732788, 1.0394582748413086, 1.054478645324707, 1.06959867477417, 1.0847995281219482, 1.0998716354370117, 1.114976406097412, 1.1300697326660156, 1.1450541019439697, 1.1601061820983887, 1.1751699447631836, 1.1903400421142578, 1.205418586730957, 1.2205133438110352, 1.2355716228485107, 1.2506415843963623, 1.265817403793335, 1.280883550643921, 1.296027421951294, 1.3111364841461182, 1.3262388706207275, 1.3413715362548828, 1.3564448356628418, 1.3715124130249023, 1.386622428894043, 1.401808500289917, 1.416898488998413, 1.4320077896118164, 1.4470837116241455, 1.462200403213501, 1.4772984981536865, 1.49241304397583, 1.5075762271881104, 1.5226693153381348, 1.5377123355865479, 1.5527684688568115, 1.5678114891052246, 1.582900047302246, 1.598017692565918, 1.6132760047912598, 1.6283588409423828, 1.643463373184204, 1.6585640907287598, 1.6737003326416016, 1.6888532638549805, 1.7039709091186523, 1.7192118167877197, 1.7343757152557373, 1.7495231628417969, 1.764707088470459, 1.7798733711242676, 1.7950243949890137, 1.8101983070373535, 1.825481653213501, 1.8406262397766113, 1.8557534217834473, 1.8709437847137451, 1.8861050605773926, 1.9012508392333984, 1.91636061668396, 1.931638240814209, 1.9468178749084473, 1.9619481563568115, 1.9770705699920654, 1.9921791553497314, 2.007266044616699, 2.022390604019165, 2.037675380706787, 2.05281925201416, 2.0679357051849365, 2.083056926727295, 2.0982093811035156, 2.1133651733398438, 2.12856388092041, 2.143772602081299, 2.158892869949341, 2.1739957332611084, 2.1891207695007324, 2.204235792160034, 2.2193260192871094, 2.2344985008239746, 2.2497193813323975, 2.2649362087249756, 2.280083417892456, 2.2952942848205566, 2.3103435039520264, 2.325390577316284, 2.3404664993286133, 2.3556134700775146, 2.3706705570220947, 2.385776996612549, 2.4008193016052246, 2.4159531593322754, 2.431035041809082, 2.446096181869507, 2.461268901824951, 2.4763028621673584, 2.4913604259490967, 2.5064241886138916, 2.521493434906006, 2.5365488529205322, 2.5516161918640137, 2.566774368286133, 2.5818932056427, 2.5969858169555664, 2.612156867980957, 2.6273088455200195, 2.642426013946533, 2.6575522422790527, 2.672800064086914, 2.687927484512329, 2.703070640563965, 2.7181568145751953, 2.7332897186279297, 2.748389482498169, 2.7635092735290527, 2.778743028640747, 2.793876886367798, 2.809030771255493, 2.8241939544677734, 2.8393263816833496, 2.8544905185699463, 2.869678258895874, 2.8849310874938965, 2.900073528289795, 2.91520619392395, 2.9303605556488037, 2.9455277919769287, 2.9606571197509766, 2.97580885887146, 2.991044044494629, 3.0061540603637695, 3.0213029384613037, 3.036459445953369, 3.051563262939453, 3.0667171478271484, 3.0818371772766113, 3.0970618724823, 3.112138509750366, 3.127239942550659, 3.1423497200012207, 3.157484531402588, 3.1726250648498535, 3.1877574920654297, 3.202986001968384, 3.2180986404418945, 3.233210325241089, 3.2483251094818115, 3.2635531425476074, 3.278726100921631, 3.2938966751098633, 3.3091917037963867, 3.324401378631592, 3.339613437652588, 3.354708671569824, 3.3697662353515625, 3.3848814964294434, 3.399988889694214, 3.4151840209960938, 3.430344343185425, 3.4454963207244873, 3.4606268405914307, 3.4757704734802246, 3.4909088611602783, 3.5060431957244873, 3.5212841033935547, 3.5364513397216797, 3.551604747772217, 3.5667381286621094, 3.581897497177124, 3.5970189571380615, 3.6121621131896973, 3.6273696422576904, 3.642496347427368, 3.657616138458252, 3.6727447509765625, 3.687836170196533, 3.702939033508301, 3.718034029006958, 3.733271598815918, 3.7483677864074707, 3.763432741165161, 3.778550624847412, 3.7936782836914062, 3.808750629425049, 3.8238794803619385, 3.839113473892212, 3.8543052673339844, 3.869462013244629, 3.8845982551574707, 3.8997139930725098, 3.9148619174957275, 3.930042266845703, 3.945335865020752, 3.9605214595794678, 3.9756710529327393, 3.990818977355957, 4.005990266799927, 4.0211710929870605, 4.0363404750823975, 4.051595687866211, 4.06672215461731, 4.0818564891815186, 4.097068548202515, 4.112276315689087, 4.127478361129761, 4.142676591873169, 4.157985210418701, 4.173213481903076, 4.188379287719727, 4.203581094741821, 4.218763113021851, 4.233935356140137, 4.24911093711853, 4.264446973800659, 4.279719591140747, 4.2949583530426025, 4.310174226760864, 4.3253703117370605, 4.3405537605285645, 4.355738401412964, 4.370994806289673, 4.386191368103027, 4.401399612426758, 4.416576623916626, 4.431730508804321, 4.44684624671936, 4.461985111236572, 4.477221727371216, 4.492382287979126, 4.50752067565918, 4.5227038860321045, 4.537811279296875, 4.5529303550720215, 4.568000078201294, 4.583211183547974, 4.598344802856445, 4.613483190536499, 4.628633260726929, 4.643761396408081, 4.658905267715454, 4.674059152603149, 4.68929386138916, 4.704396963119507, 4.7195727825164795, 4.734701156616211, 4.749794960021973, 4.764939308166504, 4.780066967010498, 4.795356512069702, 4.810516595840454, 4.825688600540161, 4.840885162353516, 4.8559889793396, 4.871121883392334, 4.886273145675659, 4.901493787765503, 4.916652202606201, 4.93172812461853, 4.946877956390381, 4.962036371231079, 4.977178573608398, 4.992325305938721, 5.007519006729126, 5.0227062702178955, 5.037837743759155, 5.053015232086182, 5.068222284317017, 5.083341360092163, 5.0984721183776855, 5.113712787628174, 5.128848075866699, 5.143949270248413, 5.15912938117981, 5.174288749694824, 5.189450025558472, 5.204618453979492, 5.219826936721802, 5.234969615936279, 5.250033140182495, 5.265244722366333, 5.280330181121826, 5.295406103134155, 5.310579776763916, 5.325892686843872, 5.34107518196106, 5.356247901916504, 5.371464729309082, 5.38670539855957, 5.401911497116089, 5.416986703872681, 5.43220853805542, 5.447352886199951, 5.462502479553223, 5.477655649185181, 5.492753267288208, 5.507867336273193, 5.523027181625366, 5.538273572921753, 5.553387880325317, 5.568530082702637, 5.583656549453735, 5.598721265792847, 5.613823652267456, 5.628965377807617, 5.644173622131348, 5.659337997436523, 5.674474239349365, 5.689636707305908, 5.704785585403442, 5.71995997428894, 5.735126972198486, 5.750389337539673, 5.765592813491821, 5.780752420425415, 5.79598069190979, 5.811124801635742, 5.826254844665527, 5.841410398483276, 5.856696367263794, 5.871826887130737, 5.887018918991089, 5.902133464813232, 5.917318105697632, 5.932480573654175, 5.947575807571411, 5.962800025939941, 5.977917909622192, 5.993021726608276, 6.008153915405273, 6.023280620574951, 6.0384392738342285, 6.05362606048584, 6.068899154663086, 6.0840744972229, 6.099247455596924, 6.114437580108643, 6.129567861557007, 6.144705295562744, 6.159847259521484, 6.175084352493286, 6.190226793289185, 6.205378770828247, 6.220582962036133, 6.235755920410156, 6.250951528549194, 6.266172647476196, 6.281409502029419, 6.296569585800171, 6.311719655990601, 6.326895475387573, 6.342072486877441, 6.357229232788086, 6.372402191162109, 6.387711048126221, 6.402884006500244, 6.418127059936523, 6.433298110961914, 6.448512077331543, 6.463700771331787, 6.478859186172485, 6.494159698486328, 6.50935173034668, 6.524550199508667, 6.539712190628052, 6.554890394210815, 6.570053577423096, 6.585233688354492, 6.600494384765625, 6.615661382675171, 6.630805730819702, 6.646008014678955, 6.661194324493408, 6.676356077194214, 6.691482305526733, 6.706757545471191, 6.721951484680176, 6.7370946407318115, 6.75226616859436, 6.767437219619751, 6.782580852508545, 6.797743797302246, 6.813040733337402, 6.8281755447387695, 6.843322038650513, 6.858488321304321, 6.873641490936279, 6.888823509216309, 6.9039692878723145, 6.919325351715088, 6.934522390365601, 6.949716567993164, 6.9649224281311035, 6.980069637298584, 6.995284080505371, 7.010467052459717, 7.025803089141846, 7.041026830673218, 7.056201457977295, 7.071419715881348, 7.0866858959198, 7.101875066757202, 7.117114543914795, 7.132440090179443, 7.147614240646362, 7.162809610366821, 7.17799711227417, 7.193162202835083, 7.208370208740234, 7.22357964515686, 7.2388505935668945, 7.254042625427246, 7.269244194030762, 7.284464120864868, 7.299721002578735, 7.314943313598633, 7.330085754394531, 7.345370769500732, 7.360554218292236, 7.375696420669556, 7.390819787979126, 7.406006097793579, 7.421146869659424, 7.436293125152588, 7.451576471328735, 7.466743230819702, 7.481915712356567, 7.497082948684692, 7.512220621109009, 7.5273756980896, 7.5425379276275635, 7.557823419570923, 7.572993278503418, 7.588155508041382, 7.603297710418701, 7.618457317352295, 7.633586168289185, 7.648704767227173, 7.663959980010986, 7.679161071777344, 7.6943347454071045, 7.709543228149414, 7.724713563919067, 7.739854097366333, 7.755031585693359, 7.770448923110962, 7.785634279251099, 7.800788879394531, 7.81593132019043, 7.831077575683594, 7.846261978149414, 7.861462831497192, 7.876740455627441, 7.891907691955566, 7.90706992149353, 7.9222400188446045, 7.937392711639404, 7.952569961547852, 7.967793941497803, 7.983182907104492, 7.998334169387817, 8.013488531112671, 8.028614521026611, 8.043709754943848, 8.058832168579102, 8.073976755142212, 8.089232921600342, 8.104367017745972, 8.119539260864258, 8.134658813476562, 8.149818658828735, 8.164979219436646, 8.180135011672974, 8.195386409759521, 8.210588693618774, 8.22577452659607, 8.240999460220337, 8.256240606307983, 8.2714204788208, 8.286596536636353, 8.301846981048584, 8.317034482955933, 8.332221746444702, 8.347405910491943, 8.36260175704956, 8.377849340438843, 8.393012285232544, 8.408363819122314, 8.423547983169556, 8.438767194747925, 8.453906536102295, 8.46911907196045, 8.484338521957397, 8.499533891677856, 8.514867067337036, 8.53006100654602, 8.545231580734253, 8.560431957244873, 8.575582265853882, 8.590802431106567, 8.605974674224854, 8.621280670166016, 8.636459112167358, 8.651620626449585, 8.666829586029053, 8.682060718536377, 8.697284460067749, 8.712463140487671, 8.727751016616821, 8.7430100440979, 8.758201837539673, 8.77340030670166, 8.788652896881104, 8.803924798965454, 8.819211721420288, 8.834502458572388, 8.849738359451294, 8.864963054656982, 8.880139827728271, 8.89537787437439, 8.910693168640137, 8.925966501235962, 8.941621541976929, 8.95689058303833, 8.972115278244019, 8.987310409545898, 9.002622127532959, 9.017947912216187, 9.033100128173828, 9.04841423034668, 9.063591241836548, 9.078783750534058, 9.094050168991089, 9.109278917312622, 9.124455690383911, 9.13963270187378, 9.15489411354065, 9.170082330703735, 9.1853346824646, 9.20050835609436, 9.215638637542725, 9.230783939361572, 9.245912790298462, 9.261152267456055, 9.276296615600586, 9.291501998901367, 9.30675983428955, 9.322050094604492, 9.337244987487793, 9.352436780929565, 9.367777585983276, 9.382921934127808, 9.398123979568481, 9.413387298583984, 9.428630113601685, 9.443848609924316, 9.458977937698364, 9.474241018295288, 9.489412069320679, 9.504599571228027, 9.519861936569214, 9.535060405731201, 9.550262689590454, 9.565466165542603, 9.58074951171875, 9.59594464302063, 9.611177444458008, 9.626427173614502, 9.641666650772095, 9.65681505203247, 9.672017574310303, 9.687251567840576, 9.70238709449768, 9.717573404312134, 9.732715845108032, 9.74789810180664, 9.763099670410156, 9.778259038925171, 9.793557405471802, 9.808749675750732, 9.824011087417603, 9.83932900428772, 9.854583501815796, 9.869837045669556, 9.885114192962646, 9.900437831878662, 9.915618419647217, 9.930826902389526, 9.946009159088135, 9.961173057556152, 9.976339101791382, 9.991541862487793, 10.006852865219116, 10.022055864334106, 10.037279605865479, 10.052485704421997, 10.067723989486694, 10.08295750617981, 10.098196029663086, 10.113495111465454, 10.128695726394653, 10.143927097320557, 10.159082651138306, 10.174285411834717, 10.189469814300537, 10.204684019088745, 10.220006465911865, 10.235174179077148, 10.250370502471924, 10.265641450881958, 10.28081727027893, 10.295959234237671, 10.311150312423706, 10.326522827148438, 10.341753244400024, 10.356990098953247, 10.372237205505371, 10.387483596801758, 10.402690649032593, 10.417860507965088, 10.43313455581665, 10.448328495025635, 10.463456153869629, 10.478624105453491, 10.493787050247192, 10.50895643234253, 10.524126291275024, 10.539358139038086, 10.554561614990234, 10.569720983505249, 10.584889888763428, 10.600044250488281, 10.615239143371582, 10.630477905273438, 10.645756721496582, 10.660964250564575, 10.676153659820557, 10.691364526748657, 10.70655345916748, 10.721696853637695, 10.7368643283844, 10.752185106277466, 10.767391920089722, 10.782541275024414, 10.797678709030151, 10.812834739685059, 10.828020811080933, 10.84316635131836, 10.858497619628906, 10.873693466186523, 10.888861894607544, 10.904053449630737, 10.91924524307251, 10.934386014938354, 10.949540615081787, 10.964855194091797, 10.980086326599121, 10.99531888961792, 11.010576725006104, 11.02578353881836, 11.040989398956299, 11.056154489517212, 11.071422576904297, 11.08667802810669, 11.101901292800903, 11.117092847824097, 11.132309913635254, 11.147523641586304, 11.16280746459961, 11.178112268447876, 11.193313837051392, 11.208488464355469, 11.223667621612549, 11.238842010498047, 11.254016399383545, 11.269226789474487, 11.284518957138062, 11.299668788909912, 11.314886331558228, 11.330105304718018, 11.345342636108398, 11.360569953918457, 11.375765085220337, 11.39106273651123, 11.406229734420776, 11.421425819396973, 11.436622381210327, 11.45180344581604, 11.46697473526001, 11.482184410095215, 11.497487306594849, 11.512641191482544, 11.527823209762573, 11.542999505996704, 11.558191776275635, 11.573394298553467, 11.588597774505615, 11.603904485702515, 11.619120359420776, 11.634388208389282, 11.649913311004639, 11.66552209854126, 11.68106985092163, 11.696545362472534, 11.712022542953491, 11.727418899536133, 11.742646932601929, 11.757997989654541, 11.773231506347656, 11.788467645645142, 11.803684711456299, 11.819040536880493, 11.83426022529602, 11.849502801895142, 11.864761352539062, 11.880003690719604, 11.895239114761353, 11.910420894622803, 11.925727605819702, 11.940928220748901, 11.9561927318573, 11.971378326416016, 11.986593008041382, 12.001762390136719, 12.01698637008667, 12.03230333328247, 12.047517538070679, 12.062685489654541, 12.077893733978271, 12.093109607696533, 12.10831093788147, 12.123509407043457, 12.138831615447998, 12.154022455215454, 12.169276475906372, 12.184527158737183, 12.19974422454834, 12.214987754821777, 12.230242013931274, 12.245577812194824, 12.260997295379639, 12.276270389556885, 12.291767835617065, 12.307079315185547, 12.322275161743164, 12.337482690811157, 12.35283374786377, 12.368054628372192, 12.383372068405151, 12.398616313934326, 12.41380763053894, 12.429103136062622, 12.444248914718628, 12.459556102752686, 12.474684715270996, 12.489895343780518, 12.50504755973816, 12.520145177841187, 12.5352144241333, 12.550381660461426, 12.566600799560547, 12.582287788391113, 12.597525358200073, 12.612648010253906, 12.62781286239624, 12.642939567565918, 12.658089637756348, 12.674183368682861, 12.68980860710144, 12.704996109008789, 12.720170974731445, 12.735274076461792, 12.750410079956055, 12.765545845031738, 12.781558513641357, 12.79720401763916, 12.812403678894043, 12.827622890472412, 12.842751502990723, 12.85788345336914, 12.873054504394531, 12.889150381088257, 12.904833793640137, 12.920140266418457, 12.935255527496338, 12.952520608901978, 12.967541933059692, 12.982462406158447, 12.997753620147705, 13.012768983840942, 13.027822017669678, 13.042856454849243, 13.057906866073608, 13.07303261756897, 13.088117837905884, 13.103394985198975, 13.118499517440796, 13.133615732192993, 13.148685455322266, 13.163691282272339, 13.17869234085083, 13.1937255859375, 13.208882093429565, 13.223878145217896, 13.23891568183899, 13.253903150558472, 13.268931150436401, 13.283897876739502, 13.299024105072021, 13.314168214797974, 13.329193830490112, 13.3442702293396, 13.359310388565063, 13.374299049377441, 13.389347076416016, 13.4043869972229, 13.419489622116089, 13.434590578079224, 13.449674606323242, 13.464746952056885, 13.479758024215698, 13.494934797286987, 13.510068416595459, 13.525252103805542, 13.540343523025513, 13.555420398712158, 13.570423364639282, 13.58547568321228, 13.60063099861145, 13.615710496902466, 13.630861759185791, 13.64590573310852, 13.66104245185852, 13.6761155128479, 13.69127631187439, 13.708982706069946, 13.72527265548706, 13.741591930389404, 13.758733987808228, 13.774902105331421, 13.791173934936523, 13.807606935501099, 13.824359655380249, 13.841233968734741, 13.857578039169312, 13.873766660690308, 13.889967203140259, 13.906104803085327, 13.922166585922241, 13.938227891921997, 13.95436978340149, 13.970532894134521, 13.986507177352905, 14.002549409866333, 14.018409490585327, 14.034316778182983, 14.05026125907898, 14.066275835037231, 14.082335472106934, 14.098301649093628, 14.114516019821167, 14.130834341049194, 14.146975040435791, 14.16309666633606, 14.179015636444092, 14.195080995559692, 14.211166381835938, 14.226886510848999, 14.24200963973999, 14.25714635848999, 14.272297620773315, 14.287426233291626, 14.302556991577148, 14.317717790603638, 14.33285641670227, 14.348003625869751, 14.36305570602417, 14.37808084487915, 14.393040180206299, 14.408150434494019, 14.423131942749023, 14.438239812850952, 14.45317029953003, 14.46827483177185, 14.483335256576538, 14.498384237289429, 14.513573169708252, 14.528658390045166, 14.54370379447937, 14.558749914169312, 14.573805332183838, 14.588876724243164, 14.60392165184021, 14.619144678115845, 14.634223699569702, 14.649285078048706, 14.66439175605774, 14.67947244644165, 14.69458818435669, 14.709693908691406, 14.724853038787842, 14.739904403686523, 14.754991292953491, 14.770039319992065, 14.785129070281982, 14.800323963165283, 14.81546926498413, 14.830650568008423, 14.84571385383606, 14.860790967941284, 14.87592601776123, 14.890995025634766, 14.906079769134521, 14.921200275421143, 14.936540603637695, 14.951647520065308, 14.966774702072144, 14.981886625289917, 14.997029304504395, 15.012138605117798, 15.027286291122437, 15.042572021484375, 15.057647943496704, 15.072771549224854, 15.087963819503784, 15.103148460388184, 15.118172645568848, 15.133234739303589, 15.14831829071045, 15.163375854492188, 15.178401231765747, 15.193476676940918, 15.208518743515015, 15.223669290542603], "average_iteration_time": 0.015223669290542603}
{"game": "leduc_poker", "iteration_timestamps": [0.0, 0.17511463165283203, 0.30738329887390137, 0.41176271438598633, 0.5140266418457031, 0.6611685752868652, 0.8078758716583252, 0.9555721282958984, 1.1008274555206299, 1.2493259906768799, 1.3996446132659912, 1.549067497253418, 1.6943528652191162, 1.840501308441162, 1.9872450828552246, 2.1368019580841064, 2.2869837284088135, 2.432530403137207, 2.587968349456787, 2.7440054416656494, 2.8982625007629395, 3.050157308578491, 3.201756715774536, 3.3518733978271484, 3.5022847652435303, 3.6584479808807373, 3.813055992126465, 3.9672818183898926, 4.119163751602173, 4.268527269363403, 4.413175582885742, 4.561356782913208, 4.710591793060303, 4.859434366226196, 5.013864040374756, 5.163278818130493, 5.31205677986145, 5.460171937942505, 5.608608722686768, 5.755681753158569, 5.902860641479492, 6.049694538116455, 6.197199821472168, 6.353695869445801, 6.513006210327148, 6.667433500289917, 6.8212316036224365, 6.97491979598999, 7.12994909286499, 7.284576654434204, 7.4409496784210205, 7.59306263923645, 7.746190786361694, 7.899630069732666, 8.05553388595581, 8.210685968399048, 8.367104291915894, 8.519124031066895, 8.673932313919067, 8.828668594360352, 8.982006549835205, 9.133453607559204, 9.285014152526855, 9.436213731765747, 9.588002681732178, 9.740480899810791, 9.890976667404175, 10.041483879089355, 10.1926429271698, 10.342190980911255, 10.491304159164429, 10.63855791091919, 10.783126592636108, 10.927669525146484, 11.073276042938232, 11.217498540878296, 11.36098051071167, 11.514045000076294, 11.667677879333496, 11.817568302154541, 11.96598482131958, 12.110435485839844, 12.261951923370361, 12.414533615112305, 12.565944194793701, 12.717905044555664, 12.870378971099854, 13.022334814071655, 13.17458462715149, 13.322931051254272, 13.470638990402222, 13.61832332611084, 13.767720222473145, 13.916788101196289, 14.065537929534912, 14.211962223052979, 14.358476638793945, 14.508275747299194, 14.661044836044312, 14.810132026672363, 14.959824323654175, 15.109400033950806, 15.25834608078003, 15.406446695327759, 15.5528244972229, 15.697479486465454, 15.84241509437561, 15.991316795349121, 16.140579223632812, 16.29017949104309, 16.43844771385193, 16.587717294692993, 16.73092484474182, 16.8743679523468, 17.017857789993286, 17.15888476371765, 17.301915168762207, 17.44734787940979, 17.59235453605652, 17.744197845458984, 17.89645481109619, 18.04640817642212, 18.19643807411194, 18.34622073173523, 18.49808120727539, 18.64997935295105, 18.801421880722046, 18.955031871795654, 19.107342004776, 19.257611513137817, 19.408791542053223, 19.56007218360901, 19.708020448684692, 19.856855869293213, 20.007867097854614, 20.158653259277344, 20.309387922286987, 20.456496000289917, 20.60355806350708, 20.75179624557495, 20.899824380874634, 21.047348737716675, 21.20125389099121, 21.354735851287842, 21.50922989845276, 21.663341522216797, 21.817291259765625, 21.97071647644043, 22.120900869369507, 22.268518447875977, 22.417470932006836, 22.56793713569641, 22.71855330467224, 22.870906352996826, 23.023274660110474, 23.171438217163086, 23.309966564178467, 23.449494123458862, 23.592620849609375, 23.73316788673401, 23.8730571269989, 24.014293670654297, 24.15481972694397, 24.293415546417236, 24.433796167373657, 24.57546353340149, 24.716782331466675, 24.8568754196167, 24.997453927993774, 25.146950721740723, 25.2959942817688, 25.446207523345947, 25.5982449054718, 25.752554178237915, 25.90719723701477, 26.065595388412476, 26.22032070159912, 26.37448215484619, 26.528157949447632, 26.681753396987915, 26.833967208862305, 26.985389947891235, 27.138001680374146, 27.29312229156494, 27.44751763343811, 27.58960747718811, 27.73545551300049, 27.892169713974, 28.04937219619751, 28.209567070007324, 28.366973876953125, 28.52659583091736, 28.686532497406006, 28.8473699092865, 29.00757360458374, 29.164873361587524, 29.321029901504517, 29.476714372634888, 29.633756160736084, 29.793720960617065, 29.952828884124756, 30.11036252975464, 30.269469499588013, 30.42370295524597, 30.579752445220947, 30.728488445281982, 30.87189531326294, 31.016985654830933, 31.165790557861328, 31.315401315689087, 31.467157125473022, 31.622714281082153, 31.778207778930664, 31.93050789833069, 32.086631059646606, 32.24064087867737, 32.390860080718994, 32.54045748710632, 32.68998336791992, 32.839051485061646, 32.98798680305481, 33.13976716995239, 33.29305624961853, 33.4459502696991, 33.60384941101074, 33.760382652282715, 33.91810345649719, 34.07481384277344, 34.230950117111206, 34.3871533870697, 34.54429221153259, 34.69694995880127, 34.84872388839722, 35.00108313560486, 35.15376591682434, 35.30602717399597, 35.45955801010132, 35.614956855773926, 35.76993250846863, 35.92765784263611, 36.086490631103516, 36.245450019836426, 36.4051079750061, 36.56498599052429, 36.724257707595825, 36.87930202484131, 37.034780979156494, 37.190327882766724, 37.34657430648804, 37.50382614135742, 37.660902976989746, 37.815195083618164, 37.96915292739868, 38.12294363975525, 38.27466535568237, 38.428069829940796, 38.57868480682373, 38.72770071029663, 38.876381397247314, 39.02767753601074, 39.17929434776306, 39.32531380653381, 39.47236919403076, 39.61979126930237, 39.76843619346619, 39.91941046714783, 40.0685248374939, 40.213953495025635, 40.35900807380676, 40.50314712524414, 40.647658824920654, 40.791425943374634, 40.938095569610596, 41.09010076522827, 41.23279166221619, 41.37515568733215, 41.518702030181885, 41.665282249450684, 41.81229281425476, 41.957215547561646, 42.098721504211426, 42.241538286209106, 42.3844313621521, 42.52841520309448, 42.67542910575867, 42.82242250442505, 42.97215175628662, 43.12260842323303, 43.27943396568298, 43.435280084609985, 43.591286182403564, 43.74768877029419, 43.90450429916382, 44.06027173995972, 44.21640372276306, 44.36932039260864, 44.52275776863098, 44.67545819282532, 44.82810711860657, 44.97942852973938, 45.13382863998413, 45.28909945487976, 45.44505000114441, 45.60132050514221, 45.75730848312378, 45.91350078582764, 46.06934595108032, 46.219850301742554, 46.37170886993408, 46.525495767593384, 46.67961931228638, 46.83351135253906, 46.987985134124756, 47.14282488822937, 47.297579288482666, 47.45472192764282, 47.611690044403076, 47.76738905906677, 47.922619342803955, 48.07837915420532, 48.23223543167114, 48.38636088371277, 48.541054248809814, 48.693124532699585, 48.84172606468201, 48.99056386947632, 49.13912773132324, 49.288126707077026, 49.436859130859375, 49.58554458618164, 49.736589431762695, 49.89087176322937, 50.04824209213257, 50.2048704624176, 50.35995006561279, 50.51565480232239, 50.671833515167236, 50.82587027549744, 50.97732925415039, 51.12940573692322, 51.28055667877197, 51.43465781211853, 51.589550495147705, 51.74510979652405, 51.90016531944275, 52.055524826049805, 52.210787773132324, 52.3656268119812, 52.51996564865112, 52.67436718940735, 52.82975459098816, 52.984535694122314, 53.13955855369568, 53.29552173614502, 53.45221400260925, 53.61064076423645, 53.76376724243164, 53.91925668716431, 54.0748348236084, 54.231995582580566, 54.38512587547302, 54.536996603012085, 54.68775415420532, 54.83831477165222, 54.98833465576172, 55.139283418655396, 55.28932857513428, 55.43858790397644, 55.5940146446228, 55.74824571609497, 55.90312957763672, 56.05962538719177, 56.21730136871338, 56.3768367767334, 56.5347421169281, 56.69237017631531, 56.85174298286438, 57.00996732711792, 57.16670513153076, 57.321616649627686, 57.476250648498535, 57.63207674026489, 57.788116216659546, 57.94254970550537, 58.09970760345459, 58.25661897659302, 58.41528367996216, 58.573347330093384, 58.73119783401489, 58.888750076293945, 59.047447204589844, 59.20664739608765, 59.365448236465454, 59.525498390197754, 59.68537425994873, 59.84550166130066, 60.00543665885925, 60.1649649143219, 60.32356834411621, 60.480224609375, 60.63631463050842, 60.79151725769043, 60.946770668029785, 61.10241198539734, 61.2578866481781, 61.41279077529907, 61.56876611709595, 61.72126030921936, 61.872544050216675, 62.02324366569519, 62.17348790168762, 62.32411766052246, 62.478121757507324, 62.63025784492493, 62.78205919265747, 62.93482232093811, 63.08775496482849, 63.241239070892334, 63.396336793899536, 63.550915241241455, 63.70563292503357, 63.860852003097534, 64.01595330238342, 64.17149519920349, 64.32681441307068, 64.48280119895935, 64.63860630989075, 64.79381465911865, 64.9479992389679, 65.1028618812561, 65.25464582443237, 65.40576672554016, 65.55754828453064, 65.71101784706116, 65.86644792556763, 66.01891279220581, 66.17137312889099, 66.32408332824707, 66.47562384605408, 66.62821888923645, 66.78096604347229, 66.93720030784607, 67.09241390228271, 67.2466459274292, 67.4008629322052, 67.55632185935974, 67.7138102054596, 67.87060618400574, 68.02671027183533, 68.18137431144714, 68.33682632446289, 68.4937629699707, 68.65074682235718, 68.8078236579895, 68.96526837348938, 69.12298679351807, 69.28016567230225, 69.43827271461487, 69.5969660282135, 69.75526070594788, 69.91244697570801, 70.06919050216675, 70.22139263153076, 70.37178182601929, 70.51991105079651, 70.66839599609375, 70.81693625450134, 70.96515893936157, 71.11401748657227, 71.2641544342041, 71.41532468795776, 71.56658601760864, 71.7221028804779, 71.87491869926453, 72.02966976165771, 72.18518114089966, 72.34083867073059, 72.4968044757843, 72.65228366851807, 72.80597352981567, 72.95995998382568, 73.1138563156128, 73.26785516738892, 73.42178654670715, 73.57575488090515, 73.72856974601746, 73.88064289093018, 74.032883644104, 74.1841356754303, 74.33860397338867, 74.49405717849731, 74.65016317367554, 74.80664896965027, 74.96064686775208, 75.11468482017517, 75.2686653137207, 75.4227340221405, 75.5768575668335, 75.72819828987122, 75.87951850891113, 76.03077220916748, 76.18225932121277, 76.32239651679993, 76.46061277389526, 76.59818243980408, 76.73330283164978, 76.86678147315979, 77.00100469589233, 77.14869117736816, 77.29658675193787, 77.44441628456116, 77.59212017059326, 77.74366879463196, 77.89580035209656, 78.0496187210083, 78.20523238182068, 78.36072611808777, 78.51717853546143, 78.67622208595276, 78.83389782905579, 78.99184513092041, 79.14986896514893, 79.30824685096741, 79.46669554710388, 79.62569618225098, 79.79028606414795, 79.95295476913452, 80.11002016067505, 80.26822400093079, 80.42590546607971, 80.58468246459961, 80.74165272712708, 80.89358377456665, 81.04459738731384, 81.19716954231262, 81.35131931304932, 81.50593948364258, 81.6607973575592, 81.81645154953003, 81.97345089912415, 82.13382911682129, 82.29256391525269, 82.43709659576416, 82.58117866516113, 82.72324705123901, 82.86612725257874, 83.01006317138672, 83.15330481529236, 83.2972297668457, 83.44129228591919, 83.58460307121277, 83.7270998954773, 83.86415314674377, 83.99962115287781, 84.13708829879761, 84.2903561592102, 84.44409036636353, 84.59651231765747, 84.74814105033875, 84.898681640625, 85.05021286010742, 85.2021849155426, 85.35519170761108, 85.50733041763306, 85.6610460281372, 85.81336808204651, 85.96617460250854, 86.11685800552368, 86.27040982246399, 86.42677617073059, 86.58314371109009, 86.73918676376343, 86.89466309547424, 87.05385780334473, 87.21032857894897, 87.3681275844574, 87.52209210395813, 87.67462205886841, 87.82758831977844, 87.98374104499817, 88.14200329780579, 88.30087471008301, 88.46038627624512, 88.62240862846375, 88.78482174873352, 88.94781303405762, 89.10603618621826, 89.26533365249634, 89.42582726478577, 89.58573842048645, 89.74364137649536, 89.90013384819031, 90.05653882026672, 90.21317172050476, 90.37421894073486, 90.52848625183105, 90.69404220581055, 90.85639238357544, 91.01600670814514, 91.18038892745972, 91.33495831489563, 91.49005103111267, 91.64406967163086, 91.79792380332947, 91.95764589309692, 92.11610388755798, 92.27387261390686, 92.42949199676514, 92.58848190307617, 92.7480297088623, 92.91870307922363, 93.0770525932312, 93.23768758773804, 93.3953845500946, 93.55523991584778, 93.71535396575928, 93.87402033805847, 94.03089165687561, 94.18639063835144, 94.34050464630127, 94.49318027496338, 94.64740037918091, 94.8045346736908, 94.96138048171997, 95.11928963661194, 95.28264784812927, 95.44847989082336, 95.61511445045471, 95.78843903541565, 95.95143389701843, 96.1133041381836, 96.27314400672913, 96.43275570869446, 96.59548211097717, 96.7644100189209, 96.95070385932922, 97.11577486991882, 97.27780079841614, 97.43897032737732, 97.60318326950073, 97.76380443572998, 97.923819065094, 98.08827638626099, 98.25001382827759, 98.41074967384338, 98.57213258743286, 98.73078036308289, 98.8907425403595, 99.0512626171112, 99.21076250076294, 99.36678910255432, 99.51960945129395, 99.67349648475647, 99.82539224624634, 99.97725749015808, 100.12789988517761, 100.27061557769775, 100.41466450691223, 100.56000399589539, 100.70591974258423, 100.84955334663391, 100.99230289459229, 101.13837623596191, 101.28656888008118, 101.43625473976135, 101.5871365070343, 101.73578071594238, 101.88386750221252, 102.03248882293701, 102.18147373199463, 102.33070373535156, 102.47994828224182, 102.62997007369995, 102.78013873100281, 102.93050861358643, 103.09116101264954, 103.25069904327393, 103.41084957122803, 103.57090616226196, 103.73148822784424, 103.89005517959595, 104.0463514328003, 104.20083522796631, 104.35781192779541, 104.51326441764832, 104.66850972175598, 104.82782030105591, 104.98778104782104, 105.14777159690857, 105.30718541145325, 105.46597790718079, 105.62480998039246, 105.78401279449463, 105.94191908836365, 106.10084843635559, 106.2592146396637, 106.41708660125732, 106.57162475585938, 106.7247269153595, 106.87821364402771, 107.03106427192688, 107.18366885185242, 107.33552145957947, 107.48711562156677, 107.63810229301453, 107.78987646102905, 107.9318916797638, 108.07410335540771, 108.21701312065125, 108.35991883277893, 108.50264406204224, 108.64551782608032, 108.78921914100647, 108.94424605369568, 109.09942770004272, 109.25405359268188, 109.40873265266418, 109.56287097930908, 109.71705079078674, 109.87060904502869, 110.02445650100708, 110.17634701728821, 110.3257348537445, 110.47515773773193, 110.62491011619568, 110.77265858650208, 110.92020630836487, 111.06848430633545, 111.2169418334961, 111.36442518234253, 111.5115053653717, 111.65965223312378, 111.8077175617218, 111.9564425945282, 112.10539960861206, 112.25569605827332, 112.41076469421387, 112.56453347206116, 112.71876668930054, 112.87280511856079, 113.02763795852661, 113.18215608596802, 113.33774638175964, 113.49419116973877, 113.65095400810242, 113.80992603302002, 113.96876263618469, 114.12648439407349, 114.28287935256958, 114.43709897994995, 114.59199261665344, 114.74809193611145, 114.90353655815125, 115.05833220481873, 115.21546030044556, 115.37214469909668, 115.52728462219238, 115.68130421638489, 115.8328309059143, 115.98506617546082, 116.13480472564697, 116.28721070289612, 116.43919825553894, 116.59051084518433, 116.74548840522766, 116.90639448165894, 117.06454706192017, 117.22205924987793, 117.3791127204895, 117.55028915405273, 117.70425295829773, 117.85473108291626, 118.00966310501099, 118.16010212898254, 118.31783485412598, 118.47599387168884, 118.63442945480347, 118.79419207572937, 118.94989681243896, 119.11035394668579, 119.26579427719116, 119.42019200325012, 119.57414293289185, 119.73334836959839, 119.89149594306946, 120.04945755004883, 120.20825242996216, 120.36860275268555, 120.5273904800415, 120.68352055549622, 120.83847165107727, 120.99228096008301, 121.14609861373901, 121.30003190040588, 121.45486211776733, 121.6093692779541, 121.7641704082489, 121.91629219055176, 122.06873321533203, 122.22130179405212, 122.37126040458679, 122.51799488067627, 122.66463589668274, 122.81157350540161, 122.96240663528442, 123.117746591568, 123.27735328674316, 123.43715071678162, 123.59949135780334, 123.76180243492126, 123.92364740371704, 124.08465886116028, 124.24489617347717, 124.40457940101624, 124.56463170051575, 124.72410559654236, 124.8832757472992, 125.04422426223755, 125.20511817932129, 125.36763000488281, 125.5287914276123, 125.68537545204163, 125.84164547920227, 125.99613428115845, 126.15148758888245, 126.30671453475952, 126.46187448501587, 126.61679196357727, 126.77294254302979, 126.94228434562683, 127.11222839355469, 127.2814314365387, 127.44701504707336, 127.6011893749237, 127.7555468082428, 127.9112491607666, 128.068532705307, 128.2248077392578, 128.38060069084167, 128.5363004207611, 128.69074964523315, 128.8438482284546, 128.99714636802673, 129.1513328552246, 129.30486607551575, 129.45820569992065, 129.61141729354858, 129.76519799232483, 129.91877508163452, 130.07246279716492, 130.22603058815002, 130.3794367313385, 130.53263354301453, 130.6875503063202, 130.84385752677917, 131.00025725364685, 131.15643405914307, 131.31287956237793, 131.4693775177002, 131.62525844573975, 131.78060340881348, 131.9360921382904, 132.09187960624695, 132.24769806861877, 132.40380477905273, 132.56022691726685, 132.71689343452454, 132.87277007102966, 133.0272397994995, 133.17957043647766, 133.3322365283966, 133.48476123809814, 133.63671708106995, 133.7921919822693, 133.94838309288025, 134.1020119190216, 134.25302577018738, 134.4041531085968, 134.55647349357605, 134.7093951702118, 134.8626959323883, 135.01609587669373, 135.1702857017517, 135.32530450820923, 135.4795823097229, 135.63370275497437, 135.78446197509766, 135.93343091011047, 136.08199548721313, 136.23095726966858, 136.38551783561707, 136.54136657714844, 136.6972050666809, 136.8529839515686, 137.0085368156433, 137.16439414024353, 137.31991028785706, 137.4755494594574, 137.63107657432556, 137.78668546676636, 137.94361996650696, 138.1015269756317, 138.25897908210754, 138.41623711585999, 138.57364344596863, 138.72167897224426, 138.8698263168335, 139.0180151462555, 139.16666674613953, 139.31736588478088, 139.46680355072021, 139.61669993400574, 139.7672998905182, 139.9179549217224, 140.0693051815033, 140.2193944454193, 140.3807168006897, 140.54204964637756, 140.70297050476074, 140.86377239227295, 141.02518248558044, 141.18674039840698, 141.34830689430237, 141.50929069519043, 141.6709110736847, 141.83196330070496, 141.9923849105835, 142.15234279632568, 142.3114047050476, 142.46913242340088, 142.62531447410583, 142.7813675403595, 142.93765926361084, 143.09374070167542, 143.25124549865723, 143.40927028656006, 143.56648921966553, 143.7245819568634, 143.8826141357422, 144.04125428199768, 144.2018735408783, 144.36264944076538, 144.52271580696106, 144.6829800605774, 144.84296822547913, 145.00311374664307, 145.16254544258118, 145.32257437705994, 145.4827778339386, 145.64280033111572, 145.80399799346924, 145.9643907546997, 146.12484192848206, 146.28519439697266, 146.4447340965271, 146.6046657562256, 146.76208758354187, 146.92139983177185, 147.07900214195251, 147.23756098747253, 147.39656233787537, 147.5564284324646, 147.7139208316803, 147.87122321128845, 148.02873921394348, 148.18339800834656, 148.33801341056824, 148.49266529083252, 148.6466474533081, 148.80103659629822, 148.95831680297852, 149.1153542995453, 149.27286624908447, 149.42941689491272, 149.58477401733398, 149.7400884628296, 149.89495825767517, 150.05029439926147, 150.20970916748047, 150.36897015571594, 150.52988982200623, 150.69188570976257, 150.85281658172607, 151.01295042037964, 151.17345666885376, 151.33375358581543, 151.49355387687683, 151.6531343460083, 151.81284594535828, 151.97332096099854, 152.13414454460144, 152.29504561424255, 152.4563491344452, 152.61760210990906, 152.77757930755615, 152.93583869934082, 153.0941526889801, 153.25267553329468, 153.41159582138062, 153.57124018669128, 153.73104095458984], "average_iteration_time": 0.15373104095458984}
{"game": "liars_dice", "iteration_timestamps": [0.0, 5.978425741195679, 8.834074258804321, 11.369433641433716, 13.653293371200562, 15.834767818450928, 17.980321407318115, 19.862016916275024, 21.6307692527771, 23.361189126968384, 25.15437340736389, 26.946120738983154, 28.8058602809906, 30.602909326553345, 32.40397334098816, 34.151365995407104, 35.86689352989197, 37.633442401885986, 39.455419301986694, 41.27666473388672, 43.03725576400757, 44.820961236953735, 46.6693320274353, 48.52929639816284, 50.412981033325195, 52.29464936256409, 54.15083837509155, 56.005587100982666, 57.85591912269592, 59.7086501121521, 61.55827832221985, 63.38916492462158, 65.22574353218079, 67.04344606399536, 68.86848282814026, 70.66873788833618, 72.47460269927979, 74.2667772769928, 76.06402587890625, 77.88608050346375, 79.71779274940491, 81.5350079536438, 83.33836030960083, 85.15639233589172, 87.00810885429382, 88.81977725028992, 90.57582259178162, 92.3290503025055, 94.10536217689514, 95.90965175628662, 97.73714780807495, 99.59093809127808, 101.43390822410583, 103.23518300056458, 105.01629328727722, 106.76971745491028, 108.57095265388489, 110.37252116203308, 112.165278673172, 113.95693564414978, 115.71656155586243, 117.4595537185669, 119.22140860557556, 120.98674297332764, 122.63999533653259, 124.29116153717041, 125.966472864151, 127.65139126777649, 129.34441113471985, 131.0411558151245, 132.6965570449829, 134.34411239624023, 136.00304126739502, 137.652006149292, 139.3174376487732, 140.9666612148285, 142.634028673172, 144.26954555511475, 145.92689871788025, 147.58089804649353, 149.21544289588928, 150.86430716514587, 152.49368715286255, 154.09731101989746, 155.66468358039856, 157.23949313163757, 158.8106095790863, 160.38385486602783, 161.9234209060669, 163.42496252059937, 164.87355709075928, 166.4106945991516, 167.99741578102112, 169.61502146720886, 171.2359960079193, 172.8644196987152, 174.51251888275146, 176.16212463378906, 177.80624842643738, 179.41993308067322, 180.99946188926697, 182.56335639953613, 184.111248254776, 185.638929605484, 187.20549035072327, 188.7759711742401, 190.33765244483948, 191.90584802627563, 193.45573806762695, 195.030690908432, 196.5707504749298, 198.12887501716614, 199.6855113506317, 201.185448884964, 202.69798469543457, 204.26350712776184, 205.86280846595764, 207.49764156341553, 209.1505081653595, 210.7759087085724, 212.40238523483276, 214.008855342865, 215.60655069351196, 217.2046618461609, 218.80621099472046, 220.43177700042725, 222.05706763267517, 223.6379771232605, 225.23362398147583, 226.86483359336853, 228.4544553756714, 230.03769159317017, 231.65548658370972, 233.28826308250427, 234.9328052997589, 236.56881403923035, 238.209233045578, 239.81166410446167, 241.41147351264954, 243.00183701515198, 244.5706081390381, 246.1185827255249, 247.6394317150116, 249.14317154884338, 250.6524350643158, 252.1696105003357, 253.70782947540283, 255.2500970363617, 256.83947372436523, 258.46705627441406, 260.09300231933594, 261.71946263313293, 263.36547660827637, 264.9505138397217, 266.4479007720947, 267.9660816192627, 269.4931831359863, 271.01495385169983, 272.5697786808014, 274.11018466949463, 275.6398072242737, 277.1694803237915, 278.68825221061707, 280.23882508277893, 281.81678771972656, 283.40266513824463, 285.0178020000458, 286.6188290119171, 288.22481179237366, 289.81437587738037, 291.40466380119324, 292.9922993183136, 294.56750202178955, 296.13959288597107, 297.7059876918793, 299.2707488536835, 300.8437399864197, 302.4407482147217, 304.0297918319702, 305.6108181476593, 307.1751790046692, 308.6994273662567, 310.2465045452118, 311.79673886299133, 313.32385993003845, 314.8442962169647, 316.38011837005615, 317.93372225761414, 319.4850060939789, 321.0400900840759, 322.56706261634827, 324.0771481990814, 325.5812087059021, 327.0909335613251, 328.59559869766235, 330.0413327217102, 331.5149447917938, 333.03124928474426, 334.56529092788696, 336.14488196372986, 337.63553762435913, 339.14883041381836, 340.6934163570404, 342.27393436431885, 343.85102796554565, 345.4015328884125, 346.92124915122986, 348.42869448661804, 349.956787109375, 351.4990038871765, 353.0500524044037, 354.5837972164154, 356.12708497047424, 357.677770614624, 359.22012424468994, 360.743999004364, 362.2670474052429, 363.81621265411377, 365.377801656723, 366.9597477912903, 368.5462667942047, 370.1325578689575, 371.717901468277, 373.29510974884033, 374.85035133361816, 376.39675068855286, 377.95173621177673, 379.5073230266571, 381.02963376045227, 382.54585218429565, 384.05743861198425, 385.5499839782715, 386.99367117881775, 388.48801708221436, 390.0384097099304, 391.657998085022, 393.306357383728, 394.87150025367737, 396.435435295105, 398.03929328918457, 399.61750626564026, 401.21306705474854, 402.83799839019775, 404.48133301734924, 406.1300594806671, 407.773020029068, 409.409380197525, 411.04737281799316, 412.69543862342834, 414.3310241699219, 415.9356174468994, 417.51819896698, 419.0875687599182, 420.6207220554352, 422.1507296562195, 423.6803412437439, 425.2062602043152, 426.7197868824005, 428.26005578041077, 429.83584856987, 431.4196557998657, 432.99936604499817, 434.5693778991699, 436.09254217147827, 437.5333094596863, 438.9999167919159, 440.46080923080444, 441.98300337791443, 443.50996136665344, 445.04899549484253, 446.56480264663696, 448.1014337539673, 449.67222905158997, 451.21431851387024, 452.7335510253906, 454.2098479270935, 455.68027663230896, 457.13966369628906, 458.5897924900055, 460.0485842227936, 461.5384566783905, 463.06571412086487, 464.6040780544281, 466.16132068634033, 467.66024374961853, 469.09368896484375, 470.520468711853, 471.90751910209656, 473.31321358680725, 474.75680565834045, 476.1971745491028, 477.6263861656189, 479.0273230075836, 480.432963848114, 481.8599183559418, 483.3133728504181, 484.79681611061096, 486.2643849849701, 487.71915888786316, 489.13846373558044, 490.5954239368439, 492.06573247909546, 493.55328702926636, 495.0387773513794, 496.50036811828613, 497.96298146247864, 499.4306755065918, 500.8964898586273, 502.36205887794495, 503.8248670101166, 505.28645515441895, 506.7266490459442, 508.1592547893524, 509.6020061969757, 511.01574516296387, 512.428786277771, 513.848254442215, 515.3281922340393, 516.742271900177, 518.1573493480682, 519.5829818248749, 520.9962909221649, 522.3890156745911, 523.7907648086548, 525.2071950435638, 526.6810612678528, 528.1571826934814, 529.6414647102356, 531.120593547821, 532.5913555622101, 534.0686075687408, 535.5320484638214, 536.9741523265839, 538.4138789176941, 539.8524169921875, 541.2877659797668, 542.7344269752502, 544.1959719657898, 545.658439874649, 547.1134581565857, 548.5729651451111, 550.0517039299011, 551.5344331264496, 553.0392911434174, 554.569970369339, 556.0659430027008, 557.5664985179901, 559.0527791976929, 560.5241129398346, 562.0047159194946, 563.4678432941437, 564.9039747714996, 566.3325164318085, 567.6889820098877, 569.0730223655701, 570.4539771080017, 571.8605709075928, 573.247305393219, 574.5471439361572, 575.8548123836517, 577.1594562530518, 578.5832288265228, 580.0791532993317, 581.5363285541534, 583.0047197341919, 584.4741852283478, 585.9426825046539, 587.3359434604645, 588.7538743019104, 590.267970085144, 591.7817721366882, 593.2719430923462, 594.7559735774994, 596.2395193576813, 597.7233204841614, 599.2073512077332, 600.6964893341064, 602.1054661273956, 603.3826189041138, 604.66051197052, 605.9737131595612, 607.3185584545135, 608.6450037956238, 609.9676084518433, 611.2679760456085, 612.5317525863647, 613.7819995880127, 615.0924670696259, 616.4242241382599, 617.7638294696808, 619.1009249687195, 620.4327201843262, 621.7130224704742, 623.0053129196167, 624.3098955154419, 625.6394982337952, 627.0193736553192, 628.3699352741241, 629.7049653530121, 631.0431425571442, 632.38023853302, 633.7237412929535, 635.0806634426117, 636.4693014621735, 637.8995444774628, 639.3124055862427, 640.7098233699799, 642.10981965065, 643.5294959545135, 644.9500312805176, 646.3853785991669, 647.8305485248566, 649.271160364151, 650.6948547363281, 652.0926508903503, 653.473659992218, 654.796067237854, 656.0141706466675, 657.1908919811249, 658.3922438621521, 659.6306865215302, 660.9167807102203, 662.2067437171936, 663.4440565109253, 664.6337156295776, 665.8186359405518, 666.9902074337006, 668.1632084846497, 669.3393750190735, 670.5276052951813, 671.7341170310974, 672.9571092128754, 674.2355506420135, 675.4994029998779, 676.7667305469513, 678.0231611728668, 679.2649466991425, 680.5052947998047, 681.726188659668, 682.9404745101929, 684.2294631004333, 685.6033358573914, 686.9794452190399, 688.3297617435455, 689.6416013240814, 690.916609287262, 692.1778111457825, 693.4049496650696, 694.6537647247314, 695.9237365722656, 697.2076172828674, 698.5376875400543, 699.9047145843506, 701.2970962524414, 702.6958396434784, 704.0331227779388, 705.2955331802368, 706.599835395813, 707.9164338111877, 709.2284116744995, 710.5400052070618, 711.8625967502594, 713.1867957115173, 714.5037107467651, 715.8080065250397, 717.0588569641113, 718.2535874843597, 719.4449956417084, 720.6349015235901, 721.8502433300018, 723.0984778404236, 724.3706791400909, 725.6289238929749, 726.9404389858246, 728.208842754364, 729.5785255432129, 731.0631241798401, 732.4890749454498, 733.8363409042358, 735.2135119438171, 736.6000442504883, 737.9281225204468, 739.2150137424469, 740.5004363059998, 741.8149702548981, 743.1156189441681, 744.3984735012054, 745.6963748931885, 747.0254163742065, 748.4157378673553, 749.81001496315, 751.2045679092407, 752.5052959918976, 753.814795255661, 755.1079115867615, 756.3625540733337, 757.592652797699, 758.8427352905273, 760.195671081543, 761.5915579795837, 762.9293389320374, 764.2513682842255, 765.5402398109436, 766.8424854278564, 768.1506588459015, 769.4267621040344, 770.6690707206726, 771.9040958881378, 773.1663503646851, 774.453370809555, 775.7629895210266, 777.0958170890808, 778.3679158687592, 779.5570621490479, 780.7388277053833, 781.9244918823242, 783.0627627372742, 784.1375150680542, 785.2177205085754, 786.2863001823425, 787.4549849033356, 788.6965487003326, 789.9541311264038, 791.227789402008, 792.4733703136444, 793.7303822040558, 794.9688808917999, 796.2141799926758, 797.4842598438263, 798.8016822338104, 800.1550838947296, 801.5701940059662, 802.9731526374817, 804.3657007217407, 805.650559425354, 806.8205614089966, 807.9975247383118, 809.1639039516449, 810.3024077415466, 811.4422845840454, 812.559433221817, 813.6826796531677, 814.772052526474, 815.8519299030304, 816.9620366096497, 818.0667161941528, 819.1909878253937, 820.3241984844208, 821.54669713974, 822.8463525772095, 824.1773643493652, 825.5136623382568, 826.8495907783508, 828.1920659542084, 829.546754360199, 830.8421597480774, 831.9714548587799, 833.0213055610657, 834.0798144340515, 835.1459884643555, 836.154857635498, 837.1537036895752, 838.1610577106476, 839.2682220935822, 840.3933250904083, 841.4954123497009, 842.5659844875336, 843.6602408885956, 844.7765913009644, 845.9560542106628, 847.1435585021973, 848.3425402641296, 849.5924897193909, 850.8773012161255, 852.1538822650909, 853.4107763767242, 854.6313123703003, 855.8804516792297, 857.195093870163, 858.4998090267181, 859.7848637104034, 861.0366735458374, 862.272885799408, 863.49986577034, 864.7252860069275, 865.9708454608917, 867.2641327381134, 868.5701832771301, 869.8899490833282, 871.2322909832001, 872.5053288936615, 873.744466304779, 875.0110740661621, 876.2394757270813, 877.4341578483582, 878.6070461273193, 879.7998006343842, 881.0076115131378, 882.2615566253662, 883.4888575077057, 884.7748477458954, 886.07608294487, 887.370528459549, 888.6653175354004, 889.932893037796, 891.1190922260284, 892.2906446456909, 893.4432923793793, 894.5704145431519, 895.6803085803986, 896.7680189609528, 897.8637495040894, 898.9598541259766, 900.0517556667328, 901.1172564029694, 902.172684431076, 903.2662291526794, 904.3565764427185, 905.4735069274902, 906.5956389904022, 907.6999106407166, 908.8111550807953, 909.9158074855804, 911.0076856613159, 912.1012432575226, 913.1963922977448, 914.2889997959137, 915.3869302272797, 916.4889028072357, 917.5909569263458, 918.6920955181122, 919.8160178661346, 920.9524405002594, 922.1211869716644, 923.3387956619263, 924.5555613040924, 925.7563962936401, 926.9997026920319, 928.2275712490082, 929.4561159610748, 930.6867935657501, 931.9090719223022, 933.1152513027191, 934.303192615509, 935.4832081794739, 936.6585938930511, 937.7804474830627, 938.8455290794373, 939.9137551784515, 940.9827907085419, 942.1052694320679, 943.2890980243683, 944.4955689907074, 945.7428231239319, 946.9732279777527, 948.1929655075073, 949.3946566581726, 950.5634036064148, 951.7456185817719, 952.9323396682739, 954.1254522800446, 955.3755676746368, 956.6120748519897, 957.8495454788208, 959.0932326316833, 960.3125374317169, 961.5077528953552, 962.6926801204681, 963.8470113277435, 965.042242527008, 966.2666668891907, 967.431077003479, 968.619232416153, 969.838725566864, 971.0423889160156, 972.2267692089081, 973.4158811569214, 974.6095752716064, 975.7771813869476, 976.892872095108, 978.0110228061676, 979.1264863014221, 980.2169516086578, 981.3084270954132, 982.4007773399353, 983.5299866199493, 984.65647149086, 985.7574207782745, 986.850115776062, 987.9785821437836, 989.1379632949829, 990.3399031162262, 991.587397813797, 992.8470358848572, 994.1218299865723, 995.393895149231, 996.6679344177246, 997.9437508583069, 999.2643792629242, 1000.61252784729, 1001.9443700313568, 1003.2501492500305, 1004.5140805244446, 1005.7708220481873, 1007.0470175743103, 1008.2413539886475, 1009.3776979446411, 1010.5702092647552, 1011.7976453304291, 1012.9979519844055, 1014.196772813797, 1015.3990483283997, 1016.5597701072693, 1017.7345728874207, 1018.9334881305695, 1020.1294462680817, 1021.3256750106812, 1022.5294411182404, 1023.7434892654419, 1024.9590826034546, 1026.1694676876068, 1027.3862957954407, 1028.6270139217377, 1029.810953617096, 1030.9434287548065, 1032.080350637436, 1033.2188472747803, 1034.3504674434662, 1035.5214657783508, 1036.7306866645813, 1037.9572370052338, 1039.1755990982056, 1040.3665130138397, 1041.5494058132172, 1042.7339334487915, 1043.9284217357635, 1045.1348922252655, 1046.3205666542053, 1047.5033922195435, 1048.6926243305206, 1049.9076611995697, 1051.1375377178192, 1052.3621683120728, 1053.5949943065643, 1054.8251769542694, 1056.0569818019867, 1057.2283024787903, 1058.4112300872803, 1059.5367755889893, 1060.5839393138885, 1061.6311857700348, 1062.6794681549072, 1063.804122209549, 1065.0108070373535, 1066.1571893692017, 1067.252162694931, 1068.3307781219482, 1069.4291660785675, 1070.533420085907, 1071.6328802108765, 1072.7160370349884, 1073.825674533844, 1074.9681000709534, 1076.1087934970856, 1077.2417635917664, 1078.3701791763306, 1079.4922828674316, 1080.6328916549683, 1081.7712891101837, 1082.885066986084, 1083.9975125789642, 1085.1207203865051, 1086.274913072586, 1087.4307639598846, 1088.575014591217, 1089.7380316257477, 1090.9338853359222, 1092.1327159404755, 1093.3217282295227, 1094.5012073516846, 1095.6743919849396, 1096.8514909744263, 1098.0445232391357, 1099.2338378429413, 1100.494862794876, 1101.7538104057312, 1102.9267055988312, 1104.0798470973969, 1105.2360758781433, 1106.4180862903595, 1107.6134285926819, 1108.8009400367737, 1109.9431431293488, 1111.0175216197968, 1112.0817589759827, 1113.1439864635468, 1114.1969232559204, 1115.2729358673096, 1116.3727841377258, 1117.4735791683197, 1118.5515925884247, 1119.6067237854004, 1120.6702573299408, 1121.8043265342712, 1123.0086369514465, 1124.242846250534, 1125.524388551712, 1126.806189775467, 1128.0915820598602, 1129.3571972846985, 1130.631191253662, 1131.8715918064117, 1133.1079483032227, 1134.329743862152, 1135.5489008426666, 1136.7062714099884, 1137.8040273189545, 1138.884381055832, 1139.9778683185577, 1141.1224884986877, 1142.3304409980774, 1143.5436534881592, 1144.7466328144073, 1145.9732251167297, 1147.2298800945282, 1148.47137093544, 1149.6818084716797, 1150.838515996933, 1151.9683771133423, 1153.136512041092, 1154.3526079654694, 1155.5980093479156, 1156.8674116134644, 1158.11927318573, 1159.401346206665, 1160.649924993515, 1161.8447349071503, 1163.0037922859192, 1164.0951743125916, 1165.1749806404114, 1166.2396221160889, 1167.3004989624023, 1168.398302078247, 1169.4955549240112, 1170.5757491588593, 1171.651554107666, 1172.7322146892548, 1173.8314559459686, 1174.9166235923767, 1175.9705262184143, 1177.0178122520447, 1178.0892617702484, 1179.1848375797272, 1180.2713015079498, 1181.3573791980743, 1182.4408609867096, 1183.527257680893, 1184.6162440776825, 1185.6856670379639, 1186.7160458564758, 1187.750459909439, 1188.8198051452637, 1189.8735036849976, 1190.9562630653381, 1192.0538294315338, 1193.1397235393524, 1194.2424528598785, 1195.3101768493652, 1196.3828558921814, 1197.4671609401703, 1198.5605056285858, 1199.6528191566467, 1200.7197666168213, 1201.7814409732819, 1202.831570148468, 1203.8740377426147, 1204.9150459766388, 1205.971468925476, 1207.0161316394806, 1208.0460422039032, 1209.1785712242126, 1210.441283941269, 1211.6978211402893, 1212.9387345314026, 1214.1674027442932, 1215.387856721878, 1216.569221496582, 1217.7088589668274, 1218.8563396930695, 1220.0082819461823, 1221.1448948383331, 1222.2888085842133, 1223.493106842041, 1224.7411098480225, 1225.9679675102234, 1227.1708312034607, 1228.379648923874, 1229.6032474040985, 1230.8316977024078, 1232.071031332016, 1233.3240060806274, 1234.5901250839233, 1235.8634572029114, 1237.1058504581451, 1238.392350435257, 1239.6706676483154, 1240.9651582241058, 1242.2136571407318, 1243.3898468017578, 1244.553426027298, 1245.6764583587646, 1246.7803361415863, 1247.9082913398743, 1249.0785882472992, 1250.3048753738403, 1251.6189241409302, 1252.9255328178406, 1254.2024474143982, 1255.4647552967072, 1256.7754576206207, 1258.0960178375244, 1259.4185485839844, 1260.7274641990662, 1261.9779796600342, 1263.2379546165466, 1264.4695844650269, 1265.6550316810608, 1266.7594645023346, 1267.8128218650818, 1268.8832080364227, 1269.9400329589844, 1270.9823768138885, 1272.05796957016, 1273.2458395957947, 1274.494936466217, 1275.709490776062, 1276.91433095932, 1278.1073982715607, 1279.287564277649, 1280.4423747062683, 1281.5685284137726, 1282.701764345169, 1283.8342275619507, 1284.9620034694672, 1286.0896563529968, 1287.181214094162, 1288.3026871681213, 1289.5021154880524, 1290.724692106247, 1291.9690608978271, 1293.2228209972382, 1294.4421877861023, 1295.6136543750763, 1296.7808048725128, 1297.944416999817, 1299.1260499954224, 1300.3608186244965, 1301.593285560608, 1302.8344905376434, 1304.0421214103699, 1305.210092306137, 1306.3743999004364, 1307.5051217079163, 1308.6048049926758, 1309.715594291687, 1310.8206803798676, 1311.9290962219238, 1313.0699887275696, 1314.2408030033112, 1315.4572970867157, 1316.6568884849548, 1317.8329372406006, 1319.0149700641632, 1320.231675863266, 1321.4648160934448, 1322.6847796440125, 1323.8729634284973, 1325.027313709259, 1326.183994293213, 1327.3255715370178, 1328.4740297794342, 1329.606504201889, 1330.7233369350433, 1331.8437316417694, 1332.9618830680847, 1334.078551530838, 1335.1814172267914, 1336.2377021312714, 1337.3050401210785, 1338.4288425445557, 1339.5836312770844, 1340.758454322815, 1341.9308602809906, 1343.0613777637482, 1344.2291433811188, 1345.4142637252808, 1346.6172382831573, 1347.810498714447, 1348.9855394363403, 1350.1604318618774, 1351.281439781189], "average_iteration_time": 1.351281439781189}
{"game": "tic_tac_toe", "iteration_timestamps": [0.0, 11.548505783081055, 19.005548000335693, 25.245269060134888, 29.834275245666504, 33.18389058113098, 36.27010989189148, 39.009729623794556, 41.67045998573303, 44.487210273742676, 47.0663378238678, 49.729799032211304, 52.40585207939148, 54.98844623565674, 57.562227725982666, 60.14118027687073, 62.71861147880554, 65.29663681983948, 67.87014579772949, 70.46191310882568, 73.04384732246399, 75.6182951927185, 78.1953272819519, 80.77604007720947, 83.36388087272644, 85.95677924156189, 88.53982949256897, 91.12015104293823, 93.70332431793213, 96.28684902191162, 98.86929631233215, 101.45566606521606, 104.03830814361572, 106.61479902267456, 109.19738912582397, 111.78666949272156, 114.37851333618164, 116.97295618057251, 119.55466294288635, 122.13430571556091, 124.72771739959717, 127.3068015575409, 129.88948440551758, 132.47154331207275, 135.0496702194214, 137.63502621650696, 140.24803614616394, 142.8390769958496, 145.42818522453308, 148.01850700378418, 150.61328601837158, 153.20710444450378, 155.80257105827332, 158.39077997207642, 160.98622918128967, 163.57726669311523, 166.17395853996277, 168.7897756099701, 171.39229536056519, 174.00401663780212, 176.60919451713562, 179.20991110801697, 181.79783463478088, 184.38659501075745, 186.97179245948792, 189.5741217136383, 192.17764043807983, 194.77587223052979, 197.37475776672363, 199.97384929656982, 202.57276129722595, 205.183931350708, 207.79505610466003, 210.41068720817566, 213.01802277565002, 215.60325026512146, 218.19981384277344, 220.79172611236572, 223.38110971450806, 225.9634153842926, 228.56125712394714, 231.1802122592926, 233.8013961315155, 236.41873860359192, 239.04176712036133, 241.67724752426147, 244.2798433303833, 246.9096658229828, 249.54021763801575, 252.1732234954834, 254.77611827850342, 257.3732125759125, 259.9929416179657, 262.6135587692261, 265.21000242233276, 267.80550956726074, 270.3969614505768, 272.98507809638977, 275.57268500328064, 278.1599578857422, 280.786034822464, 283.4234118461609, 286.0624384880066, 288.6879949569702, 291.2832224369049, 293.8822762966156, 296.48172998428345, 299.08301997184753, 301.67263555526733, 304.24175786972046, 306.8123469352722, 309.3712468147278, 311.92563819885254, 314.4850833415985, 317.0439841747284, 319.6023941040039, 322.1579360961914, 324.71204710006714, 327.276978969574, 329.85206365585327, 332.4229805469513, 334.99606704711914, 337.5647397041321, 340.1349742412567, 342.69931721687317, 345.2678003311157, 347.840295791626, 350.4175956249237, 352.9878017902374, 355.5602972507477, 358.1321814060211, 360.70057702064514, 363.2645833492279, 365.8333339691162, 368.41485238075256, 370.9897298812866, 373.552592754364, 376.1241397857666, 378.6941752433777, 381.256511926651, 383.8273665904999, 386.4920492172241, 389.0683853626251, 391.66400623321533, 394.27410435676575, 396.8880660533905, 399.4995560646057, 402.1257357597351, 404.75203561782837, 407.38296461105347, 410.0133373737335, 412.6427335739136, 415.2769281864166, 417.9190921783447, 420.5413508415222, 423.1612868309021, 425.7778706550598, 428.4086883068085, 431.0429594516754, 433.677738904953, 436.31028723716736, 438.94631719589233, 441.5762779712677, 444.21264147758484, 446.8501479625702, 449.49293851852417, 452.1280972957611, 454.76407289505005, 457.40179896354675, 460.03635716438293, 462.6698513031006, 465.30120038986206, 467.91416358947754, 470.5210289955139, 473.15543603897095, 475.73486948013306, 478.34691524505615, 480.9769446849823, 483.60998272895813, 486.23891139030457, 488.8299231529236, 491.4220840930939, 494.0225031375885, 496.62935423851013, 499.2377064228058, 501.85244512557983, 504.46409273147583, 507.08335280418396, 509.73933148384094, 512.3731689453125, 515.0011863708496, 517.6327841281891, 520.2812356948853, 522.9184939861298, 525.555376291275, 528.190666437149, 530.8344774246216, 533.4727959632874, 536.0985832214355, 538.7101168632507, 541.320562839508, 543.9341888427734, 546.5460011959076, 549.1596405506134, 551.7709004878998, 554.3804106712341, 556.992837190628, 559.6062722206116, 562.2024011611938, 564.7877266407013, 567.3689312934875, 569.9540827274323, 572.5361714363098, 575.1094627380371, 577.6911020278931, 580.2707731723785, 582.8505795001984, 585.4117834568024, 587.9763250350952, 590.5347919464111, 593.1018898487091, 595.699969291687, 598.2861757278442, 600.8772549629211, 603.4606370925903, 606.0468325614929, 608.6344203948975, 611.2437224388123, 613.8483757972717, 616.4327397346497, 619.0173151493073, 621.6035981178284, 624.1559107303619, 626.7168180942535, 629.289148569107, 631.9474189281464, 634.5864737033844, 637.1798548698425, 639.758989572525, 642.3420085906982, 644.9204912185669, 647.5031135082245, 650.0799880027771, 652.6625010967255, 655.2415950298309, 657.8238744735718, 660.4043819904327, 662.9839806556702, 665.559504032135, 668.1526284217834, 670.7365336418152, 673.3581004142761, 675.9702272415161, 678.5865972042084, 681.1980481147766, 683.8175117969513, 686.4400112628937, 689.0651979446411, 691.6794929504395, 694.2696917057037, 696.8760528564453, 699.5077569484711, 702.1426069736481, 704.7710955142975, 707.421413898468, 710.0648229122162, 712.7025904655457, 715.3439717292786, 717.9822108745575, 720.6292757987976, 723.2687339782715, 725.9072086811066, 728.5310952663422, 731.1437602043152, 733.7287714481354, 736.2957813739777, 738.8699896335602, 741.4408621788025, 744.0114641189575, 746.5706162452698, 749.145147562027, 751.7225329875946, 754.3391284942627, 756.9514095783234, 759.5707447528839, 762.1902632713318, 764.8217823505402, 767.4505109786987, 770.0771398544312, 772.6732726097107, 775.2687773704529, 777.8469910621643, 780.4133276939392, 782.9920103549957, 785.5619184970856, 788.1260530948639, 790.7002067565918, 793.2700769901276, 795.8546957969666, 798.4266777038574, 801.0137112140656, 803.581750869751, 806.1582033634186, 808.7384178638458, 811.3130402565002, 813.8836677074432, 816.4613847732544, 819.0439767837524, 821.6155936717987, 824.1852784156799, 826.763295173645, 829.3425123691559, 831.9159603118896, 834.4824905395508, 837.0520439147949, 839.6165201663971, 842.1894545555115, 844.7652354240417, 847.3424851894379, 849.9150092601776, 852.4888882637024, 855.0649108886719, 857.6576070785522, 860.2604796886444, 862.8577728271484, 865.4424684047699, 868.0432918071747, 870.647620677948, 873.2498145103455, 875.8644363880157, 878.4918324947357, 881.0937376022339, 883.693154335022, 886.2633018493652, 888.8297448158264, 891.4347610473633, 894.0700635910034, 896.7002949714661, 899.3303580284119, 901.9680135250092, 904.6168460845947, 907.2540717124939, 909.8979923725128, 912.5356068611145, 915.1814589500427, 917.8176567554474, 920.4547300338745, 923.0635013580322, 925.6352989673615, 928.2178626060486, 930.8010694980621, 933.3894808292389, 935.9685728549957, 938.5461151599884, 941.1264872550964, 943.7053339481354, 946.2978003025055, 948.9268991947174, 951.54936003685, 954.1829047203064, 956.8207178115845, 959.4607298374176, 962.0998313426971, 964.7371227741241, 967.3767623901367, 970.0279700756073, 972.6690378189087, 975.3058261871338, 977.9440002441406, 980.5821335315704, 983.2248823642731, 985.8658308982849, 988.5036661624908, 991.14608335495, 993.7902617454529, 996.4291372299194, 999.0768473148346, 1001.702784538269, 1004.2820990085602, 1006.8660988807678, 1009.4381313323975, 1012.000928401947, 1014.5614213943481, 1017.1277942657471, 1019.698338508606, 1022.2934393882751, 1024.8737831115723, 1027.460752248764, 1030.048501253128, 1032.6341440677643, 1035.2243621349335, 1037.8044629096985, 1040.377474784851, 1042.9506187438965, 1045.5245156288147, 1048.106432914734, 1050.688304901123, 1053.2621006965637, 1055.8402395248413, 1058.4169702529907, 1060.9888708591461, 1063.5719532966614, 1066.1504685878754, 1068.7439789772034, 1071.3281617164612, 1073.9275164604187, 1076.5201144218445, 1079.0993394851685, 1081.6861772537231, 1084.2706551551819, 1086.8677270412445, 1089.4631254673004, 1092.0642836093903, 1094.6683752536774, 1097.2684082984924, 1099.8841092586517, 1102.5060362815857, 1105.1235229969025, 1107.7418823242188, 1110.3689618110657, 1113.0053403377533, 1115.6437501907349, 1118.2864537239075, 1120.9336388111115, 1123.5758907794952, 1126.2022395133972, 1128.7907402515411, 1131.4042932987213, 1134.01300740242, 1136.62065243721, 1139.2173790931702, 1141.8093810081482, 1144.4161450862885, 1147.025609254837, 1149.6318745613098, 1152.2294671535492, 1154.8296892642975, 1157.4385213851929, 1160.0610673427582, 1162.675134420395, 1165.29096865654, 1167.9163537025452, 1170.5367426872253, 1173.1645081043243, 1175.8028781414032, 1178.39808511734, 1181.0025219917297, 1183.6165354251862, 1186.202094078064, 1188.8419301509857, 1191.4445984363556, 1194.0709919929504, 1196.6693797111511, 1199.283376455307, 1201.9717288017273, 1204.632886171341, 1207.26344704628, 1209.8999812602997, 1212.5260453224182, 1215.110770702362, 1217.6826946735382, 1220.268699169159, 1222.8575336933136, 1225.4419701099396, 1228.0478711128235, 1230.6719241142273, 1233.3268239498138, 1235.9780275821686, 1238.6037135124207, 1241.230732679367, 1243.8710179328918, 1246.5309693813324, 1249.1588447093964, 1251.7909977436066, 1254.4287867546082, 1257.0652618408203, 1259.705607175827, 1262.3366901874542, 1264.9668514728546, 1267.5917568206787, 1270.21870303154, 1272.847090959549, 1275.476516008377, 1278.1161286830902, 1280.7452600002289, 1283.366354227066, 1285.9822041988373, 1288.611618757248, 1291.241459608078, 1293.8667364120483, 1296.5068664550781, 1299.1373839378357, 1301.7709515094757, 1304.4010574817657, 1307.0321550369263, 1309.6680357456207, 1312.3063819408417, 1314.9321241378784, 1317.5623440742493, 1320.1902465820312, 1322.8144400119781, 1325.4464266300201, 1328.0706071853638, 1330.717797756195, 1333.388506412506, 1336.0077283382416, 1338.6275210380554, 1341.2592859268188, 1343.884094953537, 1346.5166981220245, 1349.1786324977875, 1351.9005329608917, 1354.5928518772125, 1357.2079546451569, 1359.8228077888489, 1362.4360358715057, 1365.085164308548, 1367.7657701969147, 1370.4267559051514, 1373.0826365947723, 1375.738112449646, 1378.3387773036957, 1380.932076215744, 1383.5226764678955, 1386.115424156189, 1388.7002308368683, 1391.2931108474731, 1393.8805422782898, 1396.4721298217773, 1399.0713267326355, 1401.6668858528137, 1404.2730576992035, 1406.8747532367706, 1409.4832348823547, 1412.095722913742, 1414.6843237876892, 1417.2841839790344, 1419.8770625591278, 1422.4678084850311, 1425.0786242485046, 1427.6631727218628, 1430.2475154399872, 1432.8436710834503, 1435.4384591579437, 1438.0385506153107, 1440.6374006271362, 1443.2217812538147, 1445.8067095279694, 1448.3955612182617, 1450.9865539073944, 1453.5744397640228, 1456.1673119068146, 1458.7602090835571, 1461.362351179123, 1463.997844696045, 1466.6419279575348, 1469.221569776535, 1471.8028783798218, 1474.3730657100677, 1476.942063331604, 1479.5129477977753, 1482.0925142765045, 1484.7360892295837, 1487.3467648029327, 1489.957409620285, 1492.5660116672516, 1495.157381772995, 1497.7639772891998, 1500.3307793140411, 1502.930014371872, 1505.5176906585693, 1508.1127185821533, 1510.7077383995056, 1513.2986905574799, 1515.890459060669, 1518.4830913543701, 1521.0715239048004, 1523.6618657112122, 1526.2567496299744, 1528.8523199558258, 1531.451007604599, 1534.0447688102722, 1536.6371591091156, 1539.2286956310272, 1541.818640947342, 1544.4113566875458, 1546.9997227191925, 1549.5786859989166, 1552.1706974506378, 1554.7604689598083, 1557.344363451004, 1559.9279072284698, 1562.5108170509338, 1565.097772359848, 1567.6918470859528, 1570.2793817520142, 1572.8698570728302, 1575.4781064987183, 1578.079793214798, 1580.6832633018494, 1583.3003597259521, 1585.9093499183655, 1588.4991645812988, 1591.1088333129883, 1593.7039070129395, 1596.3007225990295, 1598.8965599536896, 1601.4919390678406, 1604.0864131450653, 1606.681221961975, 1609.275235414505, 1611.8697454929352, 1614.471310377121, 1617.1248714923859, 1619.7580230236053, 1622.3945724964142, 1625.0223970413208, 1627.6487982273102, 1630.2713165283203, 1632.8736667633057, 1635.461924791336, 1638.053112745285, 1640.6477210521698, 1643.245032787323, 1645.838171005249, 1648.4324886798859, 1651.0253281593323, 1653.6192836761475, 1656.214602947235, 1658.8129098415375, 1661.406739473343, 1664.0037052631378, 1666.596898317337, 1669.1880586147308, 1671.7824223041534, 1674.377379655838, 1676.9672434329987, 1679.5626788139343, 1682.1629405021667, 1684.762841463089, 1687.3607108592987, 1689.9621360301971, 1692.5658044815063, 1695.154597043991, 1697.743759393692, 1700.336947441101, 1702.9391496181488, 1705.531350851059, 1708.122236251831, 1710.7194805145264, 1713.305327653885, 1715.8949446678162, 1718.486670255661, 1721.0755395889282, 1723.6670351028442, 1726.2580118179321, 1728.850643157959, 1731.4437968730927, 1734.033821105957, 1736.6244373321533, 1739.2619404792786, 1741.8655683994293, 1744.4623000621796, 1747.0648772716522, 1749.660885334015, 1752.2630484104156, 1754.865357875824, 1757.4564538002014, 1760.046886920929, 1762.6358921527863, 1765.2282876968384, 1767.8284528255463, 1770.4227437973022, 1773.015864610672, 1775.6055581569672, 1778.1947860717773, 1780.790981054306, 1783.3758373260498, 1785.9451036453247, 1788.5176031589508, 1791.0872309207916, 1793.6455330848694, 1796.1986031532288, 1798.7478713989258, 1801.3025395870209, 1803.8686068058014, 1806.441291809082, 1809.0156757831573, 1811.5903434753418, 1814.1666889190674, 1816.7594010829926, 1819.392894268036, 1822.0411713123322, 1824.6180765628815, 1827.1903140544891, 1829.7701411247253, 1832.3540511131287, 1834.9328255653381, 1837.5149419307709, 1840.0932924747467, 1842.673278093338, 1845.2489161491394, 1847.8144586086273, 1850.3659665584564, 1852.9286806583405, 1855.5101068019867, 1858.1327683925629, 1860.7758417129517, 1863.41521525383, 1866.0500693321228, 1868.670776128769, 1871.302648305893, 1873.9462623596191, 1876.588790655136, 1879.2590415477753, 1881.9082610607147, 1884.5509417057037, 1887.1883850097656, 1889.8284339904785, 1892.4644331932068, 1895.0963068008423, 1897.7430713176727, 1900.3943786621094, 1903.0276339054108, 1905.6672959327698, 1908.3129692077637, 1910.960461139679, 1913.6158607006073, 1916.2407698631287, 1918.89755320549, 1921.5441160202026, 1924.1956009864807, 1926.8406829833984, 1929.4849219322205, 1932.1245684623718, 1934.7842626571655, 1937.4362177848816, 1940.0762603282928, 1942.7199532985687, 1945.364586353302, 1947.9907367229462, 1950.6208209991455, 1953.2646584510803, 1955.910258769989, 1958.5667939186096, 1961.2092900276184, 1963.8524448871613, 1966.4986248016357, 1969.1452884674072, 1971.787547826767, 1974.4377632141113, 1977.0837786197662, 1979.7283651828766, 1982.3742129802704, 1985.035757780075, 1987.6102468967438, 1990.2300567626953, 1992.856546163559, 1995.4879262447357, 1998.121908903122, 2000.7812430858612, 2003.4310491085052, 2006.0721671581268, 2008.6973457336426, 2011.3211665153503, 2013.9513003826141, 2016.586742401123, 2019.212471961975, 2021.8122012615204, 2024.4087839126587, 2027.0093686580658, 2029.6092031002045, 2032.194442987442, 2034.7850098609924, 2037.38170003891, 2039.9915482997894, 2042.5948674678802, 2045.1954424381256, 2047.808104276657, 2050.417863845825, 2053.027186155319, 2055.6388902664185, 2058.238768339157, 2060.838933467865, 2063.4421133995056, 2066.0425119400024, 2068.6450760364532, 2071.249279022217, 2073.848566532135, 2076.4517180919647, 2079.0630576610565, 2081.6747810840607, 2084.2915694713593, 2086.922383069992, 2089.5310113430023, 2092.18506193161, 2094.8404579162598, 2097.4833812713623, 2100.083119869232, 2102.6892080307007, 2105.393716812134, 2108.0872564315796, 2110.742660999298, 2113.398576974869, 2116.0255098342896, 2118.638659477234, 2121.2313103675842, 2123.824119567871, 2126.453405857086, 2129.0548751354218, 2131.6761107444763, 2134.301782846451, 2136.918800830841, 2139.60285115242, 2142.2056777477264, 2144.8115289211273, 2147.447683572769, 2150.084468126297, 2152.71808218956, 2155.3257834911346, 2157.9274644851685, 2160.5432941913605, 2163.1807765960693, 2165.8163588047028, 2168.413840532303, 2171.007465839386, 2173.6342425346375, 2176.283800840378, 2178.9436032772064, 2181.577201604843, 2184.18909740448, 2186.805577516556, 2189.4300405979156, 2192.043959379196, 2194.636914730072, 2197.2323858737946, 2199.8460609912872, 2202.478992462158, 2205.0940618515015, 2207.772012233734, 2210.3726000785828, 2212.988665342331, 2215.5909581184387, 2218.2017900943756, 2220.814258337021, 2223.4162662029266, 2226.023561477661, 2228.634847640991, 2231.277220726013, 2233.8906910419464, 2236.4967563152313, 2239.1195759773254, 2241.726043701172, 2244.3751289844513, 2247.0535366535187, 2249.7559735774994, 2252.4173123836517, 2255.044714450836, 2257.669953584671, 2260.2789874076843, 2262.9001591205597, 2265.5281863212585, 2268.1304886341095, 2270.7228722572327, 2273.321524143219, 2275.9113414287567, 2278.511139154434, 2281.10515832901, 2283.7158908843994, 2286.327334880829, 2288.944595336914, 2291.571030855179, 2294.1671986579895, 2296.739027738571, 2299.308779001236, 2301.908098459244, 2304.510442018509, 2307.1107511520386, 2309.702123403549, 2312.3022673130035, 2314.8893489837646, 2317.4731953144073, 2320.054388999939, 2322.6403727531433, 2325.24360370636, 2327.8382036685944, 2330.438250541687, 2333.0383245944977, 2335.6557791233063, 2338.2650628089905, 2340.943328142166, 2343.643247127533, 2346.4750134944916, 2349.1538887023926, 2351.868425130844, 2354.4958992004395, 2357.0985980033875, 2359.7454965114594, 2362.387528896332, 2365.0188133716583, 2367.6255838871, 2370.230623483658, 2372.859367132187, 2375.507521390915, 2378.1627490520477, 2380.806932449341, 2383.470046520233, 2386.1245408058167, 2388.7288887500763, 2391.343515396118, 2393.9700450897217, 2396.581526517868, 2399.186881542206, 2401.789985179901, 2404.40917301178, 2407.047661781311, 2409.6801838874817, 2412.317540884018, 2414.9511630535126, 2417.582596540451, 2420.203938961029, 2422.8261568546295, 2425.428684949875, 2428.0246164798737, 2430.6146881580353, 2433.2111229896545, 2435.8093860149384, 2438.409064769745, 2441.0073289871216, 2443.5888023376465, 2446.174652338028, 2448.788031101227, 2451.3734860420227, 2453.9608449935913, 2456.567501306534, 2459.180995464325, 2461.7910776138306, 2464.3825027942657, 2466.9748425483704, 2469.5691096782684, 2472.1662921905518, 2474.7660794258118, 2477.38676404953, 2479.9807052612305, 2482.560129404068, 2485.1516859531403, 2487.744859457016, 2490.3480508327484, 2492.9412229061127, 2495.5738759040833, 2498.2816305160522, 2500.9976391792297, 2503.6361179351807, 2506.253495693207, 2508.8637936115265, 2511.4556295871735, 2514.049975633621, 2516.655947446823, 2519.2723801136017, 2521.9535710811615, 2524.592586517334, 2527.2294528484344, 2529.861630678177, 2532.4822804927826, 2535.10005402565, 2537.716304540634, 2540.340008020401, 2542.9136288166046, 2545.491859436035, 2548.1594865322113, 2550.7979414463043, 2553.4163403511047, 2556.0301039218903, 2558.6370000839233, 2561.2116532325745, 2563.7855246067047, 2566.395827770233, 2569.0240399837494, 2571.688915491104, 2574.3471484184265, 2576.990498781204, 2579.6251842975616, 2582.272854566574, 2584.9221222400665, 2587.5700418949127, 2590.220962047577, 2592.800017595291, 2595.3922715187073, 2598.0094792842865, 2600.761194229126, 2603.4508876800537, 2606.1384060382843, 2608.809146165848, 2611.427795648575, 2614.176243543625, 2616.799634695053, 2619.4183959960938, 2622.049373149872, 2624.6755645275116, 2627.306796312332, 2629.923829317093], "average_iteration_time": 2.629923829317093}
{"game": "tiny_bridge_2p", "iteration_timestamps": [0.0, 1.9815363883972168, 3.351492166519165, 4.239405870437622, 4.9586100578308105, 5.617186784744263, 6.2831432819366455, 6.940937519073486, 7.636226177215576, 8.332751512527466, 8.990819454193115, 9.62950873374939, 10.27629566192627, 10.914095401763916, 11.555210828781128, 12.208479642868042, 12.86403775215149, 13.509285688400269, 14.148889541625977, 14.784748792648315, 15.420243978500366, 16.063870429992676, 16.70072364807129, 17.335817337036133, 17.96890163421631, 18.599856853485107, 19.234095811843872, 19.86918830871582, 20.502747297286987, 21.13545060157776, 21.768945932388306, 22.4030122756958, 23.038572549819946, 23.673643827438354, 24.309348344802856, 24.944128036499023, 25.579297065734863, 26.21400237083435, 26.849299430847168, 27.48208451271057, 28.116683959960938, 28.751139879226685, 29.384268760681152, 30.016849040985107, 30.65154790878296, 31.287371397018433, 31.922548294067383, 32.555747747421265, 33.19313955307007, 33.83136224746704, 34.46908497810364, 35.10579252243042, 35.74133253097534, 36.37768292427063, 37.01314401626587, 37.64998173713684, 38.289392948150635, 38.92596364021301, 39.56409168243408, 40.203455448150635, 40.84198522567749, 41.48262405395508, 42.12683653831482, 42.78663420677185, 43.43576121330261, 44.07855463027954, 44.719605445861816, 45.360148429870605, 45.99887776374817, 46.62997651100159, 47.26161456108093, 47.89441514015198, 48.526636362075806, 49.16207504272461, 49.79627227783203, 50.43198561668396, 51.07864570617676, 51.75711011886597, 52.42355251312256, 53.084975242614746, 53.73489713668823, 54.39982986450195, 55.05838131904602, 55.70688033103943, 56.3712100982666, 57.01979351043701, 57.661996364593506, 58.293638706207275, 58.9261109828949, 59.55841016769409, 60.19074892997742, 60.82207226753235, 61.45409178733826, 62.08651113510132, 62.71886897087097, 63.354782819747925, 63.99809503555298, 64.64481997489929, 65.27487373352051, 65.904714345932, 66.53485083580017, 67.1671998500824, 67.8013424873352, 68.43579316139221, 69.06971979141235, 69.72211647033691, 70.39281368255615, 71.05641055107117, 71.72322630882263, 72.38960838317871, 73.05039715766907, 73.71421575546265, 74.37348127365112, 75.03387665748596, 75.671954870224, 76.30462622642517, 76.94931364059448, 77.61962461471558, 78.2656090259552, 78.91805672645569, 79.56696271896362, 80.19946050643921, 80.84728765487671, 81.50397181510925, 82.14960312843323, 82.79360246658325, 83.44096541404724, 84.08961939811707, 84.73737502098083, 85.3841323852539, 86.02920126914978, 86.67340850830078, 87.31734871864319, 87.96092176437378, 88.60596466064453, 89.25479626655579, 89.90225386619568, 90.55248737335205, 91.20778727531433, 91.8497405052185, 92.48147058486938, 93.1133861541748, 93.74584889411926, 94.37898755073547, 95.01219296455383, 95.64362788200378, 96.27551984786987, 96.90837073326111, 97.5421302318573, 98.17733812332153, 98.8112518787384, 99.44636917114258, 100.07725667953491, 100.7083671092987, 101.35505104064941, 101.99765086174011, 102.63986206054688, 103.28192114830017, 103.92661643028259, 104.57310390472412, 105.21758484840393, 105.86270236968994, 106.50776290893555, 107.15211582183838, 107.7963478565216, 108.44020628929138, 109.08484983444214, 109.72989845275879, 110.3736743927002, 111.01813888549805, 111.66125154495239, 112.30352020263672, 112.94686770439148, 113.58955121040344, 114.23617148399353, 114.88347721099854, 115.53065800666809, 116.17820978164673, 116.82665777206421, 117.47563052177429, 118.12375283241272, 118.77341818809509, 119.42305898666382, 120.07288670539856, 120.7228136062622, 121.37289094924927, 122.0215175151825, 122.66896653175354, 123.31770849227905, 123.96776103973389, 124.62051343917847, 125.27426981925964, 125.92444372177124, 126.57295203208923, 127.22519421577454, 127.8763222694397, 128.52803945541382, 129.18052792549133, 129.8313958644867, 130.48207116127014, 131.13027477264404, 131.77883553504944, 132.42762160301208, 133.07619428634644, 133.72398972511292, 134.37705874443054, 135.0216212272644, 135.66746854782104, 136.31805539131165, 136.9516134262085, 137.58301281929016, 138.21074604988098, 138.83567428588867, 139.46016764640808, 140.08564496040344, 140.710533618927, 141.3382019996643, 141.9660153388977, 142.59170794487, 143.22217273712158, 143.85226821899414, 144.4853949546814, 145.1195080280304, 145.74946546554565, 146.3792576789856, 147.00920391082764, 147.63845109939575, 148.26921701431274, 148.9018476009369, 149.53256344795227, 150.16241002082825, 150.79647755622864, 151.4335732460022, 152.0671103000641, 152.7027223110199, 153.3362729549408, 153.96872925758362, 154.60299158096313, 155.23616862297058, 155.8709683418274, 156.50639486312866, 157.1425576210022, 157.77682995796204, 158.41141486167908, 159.0473554134369, 159.67958045005798, 160.31302118301392, 160.94615840911865, 161.58079767227173, 162.21735405921936, 162.85133481025696, 163.48517775535583, 164.12071323394775, 164.75529599189758, 165.38927602767944, 166.02443623542786, 166.65951347351074, 167.2950918674469, 167.92937588691711, 168.5643699169159, 169.19933223724365, 169.83268761634827, 170.46847486495972, 171.10771775245667, 171.7525236606598, 172.39369440078735, 173.02640509605408, 173.6591670513153, 174.29051852226257, 174.92404294013977, 175.55650401115417, 176.18972873687744, 176.82387852668762, 177.4589774608612, 178.09445595741272, 178.72903966903687, 179.36297631263733, 179.997633934021, 180.63100814819336, 181.26642656326294, 181.90157794952393, 182.53699922561646, 183.17290663719177, 183.80438804626465, 184.43909120559692, 185.0732078552246, 185.70655608177185, 186.3430745601654, 186.97715401649475, 187.61257553100586, 188.24677801132202, 188.88097643852234, 189.51648688316345, 190.15036416053772, 190.78529119491577, 191.42066979408264, 192.05511903762817, 192.69049668312073, 193.32330107688904, 193.95693135261536, 194.58922576904297, 195.22079372406006, 195.8526680469513, 196.48464250564575, 197.1170256137848, 197.74909377098083, 198.38235592842102, 199.01530361175537, 199.64740300178528, 200.28001999855042, 200.91059970855713, 201.5414936542511, 202.17175221443176, 202.80467700958252, 203.43718957901, 204.06886911392212, 204.70096564292908, 205.33217191696167, 205.96317672729492, 206.59576058387756, 207.2278962135315, 207.85820269584656, 208.49085354804993, 209.12134099006653, 209.7521550655365, 210.38343262672424, 211.01315236091614, 211.64416003227234, 212.27600049972534, 212.9217631816864, 213.55838799476624, 214.19678616523743, 214.86074686050415, 215.49356198310852, 216.1401345729828, 216.78457951545715, 217.42777562141418, 218.0722532272339, 218.71412992477417, 219.35562753677368, 219.9933886528015, 220.6345455646515, 221.2743272781372, 221.91237354278564, 222.55579566955566, 223.18682670593262, 223.81622409820557, 224.44684290885925, 225.08495807647705, 225.71488881111145, 226.34684300422668, 226.97924327850342, 227.61275243759155, 228.2423439025879, 228.87752890586853, 229.51176500320435, 230.1453197002411, 230.78076791763306, 231.41810035705566, 232.0534462928772, 232.69540333747864, 233.33968901634216, 233.98206663131714, 234.62438011169434, 235.25781440734863, 235.8928918838501, 236.52733278274536, 237.1613245010376, 237.79516768455505, 238.42964029312134, 239.06306624412537, 239.69940996170044, 240.3320438861847, 240.9642961025238, 241.5979311466217, 242.2297866344452, 242.86473441123962, 243.50122380256653, 244.13732504844666, 244.77354788780212, 245.40849423408508, 246.04307222366333, 246.67818236351013, 247.3113923072815, 247.9452977180481, 248.57922863960266, 249.21395468711853, 249.86007976531982, 250.50888514518738, 251.15277242660522, 251.79429268836975, 252.43740510940552, 253.0797357559204, 253.7231960296631, 254.37193322181702, 255.0230588912964, 255.6733751296997, 256.32071828842163, 256.96341466903687, 257.6089448928833, 258.2553997039795, 258.90043115615845, 259.5457241535187, 260.1935567855835, 260.83642840385437, 261.4807388782501, 262.1227798461914, 262.76402497291565, 263.4076759815216, 264.0526170730591, 264.6961741447449, 265.3395085334778, 265.9822974205017, 266.62695360183716, 267.2719714641571, 267.9168744087219, 268.5665850639343, 269.2269854545593, 269.8760645389557, 270.5130863189697, 271.1512792110443, 271.79190731048584, 272.4352488517761, 273.0666003227234, 273.70069098472595, 274.3344955444336, 274.9663894176483, 275.5984764099121, 276.23106145858765, 276.86220049858093, 277.49249601364136, 278.1285583972931, 278.7596595287323, 279.3923761844635, 280.0240831375122, 280.6733601093292, 281.3142809867859, 281.9547698497772, 282.5981786251068, 283.242910861969, 283.88452434539795, 284.5274176597595, 285.17062282562256, 285.8158619403839, 286.4565079212189, 287.0966441631317, 287.74122881889343, 288.3865783214569, 289.0333688259125, 289.6797847747803, 290.3277316093445, 290.9777457714081, 291.62578535079956, 292.2704577445984, 292.9226324558258, 293.5690212249756, 294.2139070034027, 294.85766768455505, 295.48883628845215, 296.12059712409973, 296.7522277832031, 297.3828682899475, 298.0137846469879, 298.6454837322235, 299.28188610076904, 299.9145646095276, 300.5511028766632, 301.1845791339874, 301.81778717041016, 302.45054388046265, 303.0906798839569, 303.7240500450134, 304.3596262931824, 304.99288034439087, 305.62760615348816, 306.2644896507263, 306.90421748161316, 307.5368547439575, 308.17097425460815, 308.80067777633667, 309.43335604667664, 310.0668520927429, 310.699405670166, 311.32958817481995, 311.95922923088074, 312.59060740470886, 313.2202742099762, 313.84986424446106, 314.4796824455261, 315.11201882362366, 315.74526953697205, 316.38367438316345, 317.02407002449036, 317.6680865287781, 318.3157184123993, 318.95784306526184, 319.58947110176086, 320.2245066165924, 320.85838556289673, 321.49239134788513, 322.12526273727417, 322.7599923610687, 323.3950159549713, 324.02714586257935, 324.6601366996765, 325.2939462661743, 325.9281265735626, 326.5628595352173, 327.19744753837585, 327.8298976421356, 328.4640779495239, 329.0983097553253, 329.7325668334961, 330.3663806915283, 331.0007858276367, 331.6371464729309, 332.2722656726837, 332.90715527534485, 333.5428397655487, 334.17659878730774, 334.81263065338135, 335.4492471218109, 336.0840673446655, 336.72048258781433, 337.3566539287567, 337.988906621933, 338.61787009239197, 339.24584317207336, 339.87475657463074, 340.5058403015137, 341.1398415565491, 341.76719427108765, 342.3944170475006, 343.0214538574219, 343.650315284729, 344.2787175178528, 344.90622329711914, 345.53447246551514, 346.1622865200043, 346.78955936431885, 347.41757011413574, 348.04418897628784, 348.6701993942261, 349.2988352775574, 349.92599606513977, 350.55401587486267, 351.18973183631897, 351.8232808113098, 352.4546880722046, 353.1056749820709, 353.75075912475586, 354.39446687698364, 355.0303030014038, 355.66414523124695, 356.2945628166199, 356.9301800727844, 357.561940908432, 358.1976730823517, 358.82999873161316, 359.461980342865, 360.09577202796936, 360.7359354496002, 361.37787652015686, 362.01770663261414, 362.666264295578, 363.3088631629944, 363.95665669441223, 364.60254979133606, 365.24783754348755, 365.8944261074066, 366.5384361743927, 367.18148040771484, 367.8259961605072, 368.468816280365, 369.1121184825897, 369.7676320075989, 370.4130849838257, 371.06336784362793, 371.7064492702484, 372.33790946006775, 372.9703347682953, 373.6198332309723, 374.27048683166504, 374.9227488040924, 375.5686843395233, 376.21975350379944, 376.88300251960754, 377.5516049861908, 378.1849374771118, 378.82046341896057, 379.45494198799133, 380.08853363990784, 380.7217626571655, 381.3590667247772, 381.9935681819916, 382.6272850036621, 383.26282358169556, 383.8963050842285, 384.5334985256195, 385.1680209636688, 385.818142414093, 386.46600437164307, 387.1096851825714, 387.7414255142212, 388.37785053253174, 389.0159296989441, 389.656286239624, 390.2957684993744, 390.9346721172333, 391.574818611145, 392.2080771923065, 392.84505438804626, 393.48583030700684, 394.1380796432495, 394.77369451522827, 395.40675115585327, 396.04126167297363, 396.6764760017395, 397.3095564842224, 397.9402313232422, 398.57350611686707, 399.212117433548, 399.8578431606293, 400.5121774673462, 401.17050552368164, 401.82271456718445, 402.46429800987244, 403.10755372047424, 403.7580370903015, 404.4052348136902, 405.0505270957947, 405.69652032852173, 406.3419122695923, 406.98868107795715, 407.6216435432434, 408.25461506843567, 408.8896107673645, 409.5321910381317, 410.17171931266785, 410.8138835430145, 411.4575984477997, 412.0970149040222, 412.73782086372375, 413.37644696235657, 414.0167772769928, 414.6582520008087, 415.29874634742737, 415.9383523464203, 416.5761253833771, 417.2073187828064, 417.84059143066406, 418.47465467453003, 419.1109480857849, 419.7482829093933, 420.3844909667969, 421.01847529411316, 421.6514585018158, 422.28286480903625, 422.9150152206421, 423.54701018333435, 424.1805317401886, 424.81085324287415, 425.4417164325714, 426.07305884361267, 426.70737409591675, 427.34279203414917, 427.9770107269287, 428.610648393631, 429.2433044910431, 429.8771941661835, 430.5120553970337, 431.14791989326477, 431.7826392650604, 432.41765427589417, 433.05093908309937, 433.68591594696045, 434.3223159313202, 434.9562659263611, 435.5914497375488, 436.2239513397217, 436.8605568408966, 437.4937734603882, 438.1286790370941, 438.76386761665344, 439.3936400413513, 440.0240550041199, 440.6530861854553, 441.2833468914032, 441.9135408401489, 442.5442409515381, 443.17634868621826, 443.8061854839325, 444.43643522262573, 445.0673277378082, 445.69725942611694, 446.3275225162506, 446.9587013721466, 447.588894367218, 448.2178707122803, 448.84824299812317, 449.4796268939972, 450.1080849170685, 450.73741483688354, 451.3671908378601, 451.99741411209106, 452.64365458488464, 453.2868404388428, 453.9292998313904, 454.57274198532104, 455.215695142746, 455.8639464378357, 456.4913680553436, 457.1197259426117, 457.74851989746094, 458.38386392593384, 459.03089141845703, 459.6699683666229, 460.3136684894562, 460.95270705223083, 461.58522868156433, 462.2207968235016, 462.86846351623535, 463.5200765132904, 464.16460132598877, 464.81407165527344, 465.4602873325348, 466.10356426239014, 466.74799251556396, 467.3891980648041, 468.0359833240509, 468.6788182258606, 469.3192436695099, 469.95977807044983, 470.5960566997528, 471.2307515144348, 471.8686273097992, 472.50593852996826, 473.14191246032715, 473.7760741710663, 474.4036316871643, 475.05413913726807, 475.69598269462585, 476.33792519569397, 476.9752736091614, 477.61162662506104, 478.2466468811035, 478.8854146003723, 479.52605152130127, 480.1631736755371, 480.8013026714325, 481.4406683444977, 482.07876324653625, 482.71871638298035, 483.3585832118988, 483.9935803413391, 484.62941455841064, 485.26443314552307, 485.9001443386078, 486.5374376773834, 487.1777503490448, 487.81536984443665, 488.45270442962646, 489.09203600883484, 489.7323706150055, 490.3731572628021, 491.01254987716675, 491.6524567604065, 492.29181265830994, 492.9320044517517, 493.5694992542267, 494.2052071094513, 494.84257197380066, 495.48443937301636, 496.12211990356445, 496.76196789741516, 497.40746307373047, 498.0405697822571, 498.68440103530884, 499.3280966281891, 499.9761471748352, 500.6226360797882, 501.26945543289185, 501.91497826576233, 502.5618808269501, 503.20689368247986, 503.854296207428, 504.49884724617004, 505.14280009269714, 505.78682684898376, 506.4301826953888, 507.0721809864044, 507.71509289741516, 508.36027574539185, 509.00185108184814, 509.64528369903564, 510.2889177799225, 510.93135595321655, 511.5768883228302, 512.221873998642, 512.870442867279, 513.513635635376, 514.1581270694733, 514.8022553920746, 515.4406275749207, 516.0770010948181, 516.7142789363861, 517.3511991500854, 517.993232011795, 518.6395180225372, 519.2755153179169, 519.9080634117126, 520.5394351482391, 521.1737155914307, 521.8047640323639, 522.4403028488159, 523.0812485218048, 523.7350015640259, 524.3766596317291, 525.0118587017059, 525.6465051174164, 526.2875943183899, 526.9234178066254, 527.5617277622223, 528.1962621212006, 528.8308990001678, 529.4674129486084, 530.1040291786194, 530.7402875423431, 531.3781802654266, 532.0139396190643, 532.6494302749634, 533.282687664032, 533.9170258045197, 534.5503103733063, 535.1856014728546, 535.8207848072052, 536.4577121734619, 537.096471786499, 537.7327716350555, 538.3657486438751, 538.9989619255066, 539.6342940330505, 540.2697412967682, 540.9047958850861, 541.5404679775238, 542.1744103431702, 542.8073174953461, 543.4419260025024, 544.0773231983185, 544.7106783390045, 545.3451600074768, 545.979897737503, 546.6151032447815, 547.2513329982758, 547.8861227035522, 548.5224950313568, 549.1619529724121, 549.8025181293488, 550.4446847438812, 551.0832226276398, 551.7251133918762, 552.3653090000153, 553.004145860672, 553.6457402706146, 554.2874035835266, 554.9236121177673, 555.5650987625122, 556.2058846950531, 556.8461730480194, 557.4802639484406, 558.1170489788055, 558.7543299198151, 559.3914654254913, 560.0287477970123, 560.664222240448, 561.3007044792175, 561.9365344047546, 562.5733292102814, 563.2096908092499, 563.8463010787964, 564.4842567443848, 565.1199681758881, 565.756564617157, 566.3933653831482, 567.0279231071472, 567.6674122810364, 568.3022816181183, 568.93807554245, 569.5741488933563, 570.2085156440735, 570.84961104393, 571.4898829460144, 572.131539106369, 572.7793667316437, 573.4245901107788, 574.0650587081909, 574.7026607990265, 575.3421516418457, 575.9811751842499, 576.6120436191559, 577.2510833740234, 577.8884506225586, 578.5327763557434, 579.1767284870148, 579.8129014968872, 580.448215007782, 581.0858643054962, 581.760281085968, 582.4136075973511, 583.076898097992, 583.7462871074677, 584.3897233009338, 585.0308270454407, 585.6704080104828, 586.3087661266327, 586.9406456947327, 587.5769190788269, 588.2122478485107, 588.8447360992432, 589.477178812027, 590.1096277236938, 590.742171049118, 591.3747727870941, 592.0078847408295, 592.64626288414, 593.2785019874573, 593.9102499485016, 594.5425424575806, 595.17453956604, 595.8066310882568, 596.444637298584, 597.0846366882324, 597.7177736759186, 598.3565943241119, 598.9972543716431, 599.6360840797424, 600.2759673595428, 600.9188461303711, 601.5584626197815, 602.1951162815094, 602.8275356292725, 603.4603276252747, 604.0907547473907, 604.7217528820038, 605.352445602417, 605.9829041957855, 606.6135950088501, 607.244884967804, 607.8753533363342, 608.5065410137177, 609.1366739273071, 609.7665891647339, 610.3971700668335, 611.0271832942963, 611.6574385166168, 612.2871894836426, 612.918993473053, 613.5545392036438, 614.1851258277893, 614.8158488273621, 615.4465155601501, 616.0773570537567, 616.7100586891174, 617.345207452774, 617.9798562526703, 618.6138868331909, 619.2474868297577, 619.8808376789093, 620.5144286155701, 621.1500129699707, 621.7848091125488, 622.420450925827, 623.0563085079193, 623.6937139034271, 624.3295180797577, 624.9660623073578, 625.6010613441467, 626.2373344898224, 626.8744604587555, 627.5100486278534, 628.1441435813904, 628.7798578739166, 629.4130299091339, 630.0446445941925, 630.6763863563538, 631.3084723949432, 631.9399635791779, 632.5713911056519, 633.2037732601166, 633.8368926048279, 634.4675061702728, 635.0989007949829, 635.7309229373932, 636.3629419803619, 636.9944410324097, 637.6261396408081, 638.2575631141663, 638.8906552791595, 639.5220234394073, 640.152313709259, 640.7830653190613], "average_iteration_time": 0.6407830653190613}
{"game": "tiny_hanabi", "iteration_timestamps": [0.0, 0.0011661052703857422, 0.002017974853515625, 0.0028667449951171875, 0.0037145614624023438, 0.0045697689056396484, 0.005418539047241211, 0.006265878677368164, 0.007112264633178711, 0.007959604263305664, 0.008815288543701172, 0.009663820266723633, 0.010511398315429688, 0.011359214782714844, 0.012207269668579102, 0.013073205947875977, 0.013920307159423828, 0.014770030975341797, 0.015627622604370117, 0.01654815673828125, 0.017387866973876953, 0.01822686195373535, 0.019067764282226562, 0.019906044006347656, 0.02075672149658203, 0.021603822708129883, 0.022444963455200195, 0.023285388946533203, 0.02412700653076172, 0.024989843368530273, 0.025831222534179688, 0.026707887649536133, 0.02755141258239746, 0.028401851654052734, 0.029244184494018555, 0.03008580207824707, 0.03092670440673828, 0.03177618980407715, 0.032640695571899414, 0.033483028411865234, 0.03432488441467285, 0.03519606590270996, 0.03603768348693848, 0.03692007064819336, 0.03776717185974121, 0.03861093521118164, 0.03945755958557129, 0.040303707122802734, 0.04114699363708496, 0.041991233825683594, 0.04283452033996582, 0.04368138313293457, 0.04453277587890625, 0.04537343978881836, 0.04622650146484375, 0.047069549560546875, 0.04790759086608887, 0.048752784729003906, 0.04960227012634277, 0.050490617752075195, 0.05133366584777832, 0.05217170715332031, 0.053028106689453125, 0.05386924743652344, 0.05470681190490723, 0.05555295944213867, 0.05640888214111328, 0.0572507381439209, 0.05810356140136719, 0.058951616287231445, 0.0598139762878418, 0.06067943572998047, 0.06155729293823242, 0.062399864196777344, 0.06327152252197266, 0.06411623954772949, 0.06496930122375488, 0.06581377983093262, 0.06665539741516113, 0.06749892234802246, 0.06834840774536133, 0.06919145584106445, 0.07003355026245117, 0.07087898254394531, 0.0717322826385498, 0.07259035110473633, 0.0734400749206543, 0.07428359985351562, 0.07514572143554688, 0.0760030746459961, 0.07686185836791992, 0.07770276069641113, 0.07854604721069336, 0.0793917179107666, 0.08025121688842773, 0.0811004638671875, 0.08194851875305176, 0.08279538154602051, 0.08365607261657715, 0.08450770378112793, 0.08534979820251465, 0.08620405197143555, 0.08704996109008789, 0.08789825439453125, 0.08876347541809082, 0.08961105346679688, 0.09045124053955078, 0.09129166603088379, 0.09214282035827637, 0.09300971031188965, 0.09385418891906738, 0.0946950912475586, 0.09553337097167969, 0.09638571739196777, 0.09722518920898438, 0.09806632995605469, 0.0989069938659668, 0.09975099563598633, 0.10059809684753418, 0.10154223442077637, 0.10238385200500488, 0.10322856903076172, 0.10407662391662598, 0.10492634773254395, 0.10576939582824707, 0.10661029815673828, 0.1074533462524414, 0.10830831527709961, 0.10915279388427734, 0.10999536514282227, 0.11084198951721191, 0.1116952896118164, 0.11255002021789551, 0.11339879035949707, 0.1142432689666748, 0.11508750915527344, 0.11593079566955566, 0.1168205738067627, 0.11766457557678223, 0.11850523948669434, 0.11934423446655273, 0.12018585205078125, 0.12103605270385742, 0.12188577651977539, 0.12272858619689941, 0.12357044219970703, 0.12442302703857422, 0.12527132034301758, 0.1261441707611084, 0.1269831657409668, 0.1278228759765625, 0.1286780834197998, 0.12951397895812988, 0.13035345077514648, 0.1312093734741211, 0.1320502758026123, 0.13289737701416016, 0.1337416172027588, 0.1345834732055664, 0.13545560836791992, 0.1363060474395752, 0.1371474266052246, 0.1380009651184082, 0.13884663581848145, 0.13968753814697266, 0.14053654670715332, 0.14138317108154297, 0.1422252655029297, 0.14307832717895508, 0.14392447471618652, 0.14478063583374023, 0.14562344551086426, 0.14647221565246582, 0.1473231315612793, 0.1481790542602539, 0.14903831481933594, 0.14989376068115234, 0.15077471733093262, 0.1516268253326416, 0.152482271194458, 0.1533200740814209, 0.15415740013122559, 0.15500688552856445, 0.15584969520568848, 0.15669608116149902, 0.15754127502441406, 0.15840458869934082, 0.15925240516662598, 0.1600949764251709, 0.16095209121704102, 0.1618342399597168, 0.16268205642700195, 0.16356444358825684, 0.1644153594970703, 0.1652674674987793, 0.16611337661743164, 0.16697001457214355, 0.16782021522521973, 0.16867637634277344, 0.16951823234558105, 0.17036128044128418, 0.17120099067687988, 0.17205572128295898, 0.17290878295898438, 0.1737523078918457, 0.17461085319519043, 0.17546844482421875, 0.17632341384887695, 0.17716670036315918, 0.17802143096923828, 0.17886900901794434, 0.17971229553222656, 0.1805717945098877, 0.18142032623291016, 0.18226218223571777, 0.1831037998199463, 0.1839454174041748, 0.18479323387145996, 0.18563485145568848, 0.1864762306213379, 0.18732094764709473, 0.18816280364990234, 0.18902254104614258, 0.18987417221069336, 0.19072222709655762, 0.19158124923706055, 0.19243645668029785, 0.19328641891479492, 0.19413185119628906, 0.1949748992919922, 0.19582819938659668, 0.19668793678283691, 0.19753074645996094, 0.19837284088134766, 0.19921875, 0.20006179809570312, 0.2009119987487793, 0.20186376571655273, 0.20271706581115723, 0.20356512069702148, 0.20441889762878418, 0.20526361465454102, 0.2061145305633545, 0.20696020126342773, 0.20780229568481445, 0.2086622714996338, 0.20950770378112793, 0.21035242080688477, 0.2111964225769043, 0.2120521068572998, 0.2129075527191162, 0.21375608444213867, 0.21460914611816406, 0.21545767784118652, 0.21634340286254883, 0.21718788146972656, 0.21802616119384766, 0.21886563301086426, 0.21970438957214355, 0.22055315971374512, 0.2214031219482422, 0.22225737571716309, 0.22310280799865723, 0.22394657135009766, 0.22483062744140625, 0.22568464279174805, 0.2265303134918213, 0.2273726463317871, 0.22823548316955566, 0.22908353805541992, 0.22992706298828125, 0.23077082633972168, 0.23160958290100098, 0.23245859146118164, 0.23330116271972656, 0.23414301872253418, 0.2349848747253418, 0.23586535453796387, 0.23671817779541016, 0.23755717277526855, 0.23839545249938965, 0.23923325538635254, 0.24008440971374512, 0.24093866348266602, 0.24178004264831543, 0.24263238906860352, 0.24347972869873047, 0.24432706832885742, 0.24517011642456055, 0.24602222442626953, 0.24686884880065918, 0.24770903587341309, 0.24855613708496094, 0.24939537048339844, 0.2502477169036865, 0.2511253356933594, 0.25196051597595215, 0.252805233001709, 0.2536454200744629, 0.2544851303100586, 0.2553248405456543, 0.2561764717102051, 0.25704407691955566, 0.257906436920166, 0.2587583065032959, 0.25960707664489746, 0.26049208641052246, 0.2613697052001953, 0.26221346855163574, 0.26307177543640137, 0.2639315128326416, 0.2647857666015625, 0.26565027236938477, 0.26656055450439453, 0.26740384101867676, 0.2682673931121826, 0.26910972595214844, 0.26994967460632324, 0.27079296112060547, 0.27163243293762207, 0.2724900245666504, 0.27333664894104004, 0.27418065071105957, 0.27510499954223633, 0.2759518623352051, 0.2768065929412842, 0.27765560150146484, 0.2785041332244873, 0.2793433666229248, 0.2801849842071533, 0.28103113174438477, 0.28187084197998047, 0.2827136516571045, 0.28358030319213867, 0.284437894821167, 0.2852773666381836, 0.28612780570983887, 0.2869729995727539, 0.2878141403198242, 0.2886695861816406, 0.2895195484161377, 0.29038310050964355, 0.2912251949310303, 0.29207396507263184, 0.2929253578186035, 0.2937641143798828, 0.2946031093597412, 0.2954423427581787, 0.2962946891784668, 0.2971365451812744, 0.2979769706726074, 0.298828125, 0.29967498779296875, 0.3005237579345703, 0.30136561393737793, 0.3023200035095215, 0.30316710472106934, 0.30400776863098145, 0.3048570156097412, 0.30569887161254883, 0.306551456451416, 0.3073997497558594, 0.3082559108734131, 0.30910444259643555, 0.30994582176208496, 0.3107879161834717, 0.311631441116333, 0.31248903274536133, 0.3133387565612793, 0.31418418884277344, 0.31502699851989746, 0.3158693313598633, 0.31674742698669434, 0.3175818920135498, 0.3184208869934082, 0.3192579746246338, 0.32009458541870117, 0.32094240188598633, 0.3217887878417969, 0.3226292133331299, 0.3235039710998535, 0.3243541717529297, 0.32520270347595215, 0.3260517120361328, 0.32689356803894043, 0.32773613929748535, 0.3285844326019287, 0.3294405937194824, 0.33034777641296387, 0.3311948776245117, 0.33203840255737305, 0.33290958404541016, 0.3337557315826416, 0.3345978260040283, 0.33548402786254883, 0.33637523651123047, 0.33721446990966797, 0.33805370330810547, 0.33889174461364746, 0.33973193168640137, 0.3405873775482178, 0.3414347171783447, 0.34227561950683594, 0.34311771392822266, 0.34396886825561523, 0.34482574462890625, 0.34566736221313477, 0.3465142250061035, 0.3473544120788574, 0.3482069969177246, 0.3490593433380127, 0.3499116897583008, 0.35077595710754395, 0.35161757469177246, 0.3524649143218994, 0.3533053398132324, 0.3541569709777832, 0.35500049591064453, 0.35584068298339844, 0.3567311763763428, 0.35758209228515625, 0.3584327697753906, 0.35927820205688477, 0.3601195812225342, 0.3609776496887207, 0.3618476390838623, 0.3626892566680908, 0.36356067657470703, 0.3644101619720459, 0.3652517795562744, 0.3661034107208252, 0.36694884300231934, 0.36779308319091797, 0.36864447593688965, 0.3694930076599121, 0.37033891677856445, 0.3711831569671631, 0.3720238208770752, 0.3728809356689453, 0.3737208843231201, 0.374589204788208, 0.3754439353942871, 0.3762979507446289, 0.37714695930480957, 0.378002405166626, 0.3788485527038574, 0.37969183921813965, 0.3805501461029053, 0.38140010833740234, 0.38224244117736816, 0.3830840587615967, 0.3839404582977295, 0.3847968578338623, 0.3856477737426758, 0.38649582862854004, 0.38733601570129395, 0.38817620277404785, 0.38904428482055664, 0.38991880416870117, 0.39076924324035645, 0.39162111282348633, 0.3924887180328369, 0.39333271980285645, 0.39417552947998047, 0.39501953125, 0.39586663246154785, 0.39672303199768066, 0.39757752418518066, 0.39843249320983887, 0.3992743492126465, 0.400115966796875, 0.40096545219421387, 0.4018068313598633, 0.4027540683746338, 0.40359973907470703, 0.40445375442504883, 0.4053001403808594, 0.4061462879180908, 0.4069960117340088, 0.40784192085266113, 0.4086954593658447, 0.4095494747161865, 0.4104022979736328, 0.41124820709228516, 0.4120957851409912, 0.41295909881591797, 0.41380739212036133, 0.4146549701690674, 0.4155116081237793, 0.41640472412109375, 0.4172492027282715, 0.4180874824523926, 0.41893982887268066, 0.4197854995727539, 0.42066025733947754, 0.42151665687561035, 0.4223966598510742, 0.4232447147369385, 0.4240870475769043, 0.42493748664855957, 0.42579007148742676, 0.42664217948913574, 0.4274938106536865, 0.4283449649810791, 0.42919039726257324, 0.43003296852111816, 0.4308774471282959, 0.43172240257263184, 0.43257904052734375, 0.43342161178588867, 0.4342656135559082, 0.43510961532592773, 0.43598222732543945, 0.4368417263031006, 0.43768882751464844, 0.43853020668029785, 0.43937230110168457, 0.44022083282470703, 0.44106531143188477, 0.441908597946167, 0.44275331497192383, 0.44359731674194336, 0.44445252418518066, 0.4452950954437256, 0.4461400508880615, 0.44698643684387207, 0.4478325843811035, 0.448685884475708, 0.44953227043151855, 0.450411319732666, 0.45125746726989746, 0.45209622383117676, 0.45295190811157227, 0.4537961483001709, 0.454639196395874, 0.4555075168609619, 0.45636463165283203, 0.45720815658569336, 0.4580531120300293, 0.4588954448699951, 0.45974016189575195, 0.460599422454834, 0.46148037910461426, 0.4623229503631592, 0.463193416595459, 0.46403980255126953, 0.4648900032043457, 0.4657316207885742, 0.46657228469848633, 0.46741461753845215, 0.468264102935791, 0.46910595893859863, 0.46994781494140625, 0.4707918167114258, 0.4716341495513916, 0.4724903106689453, 0.47333312034606934, 0.47417473793029785, 0.4750344753265381, 0.475888729095459, 0.47675061225891113, 0.47759246826171875, 0.47843432426452637, 0.479280948638916, 0.48014020919799805, 0.48099827766418457, 0.48184895515441895, 0.4826934337615967, 0.48355746269226074, 0.4844069480895996, 0.48525214195251465, 0.486098051071167, 0.4869420528411865, 0.48778557777404785, 0.48865294456481934, 0.48950839042663574, 0.4903602600097656, 0.4912097454071045, 0.4920616149902344, 0.4929237365722656, 0.4937713146209717, 0.49461984634399414, 0.4954650402069092, 0.4963231086730957, 0.49717116355895996, 0.4980189800262451, 0.49886608123779297, 0.4997141361236572, 0.5005652904510498, 0.5014114379882812, 0.5022575855255127, 0.5032007694244385, 0.5040454864501953, 0.5048978328704834, 0.5057477951049805, 0.5065929889678955, 0.5074405670166016, 0.508291482925415, 0.5091381072998047, 0.5099809169769287, 0.5108287334442139, 0.511671781539917, 0.512531042098999, 0.5133755207061768, 0.5142190456390381, 0.515064001083374, 0.5159275531768799, 0.5168356895446777, 0.5176830291748047, 0.5185308456420898, 0.5193727016448975, 0.5202217102050781, 0.5210630893707275, 0.5219662189483643, 0.522808313369751, 0.5236561298370361, 0.5245089530944824, 0.5253541469573975, 0.5261962413787842, 0.527047872543335, 0.5278928279876709, 0.5287423133850098, 0.529590368270874, 0.5304369926452637, 0.5312790870666504, 0.5321168899536133, 0.5329687595367432, 0.5338075160980225, 0.5346457958221436, 0.5355167388916016, 0.5363671779632568, 0.5372068881988525, 0.53804612159729, 0.538895845413208, 0.5397398471832275, 0.5405898094177246, 0.5414292812347412, 0.5422666072845459, 0.5431084632873535, 0.543950080871582, 0.5447990894317627, 0.5456411838531494, 0.5464811325073242, 0.5473208427429199, 0.5481772422790527, 0.5490443706512451, 0.5498838424682617, 0.5507612228393555, 0.5516133308410645, 0.5524799823760986, 0.5533187389373779, 0.5541694164276123, 0.5550282001495361, 0.5558674335479736, 0.5567128658294678, 0.5575525760650635, 0.5583982467651367, 0.5592412948608398, 0.5600950717926025, 0.5609471797943115, 0.5618176460266113, 0.5626587867736816, 0.5635266304016113, 0.5643763542175293, 0.5652234554290771, 0.5660641193389893, 0.5669064521789551, 0.5677533149719238, 0.5686192512512207, 0.5694596767425537, 0.5703012943267822, 0.5711455345153809, 0.5719881057739258, 0.572847843170166, 0.5736923217773438, 0.5745494365692139, 0.5753908157348633, 0.5762414932250977, 0.5770878791809082, 0.5779378414154053, 0.578782320022583, 0.5796329975128174, 0.5805072784423828, 0.5813486576080322, 0.582190752029419, 0.5830340385437012, 0.5838882923126221, 0.5847470760345459, 0.585590124130249, 0.5864315032958984, 0.5872738361358643, 0.5881328582763672, 0.5889825820922852, 0.5898349285125732, 0.5906825065612793, 0.5915267467498779, 0.5923759937286377, 0.5932333469390869, 0.5940814018249512, 0.5949294567108154, 0.595782995223999, 0.5966501235961914, 0.5974960327148438, 0.5983405113220215, 0.5991823673248291, 0.6000258922576904, 0.6008768081665039, 0.6017229557037354, 0.6025745868682861, 0.603524923324585, 0.6043782234191895, 0.6052227020263672, 0.6060669422149658, 0.6069157123565674, 0.6077611446380615, 0.6086127758026123, 0.60945725440979, 0.6103024482727051, 0.6111476421356201, 0.6119928359985352, 0.6128418445587158, 0.6136860847473145, 0.6145384311676025, 0.6153960227966309, 0.6162581443786621, 0.6171276569366455, 0.6179766654968262, 0.618818998336792, 0.619659423828125, 0.6205461025238037, 0.6213862895965576, 0.6222648620605469, 0.6231057643890381, 0.6239445209503174, 0.6248023509979248, 0.6256513595581055, 0.6264951229095459, 0.627342700958252, 0.6281852722167969, 0.6290504932403564, 0.6298983097076416, 0.6307418346405029, 0.6315860748291016, 0.6324350833892822, 0.633277416229248, 0.6341209411621094, 0.634974479675293, 0.6358520984649658, 0.6367104053497314, 0.6375517845153809, 0.6383957862854004, 0.6392362117767334, 0.6400809288024902, 0.6409416198730469, 0.6417887210845947, 0.6426420211791992, 0.643486499786377, 0.6443397998809814, 0.6451964378356934, 0.6460385322570801, 0.646885871887207, 0.6477282047271729, 0.6485812664031982, 0.6494286060333252, 0.6502842903137207, 0.651160717010498, 0.6520037651062012, 0.6528618335723877, 0.6537206172943115, 0.654564619064331, 0.6554150581359863, 0.6562776565551758, 0.6571223735809326, 0.6579666137695312, 0.6588101387023926, 0.6596536636352539, 0.6605172157287598, 0.6614022254943848, 0.6622457504272461, 0.6631169319152832, 0.6639649868011475, 0.6648149490356445, 0.6656577587127686, 0.666501522064209, 0.6673462390899658, 0.6681914329528809, 0.669039249420166, 0.6698813438415527, 0.670724630355835, 0.6715686321258545, 0.672417163848877, 0.6732580661773682, 0.674100399017334, 0.6749675273895264, 0.6758120059967041, 0.6766800880432129, 0.6775240898132324, 0.6783671379089355, 0.6792099475860596, 0.6800556182861328, 0.6809191703796387, 0.6817712783813477, 0.6826145648956299, 0.6834769248962402, 0.6843299865722656, 0.685175895690918, 0.6860218048095703, 0.6868810653686523, 0.6877353191375732, 0.6885905265808105, 0.6894352436065674, 0.6902787685394287, 0.69112229347229, 0.6919660568237305, 0.6928141117095947, 0.6936633586883545, 0.6945104598999023, 0.6953530311584473, 0.6961953639984131, 0.6970610618591309, 0.6979038715362549, 0.698749303817749, 0.6995935440063477, 0.7004485130310059, 0.7012917995452881, 0.7021353244781494, 0.7029786109924316, 0.7039227485656738, 0.704775333404541, 0.7056210041046143, 0.7064712047576904, 0.7073171138763428, 0.7081589698791504, 0.7090094089508057, 0.7098538875579834, 0.7106986045837402, 0.7115426063537598, 0.712393045425415, 0.7132363319396973, 0.7140798568725586, 0.7149250507354736, 0.715782880783081, 0.7166695594787598, 0.7175178527832031, 0.7183606624603271, 0.7192051410675049, 0.7200891971588135, 0.7209434509277344, 0.7218165397644043, 0.722665548324585, 0.7235071659088135, 0.7243552207946777, 0.7251977920532227, 0.7260427474975586, 0.7268831729888916, 0.7277319431304932, 0.7285864353179932, 0.7294352054595947, 0.7302830219268799, 0.7311315536499023, 0.7319765090942383, 0.7328324317932129, 0.733680248260498, 0.7345273494720459, 0.73537278175354, 0.7362580299377441, 0.7370975017547607, 0.7379457950592041, 0.7387874126434326, 0.7396299839019775, 0.7404797077178955, 0.7413241863250732, 0.7421729564666748, 0.7430219650268555, 0.7438671588897705, 0.7447190284729004, 0.7455620765686035, 0.7464063167572021, 0.7472498416900635, 0.7480990886688232, 0.7489478588104248, 0.7497930526733398, 0.7506775856018066, 0.7515227794647217, 0.7523946762084961, 0.753242015838623, 0.7540855407714844, 0.7549343109130859, 0.7557809352874756, 0.7566511631011963, 0.7574973106384277, 0.7583456039428711, 0.7591876983642578, 0.7600409984588623, 0.7608938217163086, 0.761772871017456, 0.7626218795776367, 0.763495683670044, 0.7643542289733887, 0.7652015686035156, 0.7660658359527588, 0.7669205665588379, 0.767768383026123, 0.7686266899108887, 0.7694740295410156, 0.7703211307525635, 0.7711708545684814, 0.7720177173614502, 0.7728862762451172, 0.7737298011779785, 0.7745895385742188, 0.7754321098327637, 0.7763071060180664, 0.7771589756011963, 0.7780051231384277, 0.7788503170013428, 0.7796938419342041, 0.7805533409118652, 0.7813990116119385, 0.7822449207305908, 0.7830920219421387, 0.7839348316192627, 0.7847919464111328, 0.785651683807373, 0.7864980697631836, 0.7873330116271973, 0.7881684303283691, 0.7890167236328125, 0.7898659706115723, 0.7907116413116455, 0.791562557220459, 0.7924151420593262, 0.7932600975036621, 0.7941060066223145, 0.7949526309967041, 0.7957973480224609, 0.7966547012329102, 0.7974910736083984, 0.798328161239624, 0.7991645336151123, 0.8000016212463379, 0.8008472919464111, 0.8016970157623291, 0.8025400638580322, 0.803382396697998, 0.8043298721313477, 0.8051729202270508, 0.8060164451599121, 0.8068578243255615, 0.8077046871185303, 0.8085525035858154, 0.8093953132629395, 0.8102362155914307, 0.8110837936401367, 0.8119258880615234, 0.8127768039703369, 0.8136193752288818, 0.8144631385803223, 0.8153090476989746, 0.816154956817627, 0.8170449733734131, 0.817885160446167, 0.8187570571899414, 0.8196027278900146, 0.8204522132873535, 0.8212916851043701, 0.8221580982208252, 0.8230006694793701, 0.8238403797149658, 0.8246901035308838, 0.8255290985107422, 0.8263745307922363, 0.8272151947021484, 0.8280563354492188, 0.8289117813110352, 0.8297524452209473, 0.8305928707122803, 0.8314328193664551, 0.8322770595550537, 0.8331165313720703, 0.833953857421875, 0.8347933292388916, 0.8356635570526123, 0.8365237712860107, 0.837364912033081, 0.8382062911987305, 0.8390541076660156, 0.8398959636688232, 0.8407480716705322, 0.8415899276733398, 0.8424315452575684, 0.843271017074585, 0.844113826751709, 0.8449654579162598, 0.8458051681518555, 0.8466472625732422, 0.8474905490875244, 0.8483412265777588, 0.8491840362548828, 0.8500263690948486, 0.8509039878845215], "average_iteration_time": 0.0008509039878845214}


==> requirements.txt <==
jsonlines~=4.0.0
matplotlib~=3.9.2
numpy~=2.0.1

